Quantum Rational Transformation Using Linear Combinations of Hamiltonian Simulations

Rational functions are exceptionally powerful tools in scientific computing, yet their abilities to advance quantum algorithms remain largely untapped. In this paper, we introduce effective implementations of rational transformations of a target operator on quantum hardware. By leveraging suitable integral representations of the operator resolvent, we show that rational transformations can be performed efficiently with Hamiltonian simulations using a linear-combination-of-unitaries (LCU). We formulate two complementary LCU approaches, discrete-time and continuous-time LCU, each providing unique strategies to decomposing the exact integral representations of a resolvent. We consider quantum rational transformation for the ubiquitous task of approximating functions of a Hermitian operator, with particular emphasis on the elementary signum function. For illustration, we discuss its application to the ground and excited state problems. Combining rational transformations with observable dynamic mode decomposition (ODMD), our recently developed noise-resilient quantum eigensolver, we design a fully real-time approach for resolving many-body spectra. Our numerical demonstration on spin systems indicates that our real-time framework is compact and achieves accurate estimation of the low-lying energies.

==> dat/Zolo_deg8_width0.1.dat <==
-1.000000000000000000e+00 9.999553273166241762e-01
-9.979999999999999982e-01 9.999594430416509638e-01
-9.959999999999999964e-01 9.999634440368587729e-01
-9.939999999999999947e-01 9.999673314960297876e-01
-9.919999999999999929e-01 9.999711066165319906e-01
-9.899999999999999911e-01 9.999747705992434454e-01
-9.879999999999999893e-01 9.999783246484739152e-01
-9.859999999999999876e-01 9.999817699718874797e-01
-9.839999999999999858e-01 9.999851077804223776e-01
-9.819999999999999840e-01 9.999883392882098487e-01
-9.799999999999999822e-01 9.999914657124913120e-01
-9.779999999999999805e-01 9.999944882735354312e-01
-9.759999999999999787e-01 9.999974081945519622e-01
-9.739999999999999769e-01 1.000000226701605488e+00
-9.719999999999999751e-01 1.000002945023527934e+00
-9.699999999999999734e-01 1.000005564391829083e+00
-9.679999999999999716e-01 1.000008086040605315e+00
-9.659999999999999698e-01 1.000010511206448127e+00
-9.639999999999999680e-01 1.000012841128350427e+00
-9.619999999999999662e-01 1.000015077047611722e+00
-9.599999999999999645e-01 1.000017220207741531e+00
-9.579999999999999627e-01 1.000019271854361236e+00
-9.559999999999999609e-01 1.000021233235106166e+00
-9.539999999999999591e-01 1.000023105599522566e+00
-9.519999999999999574e-01 1.000024890198969008e+00
-9.499999999999999556e-01 1.000026588286508478e+00
-9.479999999999999538e-01 1.000028201116806015e+00
-9.459999999999999520e-01 1.000029729946022128e+00
-9.439999999999999503e-01 1.000031176031702884e+00
-9.419999999999999485e-01 1.000032540632672440e+00
-9.399999999999999467e-01 1.000033825008920019e+00
-9.379999999999999449e-01 1.000035030421488669e+00
-9.359999999999999432e-01 1.000036158132360242e+00
-9.339999999999999414e-01 1.000037209404339489e+00
-9.319999999999999396e-01 1.000038185500938592e+00
-9.299999999999999378e-01 1.000039087686256378e+00
-9.279999999999999361e-01 1.000039917224858188e+00
-9.260000000000000453e-01 1.000040675381655531e+00
-9.240000000000000435e-01 1.000041363421780627e+00
-9.220000000000000417e-01 1.000041982610463176e+00
-9.200000000000000400e-01 1.000042534212902456e+00
-9.180000000000000382e-01 1.000043019494139651e+00
-9.160000000000000364e-01 1.000043439718928617e+00
-9.140000000000000346e-01 1.000043796151603548e+00
-9.120000000000000329e-01 1.000044090055946189e+00
-9.100000000000000311e-01 1.000044322695052834e+00
-9.080000000000000293e-01 1.000044495331195549e+00
-9.060000000000000275e-01 1.000044609225687386e+00
-9.040000000000000258e-01 1.000044665638740504e+00
-9.020000000000000240e-01 1.000044665829327606e+00
-9.000000000000000222e-01 1.000044611055036503e+00
-8.980000000000000204e-01 1.000044502571929339e+00
-8.960000000000000187e-01 1.000044341634394707e+00
-8.940000000000000169e-01 1.000044129495000433e+00
-8.920000000000000151e-01 1.000043867404345477e+00
-8.900000000000000133e-01 1.000043556610908713e+00
-8.880000000000000115e-01 1.000043198360897723e+00
-8.860000000000000098e-01 1.000042793898093585e+00
-8.840000000000000080e-01 1.000042344463696775e+00
-8.820000000000000062e-01 1.000041851296169515e+00
-8.800000000000000044e-01 1.000041315631077676e+00
-8.780000000000000027e-01 1.000040738700930021e+00
-8.760000000000000009e-01 1.000040121735018106e+00
-8.739999999999999991e-01 1.000039465959250640e+00
-8.719999999999999973e-01 1.000038772595990499e+00
-8.699999999999999956e-01 1.000038042863887089e+00
-8.679999999999999938e-01 1.000037277977709582e+00
-8.659999999999999920e-01 1.000036479148175950e+00
-8.639999999999999902e-01 1.000035647581782428e+00
-8.619999999999999885e-01 1.000034784480632544e+00
-8.599999999999999867e-01 1.000033891042259482e+00
-8.579999999999999849e-01 1.000032968459453553e+00
-8.559999999999999831e-01 1.000032017920083227e+00
-8.539999999999999813e-01 1.000031040606917498e+00
-8.519999999999999796e-01 1.000030037697444918e+00
-8.499999999999999778e-01 1.000029010363692628e+00
-8.479999999999999760e-01 1.000027959772042285e+00
-8.459999999999999742e-01 1.000026887083047100e+00
-8.439999999999999725e-01 1.000025793451244205e+00
-8.419999999999999707e-01 1.000024680024968138e+00
-8.399999999999999689e-01 1.000023547946162772e+00
-8.379999999999999671e-01 1.000022398350189912e+00
-8.359999999999999654e-01 1.000021232365638113e+00
-8.339999999999999636e-01 1.000020051114130615e+00
-8.319999999999999618e-01 1.000018855710130605e+00
-8.299999999999999600e-01 1.000017647260746267e+00
-8.279999999999999583e-01 1.000016426865533603e+00
-8.259999999999999565e-01 1.000015195616298591e+00
-8.240000000000000657e-01 1.000013954596898902e+00
-8.220000000000000639e-01 1.000012704883042947e+00
-8.200000000000000622e-01 1.000011447542088261e+00
-8.180000000000000604e-01 1.000010183632840111e+00
-8.160000000000000586e-01 1.000008914205345878e+00
-8.140000000000000568e-01 1.000007640300692113e+00
-8.120000000000000551e-01 1.000006362950798700e+00
-8.100000000000000533e-01 1.000005083178211240e+00
-8.080000000000000515e-01 1.000003801995893449e+00
-8.060000000000000497e-01 1.000002520407019535e+00
-8.040000000000000480e-01 1.000001239404764153e+00
-8.020000000000000462e-01 9.999999599720923449e-01
-8.000000000000000444e-01 9.999986830815472683e-01
-7.980000000000000426e-01 9.999974096950406954e-01
-7.960000000000000409e-01 9.999961407636379640e-01
-7.940000000000000391e-01 9.999948772273467013e-01
-7.920000000000000373e-01 9.999936200149019960e-01
-7.900000000000000355e-01 9.999923700435524587e-01
-7.880000000000000338e-01 9.999911282188448380e-01
-7.860000000000000320e-01 9.999898954344090818e-01
-7.840000000000000302e-01 9.999886725717431757e-01
-7.820000000000000284e-01 9.999874604999957617e-01
-7.800000000000000266e-01 9.999862600757509767e-01
-7.780000000000000249e-01 9.999850721428107381e-01
-7.760000000000000231e-01 9.999838975319796930e-01
-7.740000000000000213e-01 9.999827370608467270e-01
-7.720000000000000195e-01 9.999815915335688032e-01
-7.700000000000000178e-01 9.999804617406538032e-01
-7.680000000000000160e-01 9.999793484587449210e-01
-7.660000000000000142e-01 9.999782524504028380e-01
-7.640000000000000124e-01 9.999771744638901172e-01
-7.620000000000000107e-01 9.999761152329550429e-01
-7.600000000000000089e-01 9.999750754766165706e-01
-7.580000000000000071e-01 9.999740558989487216e-01
-7.560000000000000053e-01 9.999730571888666431e-01
-7.540000000000000036e-01 9.999720800199125570e-01
-7.520000000000000018e-01 9.999711250500428195e-01
-7.500000000000000000e-01 9.999701929214159790e-01
-7.479999999999999982e-01 9.999692842601818343e-01
-7.459999999999999964e-01 9.999683996762703808e-01
-7.439999999999999947e-01 9.999675397631833107e-01
-7.419999999999999929e-01 9.999667050977867344e-01
-7.399999999999999911e-01 9.999658962401039020e-01
-7.379999999999999893e-01 9.999651137331108108e-01
-7.359999999999999876e-01 9.999643581025325911e-01
-7.339999999999999858e-01 9.999636298566414450e-01
-7.319999999999999840e-01 9.999629294860576945e-01
-7.299999999999999822e-01 9.999622574635500527e-01
-7.279999999999999805e-01 9.999616142438416677e-01
-7.259999999999999787e-01 9.999610002634142791e-01
-7.239999999999999769e-01 9.999604159403179260e-01
-7.219999999999999751e-01 9.999598616739816537e-01
-7.199999999999999734e-01 9.999593378450257752e-01
-7.179999999999999716e-01 9.999588448150794617e-01
-7.159999999999999698e-01 9.999583829265981105e-01
-7.139999999999999680e-01 9.999579525026864868e-01
-7.119999999999999662e-01 9.999575538469225311e-01
-7.099999999999999645e-01 9.999571872431860520e-01
-7.079999999999999627e-01 9.999568529554900831e-01
-7.059999999999999609e-01 9.999565512278163482e-01
-7.039999999999999591e-01 9.999562822839531684e-01
-7.019999999999999574e-01 9.999560463273396982e-01
-6.999999999999999556e-01 9.999558435409108270e-01
-6.979999999999999538e-01 9.999556740869498528e-01
-6.959999999999999520e-01 9.999555381069422655e-01
-6.939999999999999503e-01 9.999554357214370803e-01
-6.919999999999999485e-01 9.999553670299101693e-01
-6.899999999999999467e-01 9.999553321106346981e-01
-6.879999999999999449e-01 9.999553310205555601e-01
-6.859999999999999432e-01 9.999553637951688057e-01
-6.839999999999999414e-01 9.999554304484080669e-01
-6.819999999999999396e-01 9.999555309725349783e-01
-6.799999999999999378e-01 9.999556653380359261e-01
-6.779999999999999361e-01 9.999558334935260140e-01
-6.759999999999999343e-01 9.999560353656578027e-01
-6.739999999999999325e-01 9.999562708590374882e-01
-6.719999999999999307e-01 9.999565398561474083e-01
-6.699999999999999289e-01 9.999568422172754323e-01
-6.679999999999999272e-01 9.999571777804521222e-01
-6.659999999999999254e-01 9.999575463613949999e-01
-6.639999999999999236e-01 9.999579477534592531e-01
-6.619999999999999218e-01 9.999583817275985442e-01
-6.599999999999999201e-01 9.999588480323315931e-01
-6.579999999999999183e-01 9.999593463937198612e-01
-6.559999999999999165e-01 9.999598765153497881e-01
-6.539999999999999147e-01 9.999604380783286839e-01
-6.519999999999999130e-01 9.999610307412853949e-01
-6.499999999999999112e-01 9.999616541403828496e-01
-6.480000000000000204e-01 9.999623078893394856e-01
-6.460000000000000187e-01 9.999629915794603363e-01
-6.440000000000000169e-01 9.999637047796784417e-01
-6.420000000000000151e-01 9.999644470366069182e-01
-6.400000000000000133e-01 9.999652178746007980e-01
-6.380000000000000115e-01 9.999660167958304147e-01
-6.360000000000000098e-01 9.999668432803664464e-01
-6.340000000000000080e-01 9.999676967862751731e-01
-6.320000000000000062e-01 9.999685767497268341e-01
-6.300000000000000044e-01 9.999694825851150881e-01
-6.280000000000000027e-01 9.999704136851890190e-01
-6.260000000000000009e-01 9.999713694211984638e-01
-6.239999999999999991e-01 9.999723491430509981e-01
-6.219999999999999973e-01 9.999733521794831326e-01
-6.199999999999999956e-01 9.999743778382443882e-01
-6.179999999999999938e-01 9.999754254062960257e-01
-6.159999999999999920e-01 9.999764941500227655e-01
-6.139999999999999902e-01 9.999775833154597171e-01
-6.119999999999999885e-01 9.999786921285338526e-01
-6.099999999999999867e-01 9.999798197953198020e-01
-6.079999999999999849e-01 9.999809655023124133e-01
-6.059999999999999831e-01 9.999821284167137447e-01
-6.039999999999999813e-01 9.999833076867352677e-01
-6.019999999999999796e-01 9.999845024419193873e-01
-5.999999999999999778e-01 9.999857117934733974e-01
-5.979999999999999760e-01 9.999869348346235309e-01
-5.959999999999999742e-01 9.999881706409841087e-01
-5.939999999999999725e-01 9.999894182709460067e-01
-5.919999999999999707e-01 9.999906767660804441e-01
-5.899999999999999689e-01 9.999919451515633106e-01
-5.879999999999999671e-01 9.999932224366157030e-01
-5.859999999999999654e-01 9.999945076149647782e-01
-5.839999999999999636e-01 9.999957996653221493e-01
-5.820000000000000728e-01 9.999970975518828187e-01
-5.800000000000000711e-01 9.999984002248420989e-01
-5.780000000000000693e-01 9.999997066209340701e-01
-5.760000000000000675e-01 1.000001015663988024e+00
-5.740000000000000657e-01 1.000002326265506891e+00
-5.720000000000000639e-01 1.000003637325265426e+00
-5.700000000000000622e-01 1.000004947731929272e+00
-5.680000000000000604e-01 1.000006256363696000e+00
-5.660000000000000586e-01 1.000007562088955027e+00
-5.640000000000000568e-01 1.000008863766972400e+00
-5.620000000000000551e-01 1.000010160248595348e+00
-5.600000000000000533e-01 1.000011450376976807e+00
-5.580000000000000515e-01 1.000012732988327491e+00
-5.560000000000000497e-01 1.000014006912685716e+00
-5.540000000000000480e-01 1.000015270974711212e+00
-5.520000000000000462e-01 1.000016523994501583e+00
-5.500000000000000444e-01 1.000017764788430963e+00
-5.480000000000000426e-01 1.000018992170014442e+00
-5.460000000000000409e-01 1.000020204950791358e+00
-5.440000000000000391e-01 1.000021401941233901e+00
-5.420000000000000373e-01 1.000022581951680145e+00
-5.400000000000000355e-01 1.000023743793287956e+00
-5.380000000000000338e-01 1.000024886279014424e+00
-5.360000000000000320e-01 1.000026008224616625e+00
-5.340000000000000302e-01 1.000027108449677460e+00
-5.320000000000000284e-01 1.000028185778653711e+00
-5.300000000000000266e-01 1.000029239041948959e+00
-5.280000000000000249e-01 1.000030267077006707e+00
-5.260000000000000231e-01 1.000031268729430156e+00
-5.240000000000000213e-01 1.000032242854122622e+00
-5.220000000000000195e-01 1.000033188316451049e+00
-5.200000000000000178e-01 1.000034103993432844e+00
-5.180000000000000160e-01 1.000034988774944900e+00
-5.160000000000000142e-01 1.000035841564953287e+00
-5.140000000000000124e-01 1.000036661282767358e+00
-5.120000000000000107e-01 1.000037446864312951e+00
-5.100000000000000089e-01 1.000038197263426465e+00
-5.080000000000000071e-01 1.000038911453172696e+00
-5.060000000000000053e-01 1.000039588427178883e+00
-5.040000000000000036e-01 1.000040227200990506e+00
-5.020000000000000018e-01 1.000040826813444861e+00
-5.000000000000000000e-01 1.000041386328065496e+00
-4.979999999999999982e-01 1.000041904834470419e+00
-4.959999999999999964e-01 1.000042381449801177e+00
-4.939999999999999947e-01 1.000042815320164813e+00
-4.919999999999999929e-01 1.000043205622094478e+00
-4.899999999999999911e-01 1.000043551564020916e+00
-4.879999999999999893e-01 1.000043852387759724e+00
-4.859999999999999876e-01 1.000044107370010593e+00
-4.839999999999999858e-01 1.000044315823867436e+00
-4.819999999999999840e-01 1.000044477100338058e+00
-4.799999999999999822e-01 1.000044590589874272e+00
-4.779999999999999805e-01 1.000044655723907105e+00
-4.759999999999999787e-01 1.000044671976390465e+00
-4.739999999999999769e-01 1.000044638865347668e+00
-4.719999999999999751e-01 1.000044555954421099e+00
-4.699999999999999734e-01 1.000044422854423853e+00
-4.679999999999999716e-01 1.000044239224890497e+00
-4.659999999999999698e-01 1.000044004775623829e+00
-4.639999999999999680e-01 1.000043719268240094e+00
-4.619999999999999662e-01 1.000043382517705970e+00
-4.599999999999999645e-01 1.000042994393866902e+00
-4.579999999999999627e-01 1.000042554822964114e+00
-4.559999999999999609e-01 1.000042063789140734e+00
-4.539999999999999591e-01 1.000041521335927053e+00
-4.519999999999999574e-01 1.000040927567714011e+00
-4.499999999999999556e-01 1.000040282651199597e+00
-4.479999999999999538e-01 1.000039586816813486e+00
-4.459999999999999520e-01 1.000038840360114811e+00
-4.439999999999999503e-01 1.000038043643159735e+00
-4.419999999999999485e-01 1.000037197095833275e+00
-4.399999999999999467e-01 1.000036301217147372e+00
-4.379999999999999449e-01 1.000035356576496337e+00
-4.359999999999999432e-01 1.000034363814868321e+00
-4.339999999999999414e-01 1.000033323646010164e+00
-4.319999999999999396e-01 1.000032236857537171e+00
-4.299999999999999378e-01 1.000031104311990049e+00
-4.279999999999999361e-01 1.000029926947830328e+00
-4.259999999999999343e-01 1.000028705780368732e+00
-4.239999999999999325e-01 1.000027441902627601e+00
-4.220000000000000417e-01 1.000026136486125816e+00
-4.200000000000000400e-01 1.000024790781587125e+00
-4.180000000000000382e-01 1.000023406119561642e+00
-4.160000000000000364e-01 1.000021983910959866e+00
-4.140000000000000346e-01 1.000020525647490777e+00
-4.120000000000000329e-01 1.000019032901998894e+00
-4.100000000000000311e-01 1.000017507328695654e+00
-4.080000000000000293e-01 1.000015950663278641e+00
-4.060000000000000275e-01 1.000014364722931592e+00
-4.040000000000000258e-01 1.000012751406200495e+00
-4.020000000000000240e-01 1.000011112692738013e+00
-4.000000000000000222e-01 1.000009450642910913e+00
-3.980000000000000204e-01 1.000007767397262270e+00
-3.960000000000000187e-01 1.000006065175823800e+00
-3.940000000000000169e-01 1.000004346277266976e+00
-3.920000000000000151e-01 1.000002613077892288e+00
-3.900000000000000133e-01 1.000000868030442192e+00
-3.880000000000000115e-01 9.999991136627370825e-01
-3.860000000000000098e-01 9.999973525761192139e-01
-3.840000000000000080e-01 9.999955874437049808e-01
-3.820000000000000062e-01 9.999938210084305945e-01
-3.800000000000000044e-01 9.999920560808890357e-01
-3.780000000000000027e-01 9.999902955369450730e-01
-3.760000000000000009e-01 9.999885423151244623e-01
-3.739999999999999991e-01 9.999867994137684457e-01
-3.719999999999999973e-01 9.999850698879411137e-01
-3.699999999999999956e-01 9.999833568460896327e-01
-3.679999999999999938e-01 9.999816634464406828e-01
-3.659999999999999920e-01 9.999799928931316639e-01
-3.639999999999999902e-01 9.999783484320636795e-01
-3.619999999999999885e-01 9.999767333464730790e-01
-3.599999999999999867e-01 9.999751509522085691e-01
-3.579999999999999849e-01 9.999736045927112293e-01
-3.559999999999999831e-01 9.999720976336863298e-01
-3.539999999999999813e-01 9.999706334574617328e-01
-3.519999999999999796e-01 9.999692154570256619e-01
-3.499999999999999778e-01 9.999678470297357347e-01
-3.479999999999999760e-01 9.999665315706958157e-01
-3.459999999999999742e-01 9.999652724657921432e-01
-3.439999999999999725e-01 9.999640730843855074e-01
-3.419999999999999707e-01 9.999629367716527106e-01
-3.399999999999999689e-01 9.999618668405760857e-01
-3.379999999999999671e-01 9.999608665635751903e-01
-3.359999999999999654e-01 9.999599391637783441e-01
-3.339999999999999636e-01 9.999590878059338994e-01
-3.319999999999999618e-01 9.999583155869595785e-01
-3.299999999999999600e-01 9.999576255261284352e-01
-3.279999999999999583e-01 9.999570205548973245e-01
-3.259999999999999565e-01 9.999565035063755492e-01
-3.239999999999999547e-01 9.999560771044413432e-01
-3.219999999999999529e-01 9.999557439525108560e-01
-3.199999999999999512e-01 9.999555065219657424e-01
-3.179999999999999494e-01 9.999553671402519051e-01
-3.159999999999999476e-01 9.999553279786558280e-01
-3.139999999999999458e-01 9.999553910397762646e-01
-3.119999999999999440e-01 9.999555581447032715e-01
-3.099999999999999423e-01 9.999558309199252371e-01
-3.079999999999999405e-01 9.999562107839830016e-01
-3.059999999999999387e-01 9.999566989338947165e-01
-3.039999999999999369e-01 9.999572963313789753e-01
-3.019999999999999352e-01 9.999580036889057499e-01
-2.999999999999999334e-01 9.999588214556076604e-01
-2.979999999999999316e-01 9.999597498030903253e-01
-2.960000000000000409e-01 9.999607886111818722e-01
-2.940000000000000391e-01 9.999619374536679040e-01
-2.920000000000000373e-01 9.999631955840622144e-01
-2.900000000000000355e-01 9.999645619214667658e-01
-2.880000000000000338e-01 9.999660350365839889e-01
-2.860000000000000320e-01 9.999676131379439115e-01
-2.840000000000000302e-01 9.999692940584206102e-01
-2.820000000000000284e-01 9.999710752421131499e-01
-2.800000000000000266e-01 9.999729537316770500e-01
-2.780000000000000249e-01 9.999749261561967639e-01
-2.760000000000000231e-01 9.999769887196964246e-01
-2.740000000000000213e-01 9.999791371903954396e-01
-2.720000000000000195e-01 9.999813668908243969e-01
-2.700000000000000178e-01 9.999836726889177463e-01
-2.680000000000000160e-01 9.999860489902214766e-01
-2.660000000000000142e-01 9.999884897313481291e-01
-2.640000000000000124e-01 9.999909883748325790e-01
-2.620000000000000107e-01 9.999935379055455709e-01
-2.600000000000000089e-01 9.999961308288324302e-01
-2.580000000000000071e-01 9.999987591705578049e-01
-2.560000000000000053e-01 1.000001414479242401e+00
-2.540000000000000036e-01 1.000004087830494992e+00
-2.520000000000000018e-01 1.000006769833946541e+00
-2.500000000000000000e-01 1.000009450642910469e+00
-2.479999999999999982e-01 1.000012119967000013e+00
-2.459999999999999964e-01 1.000014767087944456e+00
-2.439999999999999947e-01 1.000017380878860163e+00
-2.419999999999999929e-01 1.000019949827237742e+00
-2.399999999999999911e-01 1.000022462061921136e+00
-2.379999999999999893e-01 1.000024905384356622e+00
-2.359999999999999876e-01 1.000027267304407719e+00
-2.339999999999999858e-01 1.000029535081032428e+00
-2.319999999999999840e-01 1.000031695768121232e+00
-2.299999999999999822e-01 1.000033736265813378e+00
-2.279999999999999805e-01 1.000035643377590322e+00
-2.259999999999999787e-01 1.000037403873466291e+00
-2.239999999999999769e-01 1.000039004559574174e+00
-2.219999999999999751e-01 1.000040432354451836e+00
-2.199999999999999734e-01 1.000041674372315281e+00
-2.179999999999999716e-01 1.000042718013594678e+00
-2.159999999999999698e-01 1.000043551062984815e+00
-2.139999999999999680e-01 1.000044161795238029e+00
-2.119999999999999662e-01 1.000044539088889239e+00
-2.099999999999999645e-01 1.000044672548063396e+00
-2.079999999999999627e-01 1.000044552632463724e+00
-2.059999999999999609e-01 1.000044170795565623e+00
-2.039999999999999591e-01 1.000043519630984257e+00
-2.019999999999999574e-01 1.000042593026864823e+00
-1.999999999999999556e-01 1.000041386328065052e+00
-1.979999999999999538e-01 1.000039896505747983e+00
-1.959999999999999520e-01 1.000038122333869239e+00
-1.939999999999999503e-01 1.000036064571861338e+00
-1.919999999999999485e-01 1.000033726152612878e+00
-1.899999999999999467e-01 1.000031112374617281e+00
-1.879999999999999449e-01 1.000028231096871112e+00
-1.859999999999999432e-01 1.000025092934819115e+00
-1.839999999999999414e-01 1.000021711455251650e+00
-1.819999999999999396e-01 1.000018103367668054e+00
-1.799999999999999378e-01 1.000014288709134558e+00
-1.779999999999999361e-01 1.000010291019123754e+00
-1.759999999999999343e-01 1.000006137500203174e+00
-1.739999999999999325e-01 1.000001859159726392e+00
-1.719999999999999307e-01 9.999974909268787293e-01
-1.699999999999999289e-01 9.999930717385024925e-01
-1.679999999999999272e-01 9.999886445860781681e-01
-1.660000000000000364e-01 9.999842565150485196e-01
-1.640000000000000346e-01 9.999799585663142754e-01
-1.620000000000000329e-01 9.999758056481884427e-01
-1.600000000000000311e-01 9.999718563253536807e-01
-1.580000000000000293e-01 9.999681725093769735e-01
-1.560000000000000275e-01 9.999648190330900910e-01
-1.540000000000000258e-01 9.999618630885929171e-01
-1.520000000000000240e-01 9.999593735057448196e-01
-1.500000000000000222e-01 9.999574198447345186e-01
-1.480000000000000204e-01 9.999560712726121015e-01
-1.460000000000000187e-01 9.999553951894573078e-01
-1.440000000000000169e-01 9.999554555651168908e-01
-1.420000000000000151e-01 9.999563109420440687e-01
-1.400000000000000133e-01 9.999580120536952776e-01
-1.380000000000000115e-01 9.999605990010418388e-01
-1.360000000000000098e-01 9.999640979219578396e-01
-1.340000000000000080e-01 9.999685170794379019e-01
-1.320000000000000062e-01 9.999738422846247143e-01
-1.300000000000000044e-01 9.999800315593745381e-01
-1.280000000000000027e-01 9.999870089303588561e-01
-1.260000000000000009e-01 9.999946572323477056e-01
-1.239999999999999991e-01 1.000002809782090551e+00
-1.219999999999999973e-01 1.000011240765948273e+00
-1.199999999999999956e-01 1.000019654163803784e+00
-1.179999999999999938e-01 1.000027671008583585e+00
-1.159999999999999920e-01 1.000034814754620527e+00
-1.139999999999999902e-01 1.000040494498766197e+00
-1.119999999999999885e-01 1.000043985765264098e+00
-1.099999999999999867e-01 1.000044408528574458e+00
-1.079999999999999849e-01 1.000040702107188872e+00
-1.059999999999999831e-01 1.000031596515614130e+00
-1.039999999999999813e-01 1.000015579810760613e+00
-1.019999999999999796e-01 9.999908609125769399e-01
-9.999999999999997780e-02 9.999553273166232881e-01
-9.799999999999997602e-02 9.999064970481787995e-01
-9.599999999999997424e-02 9.998414641333246422e-01
-9.399999999999997247e-02 9.997568367823925772e-01
-9.199999999999997069e-02 9.996486673956329616e-01
-8.999999999999996891e-02 9.995123734107734803e-01
-8.799999999999996714e-02 9.993426479187208500e-01
-8.599999999999996536e-02 9.991333588791664333e-01
-8.399999999999996358e-02 9.988774356754803740e-01
-8.199999999999996181e-02 9.985667416625443327e-01
-7.999999999999996003e-02 9.981919312883633655e-01
-7.799999999999995826e-02 9.977422903189275827e-01
-7.599999999999995648e-02 9.972055576772841379e-01
-7.399999999999995470e-02 9.965677274371549377e-01
-7.199999999999995293e-02 9.958128296082553454e-01
-6.999999999999995115e-02 9.949226885398589904e-01
-6.799999999999994937e-02 9.938766580829774266e-01
-6.599999999999994760e-02 9.926513331296358267e-01
-6.399999999999994582e-02 9.912202378392864777e-01
-6.199999999999994404e-02 9.895534918269472957e-01
-5.999999999999994227e-02 9.876174568959754652e-01
-5.799999999999994049e-02 9.853743686324500928e-01
-5.599999999999993872e-02 9.827819594300112316e-01
-5.399999999999993694e-02 9.797930823824788638e-01
-5.199999999999993516e-02 9.763553490660445977e-01
-4.999999999999993339e-02 9.724107986225545286e-01
-4.799999999999993161e-02 9.678956208130271577e-01
-4.599999999999992983e-02 9.627399618477155974e-01
-4.399999999999992806e-02 9.568678487425108514e-01
-4.199999999999992628e-02 9.501972754985513747e-01
-4.000000000000003553e-02 9.426405021646429017e-01
-3.800000000000003375e-02 9.341046251834104197e-01
-3.600000000000003197e-02 9.244924833893735094e-01
-3.400000000000003020e-02 9.137039672960289849e-01
-3.200000000000002842e-02 9.016377981577552436e-01
-3.000000000000002665e-02 8.881938356352181430e-01
-2.800000000000002487e-02 8.732759564114923601e-01
-2.600000000000002309e-02 8.567955185182225541e-01
-2.400000000000002132e-02 8.386753856333478696e-01
-2.200000000000001954e-02 8.188544315035889420e-01
-2.000000000000001776e-02 7.972923780950520456e-01
-1.800000000000001599e-02 7.739747459157475529e-01
-1.600000000000001421e-02 7.489176182896327694e-01
-1.400000000000001243e-02 7.221718537054507836e-01
-1.200000000000001066e-02 6.938263349677880054e-01
-1.000000000000000888e-02 6.640098350196423915e-01
-8.000000000000007105e-03 6.328911195050430649e-01
-6.000000000000005329e-03 6.006770026672240137e-01
-4.000000000000003553e-03 5.676082246436063850e-01
-2.000000000000001776e-03 5.339532123602226399e-01
0.000000000000000000e+00 5.000000000000000000e-01
2.000000000000001776e-03 4.660467876397773601e-01
4.000000000000003553e-03 4.323917753563936706e-01
6.000000000000005329e-03 3.993229973327759863e-01
8.000000000000007105e-03 3.671088804949569351e-01
1.000000000000000888e-02 3.359901649803576640e-01
1.200000000000001066e-02 3.061736650322119946e-01
1.400000000000001243e-02 2.778281462945492164e-01
1.600000000000001421e-02 2.510823817103672306e-01
1.800000000000001599e-02 2.260252540842525026e-01
2.000000000000001776e-02 2.027076219049479544e-01
2.200000000000001954e-02 1.811455684964110580e-01
2.400000000000002132e-02 1.613246143666521304e-01
2.600000000000002309e-02 1.432044814817775014e-01
2.800000000000002487e-02 1.267240435885076399e-01
3.000000000000002665e-02 1.118061643647819126e-01
3.200000000000002842e-02 9.836220184224481189e-02
3.400000000000003020e-02 8.629603270397095960e-02
3.600000000000003197e-02 7.550751661062643505e-02
3.800000000000003375e-02 6.589537481658952478e-02
4.000000000000003553e-02 5.735949783535709834e-02
4.200000000000003730e-02 4.980272450144823670e-02
4.400000000000003908e-02 4.313215125748876000e-02
4.600000000000004086e-02 3.726003815228401406e-02
4.800000000000004263e-02 3.210437918697245374e-02
5.000000000000004441e-02 2.758920137744524936e-02
5.200000000000004619e-02 2.364465093395518025e-02
5.400000000000004796e-02 2.020691761752102522e-02
5.600000000000004974e-02 1.721804056998854637e-02
5.800000000000005151e-02 1.462563136754957416e-02
6.000000000000005329e-02 1.238254310402447933e-02
6.200000000000005507e-02 1.044650817305253776e-02
6.400000000000005684e-02 8.779762160713577845e-03
6.600000000000005862e-02 7.348666870364062298e-03
6.800000000000006040e-02 6.123341917022517844e-03
7.000000000000006217e-02 5.077311460140787602e-03
7.200000000000006395e-02 4.187170391744710063e-03
7.400000000000006573e-02 3.432272562845117836e-03
7.600000000000006750e-02 2.794442322715973148e-03
7.800000000000006928e-02 2.257709681072417318e-03
8.000000000000007105e-02 1.808068711636579007e-03
8.200000000000007283e-02 1.433258337455667331e-03
8.400000000000007461e-02 1.122564324519681467e-03
8.600000000000007638e-02 8.666411208335667027e-04
8.800000000000007816e-02 6.573520812792610357e-04
9.000000000000007994e-02 4.876265892266307134e-04
9.200000000000008171e-02 3.513326043671494148e-04
9.400000000000008349e-02 2.431632176075892993e-04
9.600000000000008527e-02 1.585358666755243284e-04
9.800000000000008704e-02 9.350295182114498616e-05
1.000000000000000888e-01 4.467268337665641909e-05
1.020000000000000906e-01 9.139087423004621513e-06
1.040000000000000924e-01 -1.557981076061309977e-05
1.060000000000000941e-01 -3.159651561401854991e-05
1.080000000000000959e-01 -4.070210718887246060e-05
1.100000000000000977e-01 -4.440852857456878411e-05
1.120000000000000995e-01 -4.398576526420949762e-05
1.140000000000001013e-01 -4.049449876630806244e-05
1.160000000000001030e-01 -3.481475462052685543e-05
1.180000000000001048e-01 -2.767100858347415482e-05
1.200000000000001066e-01 -1.965416380389495288e-05
1.220000000000001084e-01 -1.124076594827272402e-05
1.240000000000001101e-01 -2.809782090551493638e-06
1.260000000000001119e-01 5.342767652238844533e-06
1.280000000000001137e-01 1.299106964103291517e-05
1.300000000000001155e-01 1.996844062573943646e-05
1.320000000000001172e-01 2.615771537523015056e-05
1.340000000000001190e-01 3.148292056209811562e-05
1.360000000000001208e-01 3.590207804216039023e-05
1.380000000000001226e-01 3.940099895816118192e-05
1.400000000000001243e-01 4.198794630455582322e-05
1.420000000000001261e-01 4.368905795582023188e-05
1.440000000000001279e-01 4.454443488294268505e-05
1.460000000000001297e-01 4.460481054263665257e-05
1.480000000000001315e-01 4.392872738789854736e-05
1.500000000000001332e-01 4.258015526531488959e-05
1.520000000000001350e-01 4.062649425534692327e-05
1.539999999999999147e-01 3.813691140708286298e-05
1.559999999999999165e-01 3.518096690985350605e-05
1.579999999999999183e-01 3.182749062308198873e-05
1.599999999999999201e-01 2.814367464637479443e-05
1.619999999999999218e-01 2.419435181155726866e-05
1.639999999999999236e-01 2.004143368561361882e-05
1.659999999999999254e-01 1.574348495142485760e-05
1.679999999999999272e-01 1.135541392183192499e-05
1.699999999999999289e-01 6.928261497507470779e-06
1.719999999999999307e-01 2.509073121215177338e-06
1.739999999999999325e-01 -1.859159726391723666e-06
1.759999999999999343e-01 -6.137500203284851352e-06
1.779999999999999361e-01 -1.029101912375374184e-05
1.799999999999999378e-01 -1.428870913444679758e-05
1.819999999999999396e-01 -1.810336766805420439e-05
1.839999999999999414e-01 -2.171145525164952517e-05
1.859999999999999432e-01 -2.509293481911534229e-05
1.879999999999999449e-01 -2.823109687111191590e-05
1.899999999999999467e-01 -3.111237461728144638e-05
1.919999999999999485e-01 -3.372615261298950173e-05
1.939999999999999503e-01 -3.606457186122735692e-05
1.959999999999999520e-01 -3.812233386923935541e-05
1.979999999999999538e-01 -3.989650574787173554e-05
1.999999999999999556e-01 -4.138632806505171402e-05
2.019999999999999574e-01 -4.259302686482335787e-05
2.039999999999999591e-01 -4.351963098425670751e-05
2.059999999999999609e-01 -4.417079556562342191e-05
2.079999999999999627e-01 -4.455263246361251817e-05
2.099999999999999645e-01 -4.467254806350684504e-05
2.119999999999999662e-01 -4.453908888923940879e-05
2.139999999999999680e-01 -4.416179523814012242e-05
2.159999999999999698e-01 -4.355106298481459248e-05
2.179999999999999716e-01 -4.271801359467808368e-05
2.199999999999999734e-01 -4.167437231517023832e-05
2.219999999999999751e-01 -4.043235445183590571e-05
2.239999999999999769e-01 -3.900455957428494713e-05
2.259999999999999787e-01 -3.740387346629070464e-05
2.279999999999999805e-01 -3.564337759043301190e-05
2.299999999999999822e-01 -3.373626581348876385e-05
2.319999999999999840e-01 -3.169576812134256016e-05
2.339999999999999858e-01 -2.953508103231694548e-05
2.359999999999999876e-01 -2.726730440782976217e-05
2.379999999999999893e-01 -2.490538435651057370e-05
2.399999999999999911e-01 -2.246206192124677870e-05
2.419999999999999929e-01 -1.994982723785287959e-05
2.439999999999999947e-01 -1.738087886016259631e-05
2.459999999999999964e-01 -1.476708794434511418e-05
2.479999999999999982e-01 -1.211996700001272131e-05
2.500000000000000000e-01 -9.450642910358020288e-06
2.520000000000000018e-01 -6.769833946540515512e-06
2.540000000000000036e-01 -4.087830494992061858e-06
2.560000000000000053e-01 -1.414479242400901171e-06
2.580000000000000071e-01 1.240829442195057197e-06
2.600000000000000089e-01 3.869171167569795955e-06
2.620000000000000107e-01 6.462094454429134771e-06
2.640000000000000124e-01 9.011625167476555731e-06
2.660000000000000142e-01 1.151026865187088077e-05
2.680000000000000160e-01 1.395100977852337110e-05
2.700000000000000178e-01 1.632731108230922601e-05
2.720000000000000195e-01 1.863310917565863534e-05
2.740000000000000213e-01 2.086280960450492827e-05
2.760000000000000231e-01 2.301128030357535437e-05
2.780000000000000249e-01 2.507384380318056216e-05
2.800000000000000266e-01 2.704626832300549566e-05
2.820000000000000284e-01 2.892475788690562766e-05
2.840000000000000302e-01 3.070594157944528391e-05
2.860000000000000320e-01 3.238686205608853896e-05
2.880000000000000338e-01 3.396496341601107360e-05
2.900000000000000355e-01 3.543807853317870737e-05
2.920000000000000373e-01 3.680441593784111731e-05
2.940000000000000391e-01 3.806254633204053661e-05
2.960000000000000409e-01 3.921138881818331257e-05
2.980000000000000426e-01 4.025019690973019593e-05
3.000000000000000444e-01 4.117854439239510000e-05
3.020000000000000462e-01 4.199631109436108289e-05
3.040000000000000480e-01 4.270366862102470407e-05
3.060000000000000497e-01 4.330106610533901446e-05
3.080000000000000515e-01 4.378921601699836685e-05
3.100000000000000533e-01 4.416908007470743414e-05
3.120000000000000551e-01 4.444185529672850521e-05
3.140000000000000568e-01 4.460896022373539438e-05
3.160000000000000586e-01 4.467202134422754156e-05
3.180000000000000604e-01 4.463285974820596635e-05
3.200000000000000622e-01 4.449347803414660518e-05
3.220000000000000639e-01 4.425604748919953479e-05
3.240000000000000657e-01 4.392289555860129369e-05
3.260000000000000675e-01 4.349649362445084932e-05
3.280000000000000693e-01 4.297944510273099539e-05
3.300000000000000711e-01 4.237447387162029955e-05
3.320000000000000728e-01 4.168441304058800867e-05
3.340000000000000746e-01 4.091219406604507114e-05
3.360000000000000764e-01 4.006083622160039326e-05
3.380000000000000782e-01 3.913343642480970885e-05
3.400000000000000799e-01 3.813315942380324230e-05
3.420000000000000817e-01 3.706322834728936755e-05
3.440000000000000835e-01 3.592691561438154935e-05
3.460000000000000853e-01 3.472753420769025823e-05
3.480000000000000870e-01 3.346842930412874395e-05
3.500000000000000888e-01 3.215297026426533478e-05
3.520000000000000906e-01 3.078454297444910281e-05
3.540000000000000924e-01 2.936654253826720407e-05
3.560000000000000941e-01 2.790236631361464603e-05
3.580000000000000959e-01 2.639540728882616705e-05
3.600000000000000977e-01 2.484904779131991148e-05
3.620000000000000995e-01 2.326665352692103284e-05
3.640000000000001013e-01 2.165156793632050380e-05
3.660000000000001030e-01 2.000710686839157759e-05
3.680000000000001048e-01 1.833655355931718134e-05
3.700000000000001066e-01 1.664315391036730318e-05
3.720000000000001084e-01 1.493011205883076897e-05
3.740000000000001101e-01 1.320058623155428990e-05
3.760000000000001119e-01 1.145768487537113245e-05
3.780000000000001137e-01 9.704463055093537349e-06
3.800000000000001155e-01 7.943919111019770440e-06
3.820000000000001172e-01 6.178991569405489770e-06
3.840000000000001190e-01 4.412556295074754331e-06
3.860000000000001208e-01 2.647423880730581658e-06
3.880000000000001226e-01 8.863372628620247440e-07
3.900000000000001243e-01 -8.680304424135698582e-07
3.920000000000001261e-01 -2.613077892177351202e-06
3.940000000000001279e-01 -4.346277266864539968e-06
3.960000000000001297e-01 -6.065175823688484513e-06
3.980000000000001315e-01 -7.767397262381514622e-06
4.000000000000001332e-01 -9.450642910802109498e-06
4.020000000000001350e-01 -1.111269273779136313e-05
4.040000000000001368e-01 -1.275140620049519669e-05
4.060000000000001386e-01 -1.436472293148138846e-05
4.079999999999999183e-01 -1.595066327864103073e-05
4.099999999999999201e-01 -1.750732869565396754e-05
4.119999999999999218e-01 -1.903290199878338029e-05
4.139999999999999236e-01 -2.052564749077667727e-05
4.159999999999999254e-01 -2.198391095986629296e-05
4.179999999999999272e-01 -2.340611956164195817e-05
4.199999999999999289e-01 -2.479078158712511026e-05
4.219999999999999307e-01 -2.613648612581620512e-05
4.239999999999999325e-01 -2.744190262760071164e-05
4.259999999999999343e-01 -2.870578036873183692e-05
4.279999999999999361e-01 -2.992694783032767702e-05
4.299999999999999378e-01 -3.110431199015994963e-05
4.319999999999999396e-01 -3.223685753717120406e-05
4.339999999999999414e-01 -3.332364601027482109e-05
4.359999999999999432e-01 -3.436381486843220756e-05
4.379999999999999449e-01 -3.535657649633705546e-05
4.399999999999999467e-01 -3.630121714726097792e-05
4.419999999999999485e-01 -3.719709583327457381e-05
4.439999999999999503e-01 -3.804364315973529642e-05
4.459999999999999520e-01 -3.884036011492231211e-05
4.479999999999999538e-01 -3.958681681359710325e-05
4.499999999999999556e-01 -4.028265119970786401e-05
4.519999999999999574e-01 -4.092756771412187078e-05
4.539999999999999591e-01 -4.152133592705276044e-05
4.559999999999999609e-01 -4.206378914062280927e-05
4.579999999999999627e-01 -4.255482296422474775e-05
4.599999999999999645e-01 -4.299439386690195875e-05
4.619999999999999662e-01 -4.338251770596990298e-05
4.639999999999999680e-01 -4.371926824009442214e-05
4.659999999999999698e-01 -4.400477562371829521e-05
4.679999999999999716e-01 -4.423922489038556449e-05
4.699999999999999734e-01 -4.442285442396443074e-05
4.719999999999999751e-01 -4.455595442121040861e-05
4.739999999999999769e-01 -4.463886534766814407e-05
4.759999999999999787e-01 -4.467197639046460722e-05
4.779999999999999805e-01 -4.465572390710548234e-05
4.799999999999999822e-01 -4.459058987416053554e-05
4.819999999999999840e-01 -4.447710033805840624e-05
4.839999999999999858e-01 -4.431582386743571078e-05
4.859999999999999876e-01 -4.410737001059317208e-05
4.879999999999999893e-01 -4.385238775961308733e-05
4.899999999999999911e-01 -4.355156402080506695e-05
4.919999999999999929e-01 -4.320562209447764701e-05
4.939999999999999947e-01 -4.281532016481293113e-05
4.959999999999999964e-01 -4.238144980106550719e-05
4.979999999999999982e-01 -4.190483447030768360e-05
5.000000000000000000e-01 -4.138632806549580323e-05
5.020000000000000018e-01 -4.082681344486083219e-05
5.040000000000000036e-01 -4.022720099050580700e-05
5.060000000000000053e-01 -3.958842717888266804e-05
5.080000000000000071e-01 -3.891145317269639747e-05
5.100000000000000089e-01 -3.819726342635387795e-05
5.120000000000000107e-01 -3.744686431284005579e-05
5.140000000000000124e-01 -3.666128276746949410e-05
5.160000000000000142e-01 -3.584156495328727488e-05
5.180000000000000160e-01 -3.498877494501062557e-05
5.200000000000000178e-01 -3.410399343295456021e-05
5.220000000000000195e-01 -3.318831645104936001e-05
5.240000000000000213e-01 -3.224285412262162254e-05
5.260000000000000231e-01 -3.126872943026715035e-05
5.280000000000000249e-01 -3.026707700670705492e-05
5.300000000000000266e-01 -2.923904194895854403e-05
5.320000000000000284e-01 -2.818577865382199121e-05
5.340000000000000302e-01 -2.710844967734882260e-05
5.360000000000000320e-01 -2.600822461662488649e-05
5.380000000000000338e-01 -2.488627901442441726e-05
5.400000000000000355e-01 -2.374379328806686118e-05
5.420000000000000373e-01 -2.258195168014509591e-05
5.440000000000000391e-01 -2.140194123378957869e-05
5.460000000000000409e-01 -2.020495079135820049e-05
5.480000000000000426e-01 -1.899217001455344445e-05
5.500000000000000444e-01 -1.776478843107387462e-05
5.520000000000000462e-01 -1.652399450147168380e-05
5.540000000000000480e-01 -1.527097471121230399e-05
5.560000000000000497e-01 -1.400691268582665572e-05
5.580000000000000515e-01 -1.273298832749070186e-05
5.600000000000000533e-01 -1.145037697669604171e-05
5.620000000000000551e-01 -1.016024859523678714e-05
5.640000000000000568e-01 -8.863766972511122333e-06
5.660000000000000586e-01 -7.562088955026524673e-06
5.680000000000000604e-01 -6.256363695889000098e-06
5.700000000000000622e-01 -4.947731929272336515e-06
5.720000000000000639e-01 -3.637325265315460854e-06
5.740000000000000657e-01 -2.326265506780167414e-06
5.760000000000000675e-01 -1.015663987913306698e-06
5.780000000000000693e-01 2.933790658743440360e-07
5.800000000000000711e-01 1.599775157845595430e-06
5.820000000000000728e-01 2.902448117236833269e-06
5.840000000000000746e-01 4.200334677906258918e-06
5.860000000000000764e-01 5.492385035277269623e-06
5.880000000000000782e-01 6.777563384352536247e-06
5.900000000000000799e-01 8.054848436689354685e-06
5.920000000000000817e-01 9.323233919500406586e-06
5.940000000000000835e-01 1.058172905399334951e-05
5.960000000000000853e-01 1.182935901583581639e-05
5.980000000000000870e-01 1.306516537652457899e-05
6.000000000000000888e-01 1.428820652654705370e-05
6.020000000000000906e-01 1.549755808061270557e-05
6.040000000000000924e-01 1.669231326462128351e-05
6.060000000000000941e-01 1.787158328625526593e-05
6.080000000000000959e-01 1.903449768753118221e-05
6.100000000000000977e-01 2.018020468019798841e-05
6.120000000000000995e-01 2.130787146614743222e-05
6.140000000000001013e-01 2.241668454028289403e-05
6.160000000000001030e-01 2.350584997723448311e-05
6.180000000000001048e-01 2.457459370408532351e-05
6.200000000000001066e-01 2.562216175566733867e-05
6.220000000000001084e-01 2.664782051681191533e-05
6.240000000000001101e-01 2.765085694894642288e-05
6.260000000000001119e-01 2.863057880136965494e-05
6.280000000000001137e-01 2.958631481092544036e-05
6.300000000000001155e-01 3.051741488496739763e-05
6.320000000000001172e-01 3.142325027322145914e-05
6.340000000000001190e-01 3.230321372488242915e-05
6.360000000000001208e-01 3.315671963360911079e-05
6.380000000000001226e-01 3.398320416958533485e-05
6.400000000000001243e-01 3.478212539925751301e-05
6.420000000000001261e-01 3.555296339297076003e-05
6.440000000000001279e-01 3.629522032155829692e-05
6.460000000000001297e-01 3.700842053971920009e-05
6.480000000000001315e-01 3.769211066051436632e-05
6.500000000000001332e-01 3.834585961715042401e-05
6.520000000000001350e-01 3.896925871449408163e-05
6.540000000000001368e-01 3.956192167120509140e-05
6.560000000000001386e-01 4.012348465010084908e-05
6.580000000000001403e-01 4.065360628030534329e-05
6.600000000000001421e-01 4.115196766846240806e-05
6.620000000000001439e-01 4.161827240162230268e-05
6.640000000000001457e-01 4.205224654080241820e-05
6.659999999999999254e-01 4.245363860500006581e-05
6.679999999999999272e-01 4.282221954782228224e-05
6.699999999999999289e-01 4.315778272456771703e-05
6.719999999999999307e-01 4.346014385259167057e-05
6.739999999999999325e-01 4.372914096251179217e-05
6.759999999999999343e-01 4.396463434219732846e-05
6.779999999999999361e-01 4.416650647398601137e-05
6.799999999999999378e-01 4.433466196412938487e-05
6.819999999999999396e-01 4.446902746507719328e-05
6.839999999999999414e-01 4.456955159193309868e-05
6.859999999999999432e-01 4.463620483119434823e-05
6.879999999999999449e-01 4.466897944449543800e-05
6.899999999999999467e-01 4.466788936535737164e-05
6.919999999999999485e-01 4.463297008988620362e-05
6.939999999999999503e-01 4.456427856297517920e-05
6.959999999999999520e-01 4.446189305767900279e-05
6.979999999999999538e-01 4.432591305014721428e-05
6.999999999999999556e-01 4.415645908917298357e-05
7.019999999999999574e-01 4.395367266030181241e-05
7.039999999999999591e-01 4.371771604677610057e-05
7.059999999999999609e-01 4.344877218370735150e-05
7.079999999999999627e-01 4.314704450991690976e-05
7.099999999999999645e-01 4.281275681400353861e-05
7.119999999999999662e-01 4.244615307752441780e-05
7.139999999999999680e-01 4.204749731345769348e-05
7.159999999999999698e-01 4.161707340194498173e-05
7.179999999999999716e-01 4.115518492053826805e-05
7.199999999999999734e-01 4.066215497416925118e-05
7.219999999999999751e-01 4.013832601834632641e-05
7.239999999999999769e-01 3.958405968201850200e-05
7.259999999999999787e-01 3.899973658577637892e-05
7.279999999999999805e-01 3.838575615838779598e-05
7.299999999999999822e-01 3.774253644989178369e-05
7.319999999999999840e-01 3.707051394230553854e-05
7.339999999999999858e-01 3.637014335855504044e-05
7.359999999999999876e-01 3.564189746746437848e-05
7.379999999999999893e-01 3.488626688918916585e-05
7.399999999999999911e-01 3.410375989615355152e-05
7.419999999999999929e-01 3.329490221332109812e-05
7.439999999999999947e-01 3.246023681674481409e-05
7.459999999999999964e-01 3.160032372961918412e-05
7.479999999999999982e-01 3.071573981816566601e-05
7.500000000000000000e-01 2.980707858396547394e-05
7.520000000000000018e-01 2.887494995718054014e-05
7.540000000000000036e-01 2.791998008744300819e-05
7.560000000000000053e-01 2.694281113335694755e-05
7.580000000000000071e-01 2.594410105127842314e-05
7.600000000000000089e-01 2.492452338337391993e-05
7.620000000000000107e-01 2.388476704495712255e-05
7.640000000000000124e-01 2.282553610993831583e-05
7.660000000000000142e-01 2.174754959716196367e-05
7.680000000000000160e-01 2.065154125502344229e-05
7.700000000000000178e-01 1.953825934614128457e-05
7.720000000000000195e-01 1.840846643125226834e-05
7.740000000000000213e-01 1.726293915321752692e-05
7.760000000000000231e-01 1.610246802025150359e-05
7.780000000000000249e-01 1.492785718920641713e-05
7.800000000000000266e-01 1.373992424907877208e-05
7.820000000000000284e-01 1.253950000423831312e-05
7.840000000000000302e-01 1.132742825682431231e-05
7.860000000000000320e-01 1.010456559086270190e-05
7.880000000000000338e-01 8.871781155161961863e-06
7.900000000000000355e-01 7.629956447596786262e-06
7.920000000000000373e-01 6.379985098003970734e-06
7.940000000000000391e-01 5.122772653298746093e-06
7.960000000000000409e-01 3.859236362036000401e-06
7.980000000000000426e-01 2.590304959304567944e-06
8.000000000000000444e-01 1.316918452676230089e-06
8.020000000000000462e-01 4.002790771062691988e-08
8.040000000000000480e-01 -1.239404764263873915e-06
8.060000000000000497e-01 -2.520407019424020234e-06
8.080000000000000515e-01 -3.801995893448761876e-06
8.100000000000000533e-01 -5.083178211129357749e-06
8.120000000000000551e-01 -6.362950798699529287e-06
8.140000000000000568e-01 -7.640300692224322177e-06
8.160000000000000586e-01 -8.914205345766923472e-06
8.180000000000000604e-01 -1.018363283999956792e-05
8.200000000000000622e-01 -1.144754208826093134e-05
8.220000000000000639e-01 -1.270488304283556857e-05
8.240000000000000657e-01 -1.395459689879086085e-05
8.260000000000000675e-01 -1.519561629859111918e-05
8.280000000000000693e-01 -1.642686553349204104e-05
8.300000000000000711e-01 -1.764726074637845699e-05
8.320000000000000728e-01 -1.885571013071629665e-05
8.340000000000000746e-01 -2.005111413061477776e-05
8.360000000000000764e-01 -2.123236563800201537e-05
8.380000000000000782e-01 -2.239835018991165327e-05
8.400000000000000799e-01 -2.354794616288291564e-05
8.420000000000000817e-01 -2.468002496824883707e-05
8.440000000000000835e-01 -2.579345124409382350e-05
8.460000000000000853e-01 -2.688708304698916862e-05
8.480000000000000870e-01 -2.795977204228528024e-05
8.500000000000000888e-01 -2.901036369262754988e-05
8.520000000000000906e-01 -3.003769744502893246e-05
8.540000000000000924e-01 -3.104060691749843670e-05
8.560000000000000941e-01 -3.201792008322712491e-05
8.580000000000000959e-01 -3.296845945355286744e-05
8.600000000000000977e-01 -3.389104225948180726e-05
8.620000000000000995e-01 -3.478448063254369060e-05
8.640000000000001013e-01 -3.564758178264959554e-05
8.660000000000001030e-01 -3.647914817583863822e-05
8.680000000000001048e-01 -3.727797770947116618e-05
8.700000000000001066e-01 -3.804286388708888467e-05
8.720000000000001084e-01 -3.877259599049942551e-05
8.740000000000001101e-01 -3.946595925075069289e-05
8.760000000000001119e-01 -4.012173501810600840e-05
8.780000000000001137e-01 -4.073870093013187699e-05
8.800000000000001155e-01 -4.131563107756530684e-05
8.820000000000001172e-01 -4.185129616940397312e-05
8.840000000000001190e-01 -4.234446369677513644e-05
8.860000000000001208e-01 -4.279389809369593678e-05
8.880000000000001226e-01 -4.319836089783368749e-05
8.900000000000001243e-01 -4.355661090893470089e-05
8.920000000000001261e-01 -4.386740434547675704e-05
8.940000000000001279e-01 -4.412949500032237182e-05
8.960000000000001297e-01 -4.434163439470673040e-05
8.980000000000001315e-01 -4.450257192945006324e-05
9.000000000000001332e-01 -4.461105503661411120e-05
9.020000000000001350e-01 -4.466582932749485479e-05
9.040000000000001368e-01 -4.466563874061524331e-05
9.060000000000001386e-01 -4.460922568738645566e-05
9.080000000000001403e-01 -4.449533119554871519e-05
9.100000000000001421e-01 -4.432269505272312671e-05
9.120000000000001439e-01 -4.409005594629977764e-05
9.140000000000001457e-01 -4.379615160343686142e-05
9.160000000000001474e-01 -4.343971892872833251e-05
9.180000000000001492e-01 -4.301949413965111546e-05
9.199999999999999289e-01 -4.253421290245640307e-05
9.219999999999999307e-01 -4.198261046317597334e-05
9.239999999999999325e-01 -4.136342178073793008e-05
9.259999999999999343e-01 -4.067538165553052920e-05
9.279999999999999361e-01 -3.991722485818804955e-05
9.299999999999999378e-01 -3.908768625637826233e-05
9.319999999999999396e-01 -3.818550093870332063e-05
9.339999999999999414e-01 -3.720940433959984972e-05
9.359999999999999432e-01 -3.615813236013121212e-05
9.379999999999999449e-01 -3.503042148866875038e-05
9.399999999999999467e-01 -3.382500892012973992e-05
9.419999999999999485e-01 -3.254063267243978430e-05
9.439999999999999503e-01 -3.117603170299521054e-05
9.459999999999999520e-01 -2.972994602212786219e-05
9.479999999999999538e-01 -2.820111680601478099e-05
9.499999999999999556e-01 -2.658828650836664309e-05
9.519999999999999574e-01 -2.489019896900757089e-05
9.539999999999999591e-01 -2.310559952267698947e-05
9.559999999999999609e-01 -2.123323510605512610e-05
9.579999999999999627e-01 -1.927185436123579620e-05
9.599999999999999645e-01 -1.722020774141963528e-05
9.619999999999999662e-01 -1.507704761183337183e-05
9.639999999999999680e-01 -1.284112835053807800e-05
9.659999999999999698e-01 -1.051120644812719718e-05
9.679999999999999716e-01 -8.086040605315147900e-06
9.699999999999999734e-01 -5.564391829193660044e-06
9.719999999999999751e-01 -2.945023527933798846e-06
9.739999999999999769e-01 -2.267016053769665973e-07
9.759999999999999787e-01 2.591805448093342790e-06
9.779999999999999805e-01 5.511726464513255763e-06
9.799999999999999822e-01 8.534287508632498742e-06
9.819999999999999840e-01 1.166071179015126802e-05
9.839999999999999858e-01 1.489221957762243420e-05
9.859999999999999876e-01 1.823002811252028010e-05
9.879999999999999893e-01 2.167535152614030736e-05
9.899999999999999911e-01 2.522940075655455416e-05
9.919999999999999929e-01 2.889338346795389256e-05
9.939999999999999947e-01 3.266850397026788144e-05
9.959999999999999964e-01 3.655596314128262136e-05
9.979999999999999982e-01 4.055695834898065399e-05
1.000000000000000000e+00 4.467268337587926297e-05


==> dat/Zolo_deg8_width0.1_inset.dat <==
1.999999999999999556e-01 4.138632806505171402e-05
2.019999999999999574e-01 4.259302686482335787e-05
2.039999999999999591e-01 4.351963098425670751e-05
2.059999999999999609e-01 4.417079556562342191e-05
2.079999999999999627e-01 4.455263246361251817e-05
2.099999999999999645e-01 4.467254806350684504e-05
2.119999999999999662e-01 4.453908888923940879e-05
2.139999999999999680e-01 4.416179523814012242e-05
2.159999999999999698e-01 4.355106298481459248e-05
2.179999999999999716e-01 4.271801359467808368e-05
2.199999999999999734e-01 4.167437231517023832e-05
2.219999999999999751e-01 4.043235445183590571e-05
2.239999999999999769e-01 3.900455957428494713e-05
2.259999999999999787e-01 3.740387346629070464e-05
2.279999999999999805e-01 3.564337759043301190e-05
2.299999999999999822e-01 3.373626581348876385e-05
2.319999999999999840e-01 3.169576812134256016e-05
2.339999999999999858e-01 2.953508103231694548e-05
2.359999999999999876e-01 2.726730440782976217e-05
2.379999999999999893e-01 2.490538435651057370e-05
2.399999999999999911e-01 2.246206192124677870e-05
2.419999999999999929e-01 1.994982723785287959e-05
2.439999999999999947e-01 1.738087886016259631e-05
2.459999999999999964e-01 1.476708794434511418e-05
2.479999999999999982e-01 1.211996700001272131e-05
2.500000000000000000e-01 9.450642910358020288e-06
2.520000000000000018e-01 6.769833946540515512e-06
2.540000000000000036e-01 4.087830494992061858e-06
2.560000000000000053e-01 1.414479242400901171e-06
2.580000000000000071e-01 1.240829442195057197e-06
2.600000000000000089e-01 3.869171167569795955e-06
2.620000000000000107e-01 6.462094454429134771e-06
2.640000000000000124e-01 9.011625167476555731e-06
2.660000000000000142e-01 1.151026865187088077e-05
2.680000000000000160e-01 1.395100977852337110e-05
2.700000000000000178e-01 1.632731108230922601e-05
2.720000000000000195e-01 1.863310917565863534e-05
2.740000000000000213e-01 2.086280960450492827e-05
2.760000000000000231e-01 2.301128030357535437e-05
2.780000000000000249e-01 2.507384380318056216e-05
2.800000000000000266e-01 2.704626832300549566e-05
2.820000000000000284e-01 2.892475788690562766e-05
2.840000000000000302e-01 3.070594157944528391e-05
2.860000000000000320e-01 3.238686205608853896e-05
2.880000000000000338e-01 3.396496341601107360e-05
2.900000000000000355e-01 3.543807853317870737e-05
2.920000000000000373e-01 3.680441593784111731e-05
2.940000000000000391e-01 3.806254633204053661e-05
2.960000000000000409e-01 3.921138881818331257e-05
2.980000000000000426e-01 4.025019690973019593e-05
3.000000000000000444e-01 4.117854439239510000e-05
3.020000000000000462e-01 4.199631109436108289e-05
3.040000000000000480e-01 4.270366862102470407e-05
3.060000000000000497e-01 4.330106610533901446e-05
3.080000000000000515e-01 4.378921601699836685e-05
3.100000000000000533e-01 4.416908007470743414e-05
3.120000000000000551e-01 4.444185529672850521e-05
3.140000000000000568e-01 4.460896022373539438e-05
3.160000000000000586e-01 4.467202134422754156e-05
3.180000000000000604e-01 4.463285974820596635e-05
3.200000000000000622e-01 4.449347803414660518e-05
3.220000000000000639e-01 4.425604748919953479e-05
3.240000000000000657e-01 4.392289555860129369e-05
3.260000000000000675e-01 4.349649362445084932e-05
3.280000000000000693e-01 4.297944510273099539e-05
3.300000000000000711e-01 4.237447387162029955e-05
3.320000000000000728e-01 4.168441304058800867e-05
3.340000000000000746e-01 4.091219406604507114e-05
3.360000000000000764e-01 4.006083622160039326e-05
3.380000000000000782e-01 3.913343642480970885e-05
3.400000000000000799e-01 3.813315942380324230e-05
3.420000000000000817e-01 3.706322834728936755e-05
3.440000000000000835e-01 3.592691561438154935e-05
3.460000000000000853e-01 3.472753420769025823e-05
3.480000000000000870e-01 3.346842930412874395e-05
3.500000000000000888e-01 3.215297026426533478e-05
3.520000000000000906e-01 3.078454297444910281e-05
3.540000000000000924e-01 2.936654253826720407e-05
3.560000000000000941e-01 2.790236631361464603e-05
3.580000000000000959e-01 2.639540728882616705e-05
3.600000000000000977e-01 2.484904779131991148e-05
3.620000000000000995e-01 2.326665352692103284e-05
3.640000000000001013e-01 2.165156793632050380e-05
3.660000000000001030e-01 2.000710686839157759e-05
3.680000000000001048e-01 1.833655355931718134e-05
3.700000000000001066e-01 1.664315391036730318e-05
3.720000000000001084e-01 1.493011205883076897e-05
3.740000000000001101e-01 1.320058623155428990e-05
3.760000000000001119e-01 1.145768487537113245e-05
3.780000000000001137e-01 9.704463055093537349e-06
3.800000000000001155e-01 7.943919111019770440e-06
3.820000000000001172e-01 6.178991569405489770e-06
3.840000000000001190e-01 4.412556295074754331e-06
3.860000000000001208e-01 2.647423880730581658e-06
3.880000000000001226e-01 8.863372628620247440e-07
3.900000000000001243e-01 8.680304424135698582e-07
3.920000000000001261e-01 2.613077892177351202e-06
3.940000000000001279e-01 4.346277266864539968e-06
3.960000000000001297e-01 6.065175823688484513e-06
3.980000000000001315e-01 7.767397262381514622e-06
4.000000000000001332e-01 9.450642910802109498e-06
4.020000000000001350e-01 1.111269273779136313e-05
4.040000000000001368e-01 1.275140620049519669e-05
4.060000000000001386e-01 1.436472293148138846e-05
4.079999999999999183e-01 1.595066327864103073e-05
4.099999999999999201e-01 1.750732869565396754e-05
4.119999999999999218e-01 1.903290199878338029e-05
4.139999999999999236e-01 2.052564749077667727e-05
4.159999999999999254e-01 2.198391095986629296e-05
4.179999999999999272e-01 2.340611956164195817e-05
4.199999999999999289e-01 2.479078158712511026e-05
4.219999999999999307e-01 2.613648612581620512e-05
4.239999999999999325e-01 2.744190262760071164e-05
4.259999999999999343e-01 2.870578036873183692e-05
4.279999999999999361e-01 2.992694783032767702e-05
4.299999999999999378e-01 3.110431199015994963e-05
4.319999999999999396e-01 3.223685753717120406e-05
4.339999999999999414e-01 3.332364601027482109e-05
4.359999999999999432e-01 3.436381486843220756e-05
4.379999999999999449e-01 3.535657649633705546e-05
4.399999999999999467e-01 3.630121714726097792e-05
4.419999999999999485e-01 3.719709583327457381e-05
4.439999999999999503e-01 3.804364315973529642e-05
4.459999999999999520e-01 3.884036011492231211e-05
4.479999999999999538e-01 3.958681681359710325e-05
4.499999999999999556e-01 4.028265119970786401e-05
4.519999999999999574e-01 4.092756771412187078e-05
4.539999999999999591e-01 4.152133592705276044e-05
4.559999999999999609e-01 4.206378914062280927e-05
4.579999999999999627e-01 4.255482296422474775e-05
4.599999999999999645e-01 4.299439386690195875e-05
4.619999999999999662e-01 4.338251770596990298e-05
4.639999999999999680e-01 4.371926824009442214e-05
4.659999999999999698e-01 4.400477562371829521e-05
4.679999999999999716e-01 4.423922489038556449e-05
4.699999999999999734e-01 4.442285442396443074e-05
4.719999999999999751e-01 4.455595442121040861e-05
4.739999999999999769e-01 4.463886534766814407e-05
4.759999999999999787e-01 4.467197639046460722e-05
4.779999999999999805e-01 4.465572390710548234e-05
4.799999999999999822e-01 4.459058987416053554e-05
4.819999999999999840e-01 4.447710033805840624e-05
4.839999999999999858e-01 4.431582386743571078e-05
4.859999999999999876e-01 4.410737001059317208e-05
4.879999999999999893e-01 4.385238775961308733e-05
4.899999999999999911e-01 4.355156402080506695e-05
4.919999999999999929e-01 4.320562209447764701e-05
4.939999999999999947e-01 4.281532016481293113e-05
4.959999999999999964e-01 4.238144980106550719e-05
4.979999999999999982e-01 4.190483447030768360e-05
5.000000000000000000e-01 4.138632806549580323e-05
5.020000000000000018e-01 4.082681344486083219e-05
5.040000000000000036e-01 4.022720099050580700e-05
5.060000000000000053e-01 3.958842717888266804e-05
5.080000000000000071e-01 3.891145317269639747e-05
5.100000000000000089e-01 3.819726342635387795e-05
5.120000000000000107e-01 3.744686431284005579e-05
5.140000000000000124e-01 3.666128276746949410e-05
5.160000000000000142e-01 3.584156495328727488e-05
5.180000000000000160e-01 3.498877494501062557e-05
5.200000000000000178e-01 3.410399343295456021e-05
5.220000000000000195e-01 3.318831645104936001e-05
5.240000000000000213e-01 3.224285412262162254e-05
5.260000000000000231e-01 3.126872943026715035e-05
5.280000000000000249e-01 3.026707700670705492e-05
5.300000000000000266e-01 2.923904194895854403e-05
5.320000000000000284e-01 2.818577865382199121e-05
5.340000000000000302e-01 2.710844967734882260e-05
5.360000000000000320e-01 2.600822461662488649e-05
5.380000000000000338e-01 2.488627901442441726e-05
5.400000000000000355e-01 2.374379328806686118e-05
5.420000000000000373e-01 2.258195168014509591e-05
5.440000000000000391e-01 2.140194123378957869e-05
5.460000000000000409e-01 2.020495079135820049e-05
5.480000000000000426e-01 1.899217001455344445e-05
5.500000000000000444e-01 1.776478843107387462e-05
5.520000000000000462e-01 1.652399450147168380e-05
5.540000000000000480e-01 1.527097471121230399e-05
5.560000000000000497e-01 1.400691268582665572e-05
5.580000000000000515e-01 1.273298832749070186e-05
5.600000000000000533e-01 1.145037697669604171e-05
5.620000000000000551e-01 1.016024859523678714e-05
5.640000000000000568e-01 8.863766972511122333e-06
5.660000000000000586e-01 7.562088955026524673e-06
5.680000000000000604e-01 6.256363695889000098e-06
5.700000000000000622e-01 4.947731929272336515e-06
5.720000000000000639e-01 3.637325265315460854e-06
5.740000000000000657e-01 2.326265506780167414e-06
5.760000000000000675e-01 1.015663987913306698e-06
5.780000000000000693e-01 2.933790658743440360e-07
5.800000000000000711e-01 1.599775157845595430e-06
5.820000000000000728e-01 2.902448117236833269e-06
5.840000000000000746e-01 4.200334677906258918e-06
5.860000000000000764e-01 5.492385035277269623e-06
5.880000000000000782e-01 6.777563384352536247e-06
5.900000000000000799e-01 8.054848436689354685e-06
5.920000000000000817e-01 9.323233919500406586e-06
5.940000000000000835e-01 1.058172905399334951e-05
5.960000000000000853e-01 1.182935901583581639e-05
5.980000000000000870e-01 1.306516537652457899e-05
6.000000000000000888e-01 1.428820652654705370e-05
6.020000000000000906e-01 1.549755808061270557e-05
6.040000000000000924e-01 1.669231326462128351e-05
6.060000000000000941e-01 1.787158328625526593e-05
6.080000000000000959e-01 1.903449768753118221e-05
6.100000000000000977e-01 2.018020468019798841e-05
6.120000000000000995e-01 2.130787146614743222e-05
6.140000000000001013e-01 2.241668454028289403e-05
6.160000000000001030e-01 2.350584997723448311e-05
6.180000000000001048e-01 2.457459370408532351e-05
6.200000000000001066e-01 2.562216175566733867e-05
6.220000000000001084e-01 2.664782051681191533e-05
6.240000000000001101e-01 2.765085694894642288e-05
6.260000000000001119e-01 2.863057880136965494e-05
6.280000000000001137e-01 2.958631481092544036e-05
6.300000000000001155e-01 3.051741488496739763e-05
6.320000000000001172e-01 3.142325027322145914e-05
6.340000000000001190e-01 3.230321372488242915e-05
6.360000000000001208e-01 3.315671963360911079e-05
6.380000000000001226e-01 3.398320416958533485e-05
6.400000000000001243e-01 3.478212539925751301e-05
6.420000000000001261e-01 3.555296339297076003e-05
6.440000000000001279e-01 3.629522032155829692e-05
6.460000000000001297e-01 3.700842053971920009e-05
6.480000000000001315e-01 3.769211066051436632e-05
6.500000000000001332e-01 3.834585961715042401e-05
6.520000000000001350e-01 3.896925871449408163e-05
6.540000000000001368e-01 3.956192167120509140e-05
6.560000000000001386e-01 4.012348465010084908e-05
6.580000000000001403e-01 4.065360628030534329e-05
6.600000000000001421e-01 4.115196766846240806e-05
6.620000000000001439e-01 4.161827240162230268e-05
6.640000000000001457e-01 4.205224654080241820e-05
6.659999999999999254e-01 4.245363860500006581e-05
6.679999999999999272e-01 4.282221954782228224e-05
6.699999999999999289e-01 4.315778272456771703e-05
6.719999999999999307e-01 4.346014385259167057e-05
6.739999999999999325e-01 4.372914096251179217e-05
6.759999999999999343e-01 4.396463434219732846e-05
6.779999999999999361e-01 4.416650647398601137e-05
6.799999999999999378e-01 4.433466196412938487e-05
6.819999999999999396e-01 4.446902746507719328e-05
6.839999999999999414e-01 4.456955159193309868e-05
6.859999999999999432e-01 4.463620483119434823e-05
6.879999999999999449e-01 4.466897944449543800e-05
6.899999999999999467e-01 4.466788936535737164e-05
6.919999999999999485e-01 4.463297008988620362e-05
6.939999999999999503e-01 4.456427856297517920e-05
6.959999999999999520e-01 4.446189305767900279e-05
6.979999999999999538e-01 4.432591305014721428e-05
6.999999999999999556e-01 4.415645908917298357e-05
7.019999999999999574e-01 4.395367266030181241e-05
7.039999999999999591e-01 4.371771604677610057e-05
7.059999999999999609e-01 4.344877218370735150e-05
7.079999999999999627e-01 4.314704450991690976e-05
7.099999999999999645e-01 4.281275681400353861e-05
7.119999999999999662e-01 4.244615307752441780e-05
7.139999999999999680e-01 4.204749731345769348e-05
7.159999999999999698e-01 4.161707340194498173e-05
7.179999999999999716e-01 4.115518492053826805e-05
7.199999999999999734e-01 4.066215497416925118e-05
7.219999999999999751e-01 4.013832601834632641e-05
7.239999999999999769e-01 3.958405968201850200e-05
7.259999999999999787e-01 3.899973658577637892e-05
7.279999999999999805e-01 3.838575615838779598e-05
7.299999999999999822e-01 3.774253644989178369e-05
7.319999999999999840e-01 3.707051394230553854e-05
7.339999999999999858e-01 3.637014335855504044e-05
7.359999999999999876e-01 3.564189746746437848e-05
7.379999999999999893e-01 3.488626688918916585e-05
7.399999999999999911e-01 3.410375989615355152e-05
7.419999999999999929e-01 3.329490221332109812e-05
7.439999999999999947e-01 3.246023681674481409e-05
7.459999999999999964e-01 3.160032372961918412e-05
7.479999999999999982e-01 3.071573981816566601e-05
7.500000000000000000e-01 2.980707858396547394e-05
7.520000000000000018e-01 2.887494995718054014e-05
7.540000000000000036e-01 2.791998008744300819e-05
7.560000000000000053e-01 2.694281113335694755e-05
7.580000000000000071e-01 2.594410105127842314e-05
7.600000000000000089e-01 2.492452338337391993e-05
7.620000000000000107e-01 2.388476704495712255e-05
7.640000000000000124e-01 2.282553610993831583e-05
7.660000000000000142e-01 2.174754959716196367e-05
7.680000000000000160e-01 2.065154125502344229e-05
7.700000000000000178e-01 1.953825934614128457e-05
7.720000000000000195e-01 1.840846643125226834e-05
7.740000000000000213e-01 1.726293915321752692e-05
7.760000000000000231e-01 1.610246802025150359e-05
7.780000000000000249e-01 1.492785718920641713e-05
7.800000000000000266e-01 1.373992424907877208e-05
7.820000000000000284e-01 1.253950000423831312e-05
7.840000000000000302e-01 1.132742825682431231e-05
7.860000000000000320e-01 1.010456559086270190e-05
7.880000000000000338e-01 8.871781155161961863e-06
7.900000000000000355e-01 7.629956447596786262e-06
7.920000000000000373e-01 6.379985098003970734e-06
7.940000000000000391e-01 5.122772653298746093e-06
7.960000000000000409e-01 3.859236362036000401e-06
7.980000000000000426e-01 2.590304959304567944e-06
8.000000000000000444e-01 1.316918452676230089e-06
8.020000000000000462e-01 4.002790771062691988e-08
8.040000000000000480e-01 1.239404764263873915e-06
8.060000000000000497e-01 2.520407019424020234e-06
8.080000000000000515e-01 3.801995893448761876e-06
8.100000000000000533e-01 5.083178211129357749e-06
8.120000000000000551e-01 6.362950798699529287e-06
8.140000000000000568e-01 7.640300692224322177e-06
8.160000000000000586e-01 8.914205345766923472e-06
8.180000000000000604e-01 1.018363283999956792e-05
8.200000000000000622e-01 1.144754208826093134e-05
8.220000000000000639e-01 1.270488304283556857e-05
8.240000000000000657e-01 1.395459689879086085e-05
8.260000000000000675e-01 1.519561629859111918e-05
8.280000000000000693e-01 1.642686553349204104e-05
8.300000000000000711e-01 1.764726074637845699e-05
8.320000000000000728e-01 1.885571013071629665e-05
8.340000000000000746e-01 2.005111413061477776e-05
8.360000000000000764e-01 2.123236563800201537e-05
8.380000000000000782e-01 2.239835018991165327e-05
8.400000000000000799e-01 2.354794616288291564e-05
8.420000000000000817e-01 2.468002496824883707e-05
8.440000000000000835e-01 2.579345124409382350e-05
8.460000000000000853e-01 2.688708304698916862e-05
8.480000000000000870e-01 2.795977204228528024e-05
8.500000000000000888e-01 2.901036369262754988e-05
8.520000000000000906e-01 3.003769744502893246e-05
8.540000000000000924e-01 3.104060691749843670e-05
8.560000000000000941e-01 3.201792008322712491e-05
8.580000000000000959e-01 3.296845945355286744e-05
8.600000000000000977e-01 3.389104225948180726e-05
8.620000000000000995e-01 3.478448063254369060e-05
8.640000000000001013e-01 3.564758178264959554e-05
8.660000000000001030e-01 3.647914817583863822e-05
8.680000000000001048e-01 3.727797770947116618e-05
8.700000000000001066e-01 3.804286388708888467e-05
8.720000000000001084e-01 3.877259599049942551e-05
8.740000000000001101e-01 3.946595925075069289e-05
8.760000000000001119e-01 4.012173501810600840e-05
8.780000000000001137e-01 4.073870093013187699e-05
8.800000000000001155e-01 4.131563107756530684e-05
8.820000000000001172e-01 4.185129616940397312e-05
8.840000000000001190e-01 4.234446369677513644e-05
8.860000000000001208e-01 4.279389809369593678e-05
8.880000000000001226e-01 4.319836089783368749e-05
8.900000000000001243e-01 4.355661090893470089e-05
8.920000000000001261e-01 4.386740434547675704e-05
8.940000000000001279e-01 4.412949500032237182e-05
8.960000000000001297e-01 4.434163439470673040e-05
8.980000000000001315e-01 4.450257192945006324e-05
9.000000000000001332e-01 4.461105503661411120e-05
9.020000000000001350e-01 4.466582932749485479e-05
9.040000000000001368e-01 4.466563874061524331e-05
9.060000000000001386e-01 4.460922568738645566e-05
9.080000000000001403e-01 4.449533119554871519e-05
9.100000000000001421e-01 4.432269505272312671e-05
9.120000000000001439e-01 4.409005594629977764e-05
9.140000000000001457e-01 4.379615160343686142e-05
9.160000000000001474e-01 4.343971892872833251e-05
9.180000000000001492e-01 4.301949413965111546e-05
9.199999999999999289e-01 4.253421290245640307e-05
9.219999999999999307e-01 4.198261046317597334e-05
9.239999999999999325e-01 4.136342178073793008e-05
9.259999999999999343e-01 4.067538165553052920e-05
9.279999999999999361e-01 3.991722485818804955e-05
9.299999999999999378e-01 3.908768625637826233e-05
9.319999999999999396e-01 3.818550093870332063e-05
9.339999999999999414e-01 3.720940433959984972e-05
9.359999999999999432e-01 3.615813236013121212e-05
9.379999999999999449e-01 3.503042148866875038e-05
9.399999999999999467e-01 3.382500892012973992e-05
9.419999999999999485e-01 3.254063267243978430e-05
9.439999999999999503e-01 3.117603170299521054e-05
9.459999999999999520e-01 2.972994602212786219e-05
9.479999999999999538e-01 2.820111680601478099e-05
9.499999999999999556e-01 2.658828650836664309e-05
9.519999999999999574e-01 2.489019896900757089e-05
9.539999999999999591e-01 2.310559952267698947e-05
9.559999999999999609e-01 2.123323510605512610e-05
9.579999999999999627e-01 1.927185436123579620e-05
9.599999999999999645e-01 1.722020774141963528e-05
9.619999999999999662e-01 1.507704761183337183e-05
9.639999999999999680e-01 1.284112835053807800e-05
9.659999999999999698e-01 1.051120644812719718e-05
9.679999999999999716e-01 8.086040605315147900e-06
9.699999999999999734e-01 5.564391829193660044e-06
9.719999999999999751e-01 2.945023527933798846e-06
9.739999999999999769e-01 2.267016053769665973e-07
9.759999999999999787e-01 2.591805448093342790e-06
9.779999999999999805e-01 5.511726464513255763e-06
9.799999999999999822e-01 8.534287508632498742e-06
9.819999999999999840e-01 1.166071179015126802e-05
9.839999999999999858e-01 1.489221957762243420e-05
9.859999999999999876e-01 1.823002811252028010e-05
9.879999999999999893e-01 2.167535152614030736e-05
9.899999999999999911e-01 2.522940075655455416e-05
9.919999999999999929e-01 2.889338346795389256e-05
9.939999999999999947e-01 3.266850397026788144e-05
9.959999999999999964e-01 3.655596314128262136e-05
9.979999999999999982e-01 4.055695834898065399e-05
1.000000000000000000e+00 4.467268337587926297e-05


==> dat/Zolo_deg8_width0.1_r.dat <==
-1.000000000000000000e+00 1.007139211600200479e+00
-9.979999999999999982e-01 1.007072078278355320e+00
-9.959999999999999964e-01 1.007004783362783762e+00
-9.939999999999999947e-01 1.006937334607292733e+00
-9.919999999999999929e-01 1.006869739824932442e+00
-9.899999999999999911e-01 1.006802006887421719e+00
-9.879999999999999893e-01 1.006734143724522967e+00
-9.859999999999999876e-01 1.006666158323416438e+00
-9.839999999999999858e-01 1.006598058728033207e+00
-9.819999999999999840e-01 1.006529853038361288e+00
-9.799999999999999822e-01 1.006461549409745082e+00
-9.779999999999999805e-01 1.006393156052138194e+00
-9.759999999999999787e-01 1.006324681229334272e+00
-9.739999999999999769e-01 1.006256133258182306e+00
-9.719999999999999751e-01 1.006187520507759059e+00
-9.699999999999999734e-01 1.006118851398530412e+00
-9.679999999999999716e-01 1.006050134401465401e+00
-9.659999999999999698e-01 1.005981378037144491e+00
-9.639999999999999680e-01 1.005912590874817658e+00
-9.619999999999999662e-01 1.005843781531450265e+00
-9.599999999999999645e-01 1.005774958670734520e+00
-9.579999999999999627e-01 1.005706131002065851e+00
-9.559999999999999609e-01 1.005637307279498627e+00
-9.539999999999999591e-01 1.005568496300664805e+00
-9.519999999999999574e-01 1.005499706905668811e+00
-9.499999999999999556e-01 1.005430947975948008e+00
-9.479999999999999538e-01 1.005362228433097416e+00
-9.459999999999999520e-01 1.005293557237680879e+00
-9.439999999999999503e-01 1.005224943387981185e+00
-9.419999999999999485e-01 1.005156395918754164e+00
-9.399999999999999467e-01 1.005087923899919078e+00
-9.379999999999999449e-01 1.005019536435239225e+00
-9.359999999999999432e-01 1.004951242660959920e+00
-9.339999999999999414e-01 1.004883051744406730e+00
-9.319999999999999396e-01 1.004814972882573265e+00
-9.299999999999999378e-01 1.004747015300651913e+00
-9.279999999999999361e-01 1.004679188250545252e+00
-9.260000000000000453e-01 1.004611501009339047e+00
-9.240000000000000435e-01 1.004543962877738839e+00
-9.220000000000000417e-01 1.004476583178485427e+00
-9.200000000000000400e-01 1.004409371254713745e+00
-9.180000000000000382e-01 1.004342336468300179e+00
-9.160000000000000364e-01 1.004275488198162591e+00
-9.140000000000000346e-01 1.004208835838523939e+00
-9.120000000000000329e-01 1.004142388797153451e+00
-9.100000000000000311e-01 1.004076156493555416e+00
-9.080000000000000293e-01 1.004010148357142196e+00
-9.060000000000000275e-01 1.003944373825350178e+00
-9.040000000000000258e-01 1.003878842341742406e+00
-9.020000000000000240e-01 1.003813563354060800e+00
-9.000000000000000222e-01 1.003748546312243306e+00
-8.980000000000000204e-01 1.003683800666415937e+00
-8.960000000000000187e-01 1.003619335864836426e+00
-8.940000000000000169e-01 1.003555161351811886e+00
-8.920000000000000151e-01 1.003491286565574292e+00
-8.900000000000000133e-01 1.003427720936120426e+00
-8.880000000000000115e-01 1.003364473883019414e+00
-8.860000000000000098e-01 1.003301554813186058e+00
-8.840000000000000080e-01 1.003238973118606436e+00
-8.820000000000000062e-01 1.003176738174042626e+00
-8.800000000000000044e-01 1.003114859334689912e+00
-8.780000000000000027e-01 1.003053345933805796e+00
-8.760000000000000009e-01 1.002992207280299919e+00
-8.739999999999999991e-01 1.002931452656286027e+00
-8.719999999999999973e-01 1.002871091314602392e+00
-8.699999999999999956e-01 1.002811132476298273e+00
-8.679999999999999938e-01 1.002751585328075956e+00
-8.659999999999999920e-01 1.002692459019707272e+00
-8.639999999999999902e-01 1.002633762661410355e+00
-8.619999999999999885e-01 1.002575505321193550e+00
-8.599999999999999867e-01 1.002517696022161342e+00
-8.579999999999999849e-01 1.002460343739790538e+00
-8.559999999999999831e-01 1.002403457399168474e+00
-8.539999999999999813e-01 1.002347045872197473e+00
-8.519999999999999796e-01 1.002291117974770440e+00
-8.499999999999999778e-01 1.002235682463904265e+00
-8.479999999999999760e-01 1.002180748034851465e+00
-8.459999999999999742e-01 1.002126323318166090e+00
-8.439999999999999725e-01 1.002072416876750527e+00
-8.419999999999999707e-01 1.002019037202860341e+00
-8.399999999999999689e-01 1.001966192715080917e+00
-8.379999999999999671e-01 1.001913891755275010e+00
-8.359999999999999654e-01 1.001862142585497661e+00
-8.339999999999999636e-01 1.001810953384879799e+00
-8.319999999999999618e-01 1.001760332246484975e+00
-8.299999999999999600e-01 1.001710287174134351e+00
-8.279999999999999583e-01 1.001660826079204147e+00
-8.259999999999999565e-01 1.001611956777395340e+00
-8.240000000000000657e-01 1.001563686985475599e+00
-8.220000000000000639e-01 1.001516024317993470e+00
-8.200000000000000622e-01 1.001468976283966361e+00
-8.180000000000000604e-01 1.001422550283547430e+00
-8.160000000000000586e-01 1.001376753604660275e+00
-8.140000000000000568e-01 1.001331593419611643e+00
-8.120000000000000551e-01 1.001287076781689489e+00
-8.100000000000000533e-01 1.001243210621723279e+00
-8.080000000000000515e-01 1.001200001744634971e+00
-8.060000000000000497e-01 1.001157456825962466e+00
-8.040000000000000480e-01 1.001115582408366400e+00
-8.020000000000000462e-01 1.001074384898114289e+00
-8.000000000000000444e-01 1.001033870561552686e+00
-7.980000000000000426e-01 1.000994045521553799e+00
-7.960000000000000409e-01 1.000954915753950125e+00
-7.940000000000000391e-01 1.000916487083954198e+00
-7.920000000000000373e-01 1.000878765182564578e+00
-7.900000000000000355e-01 1.000841755562955182e+00
-7.880000000000000338e-01 1.000805463576854848e+00
-7.860000000000000320e-01 1.000769894410918681e+00
-7.840000000000000302e-01 1.000735053083080750e+00
-7.820000000000000284e-01 1.000700944438909445e+00
-7.800000000000000266e-01 1.000667573147947298e+00
-7.780000000000000249e-01 1.000634943700048130e+00
-7.760000000000000231e-01 1.000603060401709321e+00
-7.740000000000000213e-01 1.000571927372397418e+00
-7.720000000000000195e-01 1.000541548540876846e+00
-7.700000000000000178e-01 1.000511927641536847e+00
-7.680000000000000160e-01 1.000483068210711313e+00
-7.660000000000000142e-01 1.000454973583012830e+00
-7.640000000000000124e-01 1.000427646887660504e+00
-7.620000000000000107e-01 1.000401091044823776e+00
-7.600000000000000089e-01 1.000375308761957571e+00
-7.580000000000000071e-01 1.000350302530160329e+00
-7.560000000000000053e-01 1.000326074620535799e+00
-7.540000000000000036e-01 1.000302627080567497e+00
-7.520000000000000018e-01 1.000279961730502709e+00
-7.500000000000000000e-01 1.000258080159764029e+00
-7.479999999999999982e-01 1.000236983723359341e+00
-7.459999999999999964e-01 1.000216673538327994e+00
-7.439999999999999947e-01 1.000197150480198527e+00
-7.419999999999999929e-01 1.000178415179471036e+00
-7.399999999999999911e-01 1.000160468018122195e+00
-7.379999999999999893e-01 1.000143309126142022e+00
-7.359999999999999876e-01 1.000126938378097741e+00
-7.339999999999999858e-01 1.000111355389720513e+00
-7.319999999999999840e-01 1.000096559514537020e+00
-7.299999999999999822e-01 1.000082549840529023e+00
-7.279999999999999805e-01 1.000069325186829783e+00
-7.259999999999999787e-01 1.000056884100464227e+00
-7.239999999999999769e-01 1.000045224853125081e+00
-7.219999999999999751e-01 1.000034345437998962e+00
-7.199999999999999734e-01 1.000024243566635107e+00
-7.179999999999999716e-01 1.000014916665861620e+00
-7.159999999999999698e-01 1.000006361874759442e+00
-7.139999999999999680e-01 9.999985760416787439e-01
-7.119999999999999662e-01 9.999915557213252537e-01
-7.099999999999999645e-01 9.999852971718936612e-01
-7.079999999999999627e-01 9.999797963522698563e-01
-7.059999999999999609e-01 9.999750489192924530e-01
-7.039999999999999591e-01 9.999710502250840349e-01
-7.019999999999999574e-01 9.999677953144512355e-01
-6.999999999999999556e-01 9.999652789223563154e-01
-6.979999999999999538e-01 9.999634954714627932e-01
-6.959999999999999520e-01 9.999624390697625653e-01
-6.939999999999999503e-01 9.999621035082826292e-01
-6.919999999999999485e-01 9.999624822588716322e-01
-6.899999999999999467e-01 9.999635684720791229e-01
-6.879999999999999449e-01 9.999653549751215120e-01
-6.859999999999999432e-01 9.999678342699416245e-01
-6.839999999999999414e-01 9.999709985313651739e-01
-6.819999999999999396e-01 9.999748396053556032e-01
-6.799999999999999378e-01 9.999793490073727309e-01
-6.779999999999999361e-01 9.999845179208366464e-01
-6.759999999999999343e-01 9.999903371957014064e-01
-6.739999999999999325e-01 9.999967973471395322e-01
-6.719999999999999307e-01 1.000003888554346743e+00
-6.699999999999999289e-01 1.000011600659465927e+00
-6.679999999999999272e-01 1.000019923166625357e+00
-6.659999999999999254e-01 1.000028845241118791e+00
-6.639999999999999236e-01 1.000038355708704918e+00
-6.619999999999999218e-01 1.000048443055042924e+00
-6.599999999999999201e-01 1.000059095425272604e+00
-6.579999999999999183e-01 1.000070300623727704e+00
-6.559999999999999165e-01 1.000082046113798917e+00
-6.539999999999999147e-01 1.000094319017949651e+00
-6.519999999999999130e-01 1.000107106117878564e+00
-6.499999999999999112e-01 1.000120393854846412e+00
-6.480000000000000204e-01 1.000134168330161000e+00
-6.460000000000000187e-01 1.000148415305831318e+00
-6.440000000000000169e-01 1.000163120205387113e+00
-6.420000000000000151e-01 1.000178268114879199e+00
-6.400000000000000133e-01 1.000193843784051406e+00
-6.380000000000000115e-01 1.000209831627707047e+00
-6.360000000000000098e-01 1.000226215727249457e+00
-6.340000000000000080e-01 1.000242979832427492e+00
-6.320000000000000062e-01 1.000260107363269757e+00
-6.300000000000000044e-01 1.000277581412227335e+00
-6.280000000000000027e-01 1.000295384746515026e+00
-6.260000000000000009e-01 1.000313499810672635e+00
-6.239999999999999991e-01 1.000331908729341635e+00
-6.219999999999999973e-01 1.000350593310253444e+00
-6.199999999999999956e-01 1.000369535047457958e+00
-6.179999999999999938e-01 1.000388715124776784e+00
-6.159999999999999920e-01 1.000408114419492067e+00
-6.139999999999999902e-01 1.000427713506284011e+00
-6.119999999999999885e-01 1.000447492661410198e+00
-6.099999999999999867e-01 1.000467431867142931e+00
-6.079999999999999849e-01 1.000487510816460590e+00
-6.059999999999999831e-01 1.000507708918011440e+00
-6.039999999999999813e-01 1.000528005301341228e+00
-6.019999999999999796e-01 1.000548378822401219e+00
-5.999999999999999778e-01 1.000568808069336901e+00
-5.979999999999999760e-01 1.000589271368568678e+00
-5.959999999999999742e-01 1.000609746791165655e+00
-5.939999999999999725e-01 1.000630212159521193e+00
-5.919999999999999707e-01 1.000650645054336429e+00
-5.899999999999999689e-01 1.000671022821922218e+00
-5.879999999999999671e-01 1.000691322581818810e+00
-5.859999999999999654e-01 1.000711521234746382e+00
-5.839999999999999636e-01 1.000731595470891966e+00
-5.820000000000000728e-01 1.000751521778538766e+00
-5.800000000000000711e-01 1.000771276453045200e+00
-5.780000000000000693e-01 1.000790835606185425e+00
-5.760000000000000675e-01 1.000810175175856021e+00
-5.740000000000000657e-01 1.000829270936151261e+00
-5.720000000000000639e-01 1.000848098507826300e+00
-5.700000000000000622e-01 1.000866633369152492e+00
-5.680000000000000604e-01 1.000884850867164833e+00
-5.660000000000000586e-01 1.000902726229326412e+00
-5.640000000000000568e-01 1.000920234575603196e+00
-5.620000000000000551e-01 1.000937350930970471e+00
-5.600000000000000533e-01 1.000954050238350490e+00
-5.580000000000000515e-01 1.000970307372002654e+00
-5.560000000000000497e-01 1.000986097151362220e+00
-5.540000000000000480e-01 1.001001394355354179e+00
-5.520000000000000462e-01 1.001016173737174775e+00
-5.500000000000000444e-01 1.001030410039573049e+00
-5.480000000000000426e-01 1.001044078010620009e+00
-5.460000000000000409e-01 1.001057152419997376e+00
-5.440000000000000391e-01 1.001069608075809914e+00
-5.420000000000000373e-01 1.001081419841928444e+00
-5.400000000000000355e-01 1.001092562655889084e+00
-5.380000000000000338e-01 1.001103011547352040e+00
-5.360000000000000320e-01 1.001112741657132377e+00
-5.340000000000000302e-01 1.001121728256834320e+00
-5.320000000000000284e-01 1.001129946769075296e+00
-5.300000000000000266e-01 1.001137372788347246e+00
-5.280000000000000249e-01 1.001143982102504104e+00
-5.260000000000000231e-01 1.001149750714907416e+00
-5.240000000000000213e-01 1.001154654867249194e+00
-5.220000000000000195e-01 1.001158671063052008e+00
-5.200000000000000178e-01 1.001161776091887390e+00
-5.180000000000000160e-01 1.001163947054322101e+00
-5.160000000000000142e-01 1.001165161387605362e+00
-5.140000000000000124e-01 1.001165396892134130e+00
-5.120000000000000107e-01 1.001164631758706847e+00
-5.100000000000000089e-01 1.001162844596586998e+00
-5.080000000000000071e-01 1.001160014462415315e+00
-5.060000000000000053e-01 1.001156120889979295e+00
-5.040000000000000036e-01 1.001151143920874009e+00
-5.020000000000000018e-01 1.001145064136084617e+00
-5.000000000000000000e-01 1.001137862688515234e+00
-4.979999999999999982e-01 1.001129521336490136e+00
-4.959999999999999964e-01 1.001120022478268812e+00
-4.939999999999999947e-01 1.001109349187605524e+00
-4.919999999999999929e-01 1.001097485250379560e+00
-4.899999999999999911e-01 1.001084415202343703e+00
-4.879999999999999893e-01 1.001070124368027781e+00
-4.859999999999999876e-01 1.001054598900823489e+00
-4.839999999999999858e-01 1.001037825824317551e+00
-4.819999999999999840e-01 1.001019793074897635e+00
-4.799999999999999822e-01 1.001000489545679883e+00
-4.779999999999999805e-01 1.000979905131825776e+00
-4.759999999999999787e-01 1.000958030777266083e+00
-4.739999999999999769e-01 1.000934858522926518e+00
-4.719999999999999751e-01 1.000910381556477269e+00
-4.699999999999999734e-01 1.000884594263684590e+00
-4.679999999999999716e-01 1.000857492281430838e+00
-4.659999999999999698e-01 1.000829072552451571e+00
-4.639999999999999680e-01 1.000799333381884093e+00
-4.619999999999999662e-01 1.000768274495674959e+00
-4.599999999999999645e-01 1.000735897100946126e+00
-4.579999999999999627e-01 1.000702203948389490e+00
-4.559999999999999609e-01 1.000667199396776841e+00
-4.539999999999999591e-01 1.000630889479677155e+00
-4.519999999999999574e-01 1.000593281974475834e+00
-4.499999999999999556e-01 1.000554386473797797e+00
-4.479999999999999538e-01 1.000514214459427453e+00
-4.459999999999999520e-01 1.000472779378853705e+00
-4.439999999999999503e-01 1.000430096724537865e+00
-4.419999999999999485e-01 1.000386184116035526e+00
-4.399999999999999467e-01 1.000341061385094488e+00
-4.379999999999999449e-01 1.000294750663864196e+00
-4.359999999999999432e-01 1.000247276476351255e+00
-4.339999999999999414e-01 1.000198665833268219e+00
-4.319999999999999396e-01 1.000148948330429999e+00
-4.299999999999999378e-01 1.000098156250847969e+00
-4.279999999999999361e-01 1.000046324670698983e+00
-4.259999999999999343e-01 9.999934915693257098e-01
-4.239999999999999325e-01 9.999396979434633792e-01
-4.220000000000000417e-01 9.998849879258626672e-01
-4.200000000000000400e-01 9.998294089085135727e-01
-4.180000000000000382e-01 9.997730116706664560e-01
-4.160000000000000364e-01 9.997158505118514116e-01
-4.140000000000000346e-01 9.996579833901158008e-01
-4.120000000000000329e-01 9.995994720656988797e-01
-4.100000000000000311e-01 9.995403822503614588e-01
-4.080000000000000293e-01 9.994807837626173974e-01
-4.060000000000000275e-01 9.994207506890875337e-01
-4.040000000000000258e-01 9.993603615522336225e-01
-4.020000000000000240e-01 9.992996994847045400e-01
-4.000000000000000222e-01 9.992388524105564329e-01
-3.980000000000000204e-01 9.991779132335985025e-01
-3.960000000000000187e-01 9.991169800331067830e-01
-3.940000000000000169e-01 9.990561562671815832e-01
-3.920000000000000151e-01 9.989955509839893999e-01
-3.900000000000000133e-01 9.989352790411409888e-01
-3.880000000000000115e-01 9.988754613334678290e-01
-3.860000000000000098e-01 9.988162250294267963e-01
-3.840000000000000080e-01 9.987577038163802934e-01
-3.820000000000000062e-01 9.987000381549656636e-01
-3.800000000000000044e-01 9.986433755427870373e-01
-3.780000000000000027e-01 9.985878707876072458e-01
-3.760000000000000009e-01 9.985336862902411958e-01
-3.739999999999999991e-01 9.984809923372980345e-01
-3.719999999999999973e-01 9.984299674039128769e-01
-3.699999999999999956e-01 9.983807984665802326e-01
-3.679999999999999938e-01 9.983336813261529663e-01
-3.659999999999999920e-01 9.982888209410596403e-01
-3.639999999999999902e-01 9.982464317707224755e-01
-3.619999999999999885e-01 9.982067381291359620e-01
-3.599999999999999867e-01 9.981699745484980957e-01
-3.579999999999999849e-01 9.981363861527381420e-01
-3.559999999999999831e-01 9.981062290407096693e-01
-3.539999999999999813e-01 9.980797706787584156e-01
-3.519999999999999796e-01 9.980572903022908449e-01
-3.499999999999999778e-01 9.980390793258848703e-01
-3.479999999999999760e-01 9.980254417613904083e-01
-3.459999999999999742e-01 9.980166946433755015e-01
-3.439999999999999725e-01 9.980131684611479592e-01
-3.419999999999999707e-01 9.980152075964878744e-01
-3.399999999999999689e-01 9.980231707660810470e-01
-3.379999999999999671e-01 9.980374314675188874e-01
-3.359999999999999654e-01 9.980583784275799397e-01
-3.339999999999999636e-01 9.980864160513664984e-01
-3.319999999999999618e-01 9.981219648706800562e-01
-3.299999999999999600e-01 9.981654619898809866e-01
-3.279999999999999583e-01 9.982173615272660339e-01
-3.259999999999999565e-01 9.982781350498117767e-01
-3.239999999999999547e-01 9.983482719989393850e-01
-3.219999999999999529e-01 9.984282801047279499e-01
-3.199999999999999512e-01 9.985186857857930587e-01
-3.179999999999999494e-01 9.986200345318039240e-01
-3.159999999999999476e-01 9.987328912653875568e-01
-3.139999999999999458e-01 9.988578406799017984e-01
-3.119999999999999440e-01 9.989954875493164410e-01
-3.099999999999999423e-01 9.991464570061696637e-01
-3.079999999999999405e-01 9.993113947833007771e-01
-3.059999999999999387e-01 9.994909674147829381e-01
-3.039999999999999369e-01 9.996858623911977215e-01
-3.019999999999999352e-01 9.998967882641172089e-01
-2.999999999999999334e-01 1.000124474694368493e+00
-2.979999999999999316e-01 1.000369672438367274e+00
-2.960000000000000409e-01 1.000633153266536013e+00
-2.940000000000000391e-01 1.000915709807534304e+00
-2.920000000000000373e-01 1.001218155311742519e+00
-2.900000000000000355e-01 1.001541323327200361e+00
-2.880000000000000338e-01 1.001886067280913561e+00
-2.860000000000000320e-01 1.002253259958215459e+00
-2.840000000000000302e-01 1.002643792872628836e+00
-2.820000000000000284e-01 1.003058575518461781e+00
-2.800000000000000266e-01 1.003498534498182604e+00
-2.780000000000000249e-01 1.003964612516431654e+00
-2.760000000000000231e-01 1.004457767232407983e+00
-2.740000000000000213e-01 1.004978969962228019e+00
-2.720000000000000195e-01 1.005529204222790574e+00
-2.700000000000000178e-01 1.006109464108631002e+00
-2.680000000000000160e-01 1.006720752493240223e+00
-2.660000000000000142e-01 1.007364079046362271e+00
-2.640000000000000124e-01 1.008040458058876876e+00
-2.620000000000000107e-01 1.008750906067010344e+00
-2.600000000000000089e-01 1.009496439267800083e+00
-2.580000000000000071e-01 1.010278070717993470e+00
-2.560000000000000053e-01 1.011096807308888179e+00
-2.540000000000000036e-01 1.011953646509979876e+00
-2.520000000000000018e-01 1.012849572874735093e+00
-2.500000000000000000e-01 1.013785554302335523e+00
-2.479999999999999982e-01 1.014762538049828855e+00
-2.459999999999999964e-01 1.015781446489778972e+00
-2.439999999999999947e-01 1.016843172609296353e+00
-2.419999999999999929e-01 1.017948575247119125e+00
-2.399999999999999911e-01 1.019098474066374660e+00
-2.379999999999999893e-01 1.020293644261625943e+00
-2.359999999999999876e-01 1.021534810999922716e+00
-2.339999999999999858e-01 1.022822643596736025e+00
-2.319999999999999840e-01 1.024157749428932895e+00
-2.299999999999999822e-01 1.025540667588299426e+00
-2.279999999999999805e-01 1.026971862280549264e+00
-2.259999999999999787e-01 1.028451715976288039e+00
-2.239999999999999769e-01 1.029980522321995773e+00
-2.219999999999999751e-01 1.031558478820775449e+00
-2.199999999999999734e-01 1.033185679294369219e+00
-2.179999999999999716e-01 1.034862106139760041e+00
-2.159999999999999698e-01 1.036587622395571007e+00
-2.139999999999999680e-01 1.038361963635413998e+00
-2.119999999999999662e-01 1.040184729707327005e+00
-2.099999999999999645e-01 1.042055376340487172e+00
-2.079999999999999627e-01 1.043973206642437201e+00
-2.059999999999999609e-01 1.045937362512175062e+00
-2.039999999999999591e-01 1.047946815996538383e+00
-2.019999999999999574e-01 1.050000360619441242e+00
-1.999999999999999556e-01 1.052096602715603790e+00
-1.979999999999999538e-01 1.054233952802488883e+00
-1.959999999999999520e-01 1.056410617026203536e+00
-1.939999999999999503e-01 1.058624588719097925e+00
-1.919999999999999485e-01 1.060873640108716209e+00
-1.899999999999999467e-01 1.063155314219595304e+00
-1.879999999999999449e-01 1.065466917011146597e+00
-1.859999999999999432e-01 1.067805509796478036e+00
-1.839999999999999414e-01 1.070167901988524850e+00
-1.819999999999999396e-01 1.072550644221198279e+00
-1.799999999999999378e-01 1.074950021894463426e+00
-1.779999999999999361e-01 1.077362049193256510e+00
-1.759999999999999343e-01 1.079782463630980738e+00
-1.739999999999999325e-01 1.082206721168914143e+00
-1.719999999999999307e-01 1.084629991963241391e+00
-1.699999999999999289e-01 1.087047156791558056e+00
-1.679999999999999272e-01 1.089452804210569781e+00
-1.660000000000000364e-01 1.091841228496305938e+00
-1.640000000000000346e-01 1.094206428417503485e+00
-1.620000000000000329e-01 1.096542106891821522e+00
-1.600000000000000311e-01 1.098841671573281609e+00
-1.580000000000000293e-01 1.101098236417722420e+00
-1.560000000000000275e-01 1.103304624271134626e+00
-1.540000000000000258e-01 1.105453370523504120e+00
-1.520000000000000240e-01 1.107536727868195570e+00
-1.500000000000000222e-01 1.109546672204001716e+00
-1.480000000000000204e-01 1.111474909713725978e+00
-1.460000000000000187e-01 1.113312885149578602e+00
-1.440000000000000169e-01 1.115051791351760357e+00
-1.420000000000000151e-01 1.116682580022362092e+00
-1.400000000000000133e-01 1.118195973772155849e+00
-1.380000000000000115e-01 1.119582479453016699e+00
-1.360000000000000098e-01 1.120832402783547233e+00
-1.340000000000000080e-01 1.121935864270079852e+00
-1.320000000000000062e-01 1.122882816419569219e+00
-1.300000000000000044e-01 1.123663062234958598e+00
-1.280000000000000027e-01 1.124266274977529623e+00
-1.260000000000000009e-01 1.124682019174426006e+00
-1.239999999999999991e-01 1.124899772843099832e+00
-1.219999999999999973e-01 1.124908950897870685e+00
-1.199999999999999956e-01 1.124698929697095728e+00
-1.179999999999999938e-01 1.124259072682753713e+00
-1.159999999999999920e-01 1.123578757057477784e+00
-1.139999999999999902e-01 1.122647401437361081e+00
-1.119999999999999885e-01 1.121454494412169600e+00
-1.099999999999999867e-01 1.119989623938022483e+00
-1.079999999999999849e-01 1.118242507481160830e+00
-1.059999999999999831e-01 1.116203022825146496e+00
-1.039999999999999813e-01 1.113861239447795359e+00
-1.019999999999999796e-01 1.111207450368364880e+00
-9.999999999999997780e-02 1.108232204360018347e+00
-9.799999999999997602e-02 1.104926338417475007e+00
-9.599999999999997424e-02 1.101281010364986379e+00
-9.399999999999997247e-02 1.097287731485462103e+00
-9.199999999999997069e-02 1.092938399047708842e+00
-8.999999999999996891e-02 1.088225328605386233e+00
-8.799999999999996714e-02 1.083141285938455933e+00
-8.599999999999996536e-02 1.077679518505650247e+00
-8.399999999999996358e-02 1.071833786274824174e+00
-8.199999999999996181e-02 1.065598391797016209e+00
-7.999999999999996003e-02 1.058968209389666182e+00
-7.799999999999995826e-02 1.051938713294705341e+00
-7.599999999999995648e-02 1.044506004678215749e+00
-7.399999999999995470e-02 1.036666837339999425e+00
-7.199999999999995293e-02 1.028418642003779304e+00
-6.999999999999995115e-02 1.019759549061827197e+00
-6.799999999999994937e-02 1.010688409651597564e+00
-6.599999999999994760e-02 1.001204814946444976e+00
-6.399999999999994582e-02 9.913091135476873594e-01
-6.199999999999994404e-02 9.810024268711535766e-01
-5.999999999999994227e-02 9.702866624278843055e-01
-5.799999999999994049e-02 9.591645249058460276e-01
-5.599999999999993872e-02 9.476395249672947552e-01
-5.399999999999993694e-02 9.357159856848168422e-01
-5.199999999999993516e-02 9.233990465479937626e-01
-4.999999999999993339e-02 9.106946649820597539e-01
-4.799999999999993161e-02 8.976096153298305236e-01
-4.599999999999992983e-02 8.841514852584724249e-01
-4.399999999999992806e-02 8.703286695633687398e-01
-4.199999999999992628e-02 8.561503613523103740e-01
-4.000000000000003553e-02 8.416265406044820541e-01
-3.800000000000003375e-02 8.267679601101365350e-01
-3.600000000000003197e-02 8.115861288084191827e-01
-3.400000000000003020e-02 7.960932925524162318e-01
-3.200000000000002842e-02 7.803024123421494762e-01
-3.000000000000002665e-02 7.642271400778020141e-01
-2.800000000000002487e-02 7.478817918968998502e-01
-2.600000000000002309e-02 7.312813191704291560e-01
-2.400000000000002132e-02 7.144412772438533121e-01
-2.200000000000001954e-02 6.973777920196655433e-01
-2.000000000000001776e-02 6.801075244883909576e-01
-1.800000000000001599e-02 6.626476333247851569e-01
-1.600000000000001421e-02 6.450157356753091209e-01
-1.400000000000001243e-02 6.272298662717133988e-01
-1.200000000000001066e-02 6.093084350137307759e-01
-1.000000000000000888e-02 5.912701831713454981e-01
-8.000000000000007105e-03 5.731341383638915987e-01
-6.000000000000005329e-03 5.549195684792492811e-01
-4.000000000000003553e-03 5.366459347016414583e-01
-2.000000000000001776e-03 5.183328438209464650e-01
0.000000000000000000e+00 5.000000000000000000e-01
2.000000000000001776e-03 4.816671561790535350e-01
4.000000000000003553e-03 4.633540652983585972e-01
6.000000000000005329e-03 4.450804315207507189e-01
8.000000000000007105e-03 4.268658616361084013e-01
1.000000000000000888e-02 4.087298168286545574e-01
1.200000000000001066e-02 3.906915649862692796e-01
1.400000000000001243e-02 3.727701337282866012e-01
1.600000000000001421e-02 3.549842643246908791e-01
1.800000000000001599e-02 3.373523666752148431e-01
2.000000000000001776e-02 3.198924755116090424e-01
2.200000000000001954e-02 3.026222079803344567e-01
2.400000000000002132e-02 2.855587227561466879e-01
2.600000000000002309e-02 2.687186808295708440e-01
2.800000000000002487e-02 2.521182081031001498e-01
3.000000000000002665e-02 2.357728599221980414e-01
3.200000000000002842e-02 2.196975876578505238e-01
3.400000000000003020e-02 2.039067074475837682e-01
3.600000000000003197e-02 1.884138711915808728e-01
3.800000000000003375e-02 1.732320398898634650e-01
4.000000000000003553e-02 1.583734593955180014e-01
4.200000000000003730e-02 1.438496386476887934e-01
4.400000000000003908e-02 1.296713304366303166e-01
4.600000000000004086e-02 1.158485147415267980e-01
4.800000000000004263e-02 1.023903846701687548e-01
5.000000000000004441e-02 8.930533501793957996e-02
5.200000000000004619e-02 7.660095345200562678e-02
5.400000000000004796e-02 6.428401431518232512e-02
5.600000000000004974e-02 5.236047503270480075e-02
5.800000000000005151e-02 4.083547509415330623e-02
6.000000000000005329e-02 2.971333757211502835e-02
6.200000000000005507e-02 1.899757312884603477e-02
6.400000000000005684e-02 8.690886452311918919e-03
6.600000000000005862e-02 -1.204814946445420532e-03
6.800000000000006040e-02 -1.068840965159811862e-02
7.000000000000006217e-02 -1.975954906182764148e-02
7.200000000000006395e-02 -2.841864200377974825e-02
7.400000000000006573e-02 -3.666683733999998029e-02
7.600000000000006750e-02 -4.450600467821619333e-02
7.800000000000006928e-02 -5.193871329470556297e-02
8.000000000000007105e-02 -5.896820938966651493e-02
8.200000000000007283e-02 -6.559839179701665302e-02
8.400000000000007461e-02 -7.183378627482439605e-02
8.600000000000007638e-02 -7.767951850565046890e-02
8.800000000000007816e-02 -8.314128593845615534e-02
9.000000000000007994e-02 -8.822532860538656596e-02
9.200000000000008171e-02 -9.293839904770917482e-02
9.400000000000008349e-02 -9.728773148546232541e-02
9.600000000000008527e-02 -1.012810103649866011e-01
9.800000000000008704e-02 -1.049263384174751179e-01
1.000000000000000888e-01 -1.082322043600184580e-01
1.020000000000000906e-01 -1.112074503683648796e-01
1.040000000000000924e-01 -1.138612394477953593e-01
1.060000000000000941e-01 -1.162030228251464958e-01
1.080000000000000959e-01 -1.182425074811611632e-01
1.100000000000000977e-01 -1.199896239380225937e-01
1.120000000000000995e-01 -1.214544944121694892e-01
1.140000000000001013e-01 -1.226474014373611920e-01
1.160000000000001030e-01 -1.235787570574777838e-01
1.180000000000001048e-01 -1.242590726827538239e-01
1.200000000000001066e-01 -1.246989296970959504e-01
1.220000000000001084e-01 -1.249089508978709073e-01
1.240000000000001101e-01 -1.248997728430998322e-01
1.260000000000001119e-01 -1.246820191744260065e-01
1.280000000000001137e-01 -1.242662749775297337e-01
1.300000000000001155e-01 -1.236630622349582653e-01
1.320000000000001172e-01 -1.228828164195692185e-01
1.340000000000001190e-01 -1.219358642700798523e-01
1.360000000000001208e-01 -1.208324027835470105e-01
1.380000000000001226e-01 -1.195824794530168100e-01
1.400000000000001243e-01 -1.181959737721557380e-01
1.420000000000001261e-01 -1.166825800223618703e-01
1.440000000000001279e-01 -1.150517913517604685e-01
1.460000000000001297e-01 -1.133128851495787126e-01
1.480000000000001315e-01 -1.114749097137260891e-01
1.500000000000001332e-01 -1.095466722040014940e-01
1.520000000000001350e-01 -1.075367278681952365e-01
1.539999999999999147e-01 -1.054533705235040086e-01
1.559999999999999165e-01 -1.033046242711346263e-01
1.579999999999999183e-01 -1.010982364177225312e-01
1.599999999999999201e-01 -9.884167157328194175e-02
1.619999999999999218e-01 -9.654210689182163296e-02
1.639999999999999236e-01 -9.420642841750359597e-02
1.659999999999999254e-01 -9.184122849630638186e-02
1.679999999999999272e-01 -8.945280421056989173e-02
1.699999999999999289e-01 -8.704715679155805574e-02
1.719999999999999307e-01 -8.462999196324128004e-02
1.739999999999999325e-01 -8.220672116891403203e-02
1.759999999999999343e-01 -7.978246363098073779e-02
1.779999999999999361e-01 -7.736204919325651019e-02
1.799999999999999378e-01 -7.495002189446331453e-02
1.819999999999999396e-01 -7.255064422119839040e-02
1.839999999999999414e-01 -7.016790198852473903e-02
1.859999999999999432e-01 -6.780550979647803622e-02
1.879999999999999449e-01 -6.546691701114659701e-02
1.899999999999999467e-01 -6.315531421959530434e-02
1.919999999999999485e-01 -6.087364010871632036e-02
1.939999999999999503e-01 -5.862458871909781433e-02
1.959999999999999520e-01 -5.641061702620353557e-02
1.979999999999999538e-01 -5.423395280248888284e-02
1.999999999999999556e-01 -5.209660271560379030e-02
2.019999999999999574e-01 -5.000036061944124199e-02
2.039999999999999591e-01 -4.794681599653827231e-02
2.059999999999999609e-01 -4.593736251217506172e-02
2.079999999999999627e-01 -4.397320664243720145e-02
2.099999999999999645e-01 -4.205537634048706064e-02
2.119999999999999662e-01 -4.018472970732711591e-02
2.139999999999999680e-01 -3.836196363541399812e-02
2.159999999999999698e-01 -3.658762239557100671e-02
2.179999999999999716e-01 -3.486210613976004069e-02
2.199999999999999734e-01 -3.318567929436921915e-02
2.219999999999999751e-01 -3.155847882077533750e-02
2.239999999999999769e-01 -2.998052232199577283e-02
2.259999999999999787e-01 -2.845171597628814997e-02
2.279999999999999805e-01 -2.697186228054915258e-02
2.299999999999999822e-01 -2.554066758829942607e-02
2.319999999999999840e-01 -2.415774942893278432e-02
2.339999999999999858e-01 -2.282264359673602527e-02
2.359999999999999876e-01 -2.153481099992260450e-02
2.379999999999999893e-01 -2.029364426162583168e-02
2.399999999999999911e-01 -1.909847406637454892e-02
2.419999999999999929e-01 -1.794857524711912511e-02
2.439999999999999947e-01 -1.684317260929624194e-02
2.459999999999999964e-01 -1.578144648977908293e-02
2.479999999999999982e-01 -1.476253804982885498e-02
2.500000000000000000e-01 -1.378555430233563417e-02
2.520000000000000018e-01 -1.284957287473509346e-02
2.540000000000000036e-01 -1.195364650997976508e-02
2.560000000000000053e-01 -1.109680730888817912e-02
2.580000000000000071e-01 -1.027807071799347050e-02
2.600000000000000089e-01 -9.496439267800083073e-03
2.620000000000000107e-01 -8.750906067010455480e-03
2.640000000000000124e-01 -8.040458058876875924e-03
2.660000000000000142e-01 -7.364079046362270731e-03
2.680000000000000160e-01 -6.720752493240333969e-03
2.700000000000000178e-01 -6.109464108631113000e-03
2.720000000000000195e-01 -5.529204222790573553e-03
2.740000000000000213e-01 -4.978969962228019241e-03
2.760000000000000231e-01 -4.457767232407983116e-03
2.780000000000000249e-01 -3.964612516431653688e-03
2.800000000000000266e-01 -3.498534498182603869e-03
2.820000000000000284e-01 -3.058575518461781328e-03
2.840000000000000302e-01 -2.643792872628836221e-03
2.860000000000000320e-01 -2.253259958215347858e-03
2.880000000000000338e-01 -1.886067280913450439e-03
2.900000000000000355e-01 -1.541323327200361248e-03
2.920000000000000373e-01 -1.218155311742519231e-03
2.940000000000000391e-01 -9.157098075343039767e-04
2.960000000000000409e-01 -6.331532665360128931e-04
2.980000000000000426e-01 -3.696724383671634584e-04
3.000000000000000444e-01 -1.244746943683816554e-04
3.020000000000000462e-01 1.032117358827910891e-04
3.040000000000000480e-01 3.141376088025560342e-04
3.060000000000000497e-01 5.090325852171173615e-04
3.080000000000000515e-01 6.886052166991674106e-04
3.100000000000000533e-01 8.535429938305583164e-04
3.120000000000000551e-01 1.004512450683558988e-03
3.140000000000000568e-01 1.142159320098146136e-03
3.160000000000000586e-01 1.267108734612720777e-03
3.180000000000000604e-01 1.379965468196020506e-03
3.200000000000000622e-01 1.481314214207385405e-03
3.220000000000000639e-01 1.571719895272272183e-03
3.240000000000000657e-01 1.651728001060948081e-03
3.260000000000000675e-01 1.721864950188500831e-03
3.280000000000000693e-01 1.782638472733966140e-03
3.300000000000000711e-01 1.834538010118846874e-03
3.320000000000000728e-01 1.878035129320332342e-03
3.340000000000000746e-01 1.913583948633557075e-03
3.360000000000000764e-01 1.941621572419727215e-03
3.380000000000000782e-01 1.962568532481390182e-03
3.400000000000000799e-01 1.976829233919064066e-03
3.420000000000000817e-01 1.984792403512014580e-03
3.440000000000000835e-01 1.986831538851707712e-03
3.460000000000000853e-01 1.983305356624609495e-03
3.480000000000000870e-01 1.974558238609591676e-03
3.500000000000000888e-01 1.960920674115684825e-03
3.520000000000000906e-01 1.942709697709155137e-03
3.540000000000000924e-01 1.920229321241362364e-03
3.560000000000000941e-01 1.893770959290330680e-03
3.580000000000000959e-01 1.863613847261802459e-03
3.600000000000000977e-01 1.830025451501904321e-03
3.620000000000000995e-01 1.793261870864371055e-03
3.640000000000001013e-01 1.753568229277358004e-03
3.660000000000001030e-01 1.711179058940581754e-03
3.680000000000001048e-01 1.666318673846978182e-03
3.700000000000001066e-01 1.619201533419933892e-03
3.720000000000001084e-01 1.570032596087067578e-03
3.740000000000001101e-01 1.519007662702520634e-03
3.760000000000001119e-01 1.466313709758415573e-03
3.780000000000001137e-01 1.412129212392865263e-03
3.800000000000001155e-01 1.356624457212629586e-03
3.820000000000001172e-01 1.299961845033836827e-03
3.840000000000001190e-01 1.242296183619762129e-03
3.860000000000001208e-01 1.183774970572870622e-03
3.880000000000001226e-01 1.124538666532060027e-03
3.900000000000001243e-01 1.064720958858900168e-03
3.920000000000001261e-01 1.004449016010544593e-03
3.940000000000001279e-01 9.438437328178617136e-04
3.960000000000001297e-01 8.830199668934946011e-04
3.980000000000001315e-01 8.220867664018860488e-04
4.000000000000001332e-01 7.611475894434560630e-04
4.020000000000001350e-01 7.003005152954044910e-04
4.040000000000001368e-01 6.396384477663774604e-04
4.060000000000001386e-01 5.792493109122442974e-04
4.079999999999999183e-01 5.192162373827136079e-04
4.099999999999999201e-01 4.596177496384856731e-04
4.119999999999999218e-01 4.005279343010093029e-04
4.139999999999999236e-01 3.420166098841437297e-04
4.159999999999999254e-01 2.841494881483108692e-04
4.179999999999999272e-01 2.269883293334884478e-04
4.199999999999999289e-01 1.705910914865382821e-04
4.219999999999999307e-01 1.150120741376103872e-04
4.239999999999999325e-01 6.030205653656528497e-05
4.259999999999999343e-01 6.508430674290188733e-06
4.279999999999999361e-01 -4.632467069898282830e-05
4.299999999999999378e-01 -9.815625084796941735e-05
4.319999999999999396e-01 -1.489483304298877542e-04
4.339999999999999414e-01 -1.986658332681079386e-04
4.359999999999999432e-01 -2.472764763512547148e-04
4.379999999999999449e-01 -2.947506638640851051e-04
4.399999999999999467e-01 -3.410613850945987124e-04
4.419999999999999485e-01 -3.861841160354151370e-04
4.439999999999999503e-01 -4.300967245378650716e-04
4.459999999999999520e-01 -4.727793788538159347e-04
4.479999999999999538e-01 -5.142144594274533631e-04
4.499999999999999556e-01 -5.543864737977965973e-04
4.519999999999999574e-01 -5.932819744758344171e-04
4.539999999999999591e-01 -6.308894796770436741e-04
4.559999999999999609e-01 -6.671993967767297917e-04
4.579999999999999627e-01 -7.022039483894904066e-04
4.599999999999999645e-01 -7.358971009462367263e-04
4.619999999999999662e-01 -7.682744956749587573e-04
4.639999999999999680e-01 -7.993333818842041083e-04
4.659999999999999698e-01 -8.290725524515707434e-04
4.679999999999999716e-01 -8.574922814308383323e-04
4.699999999999999734e-01 -8.845942636845904872e-04
4.719999999999999751e-01 -9.103815564772688163e-04
4.739999999999999769e-01 -9.348585229266292984e-04
4.759999999999999787e-01 -9.580307772660834331e-04
4.779999999999999805e-01 -9.799051318257756549e-04
4.799999999999999822e-01 -1.000489545679994485e-03
4.819999999999999840e-01 -1.019793074897523688e-03
4.839999999999999858e-01 -1.037825824317661905e-03
4.859999999999999876e-01 -1.054598900823378038e-03
4.879999999999999893e-01 -1.070124368027669526e-03
4.899999999999999911e-01 -1.084415202343813611e-03
4.919999999999999929e-01 -1.097485250379559574e-03
4.939999999999999947e-01 -1.109349187605412901e-03
4.959999999999999964e-01 -1.120022478268700716e-03
4.979999999999999982e-01 -1.129521336490024730e-03
5.000000000000000000e-01 -1.137862688515234311e-03
5.020000000000000018e-01 -1.145064136084505968e-03
5.040000000000000036e-01 -1.151143920873898274e-03
5.060000000000000053e-01 -1.156120889979295185e-03
5.080000000000000071e-01 -1.160014462415315251e-03
5.100000000000000089e-01 -1.162844596586998236e-03
5.120000000000000107e-01 -1.164631758706846654e-03
5.140000000000000124e-01 -1.165396892134018536e-03
5.160000000000000142e-01 -1.165161387605473386e-03
5.180000000000000160e-01 -1.163947054322100882e-03
5.200000000000000178e-01 -1.161776091887389839e-03
5.220000000000000195e-01 -1.158671063051897043e-03
5.240000000000000213e-01 -1.154654867249194083e-03
5.260000000000000231e-01 -1.149750714907415983e-03
5.280000000000000249e-01 -1.143982102504104148e-03
5.300000000000000266e-01 -1.137372788347135177e-03
5.320000000000000284e-01 -1.129946769075407254e-03
5.340000000000000302e-01 -1.121728256834431114e-03
5.360000000000000320e-01 -1.112741657132376716e-03
5.380000000000000338e-01 -1.103011547351928634e-03
5.400000000000000355e-01 -1.092562655889084411e-03
5.420000000000000373e-01 -1.081419841928554781e-03
5.440000000000000391e-01 -1.069608075809802550e-03
5.460000000000000409e-01 -1.057152419997264836e-03
5.480000000000000426e-01 -1.044078010620008712e-03
5.500000000000000444e-01 -1.030410039573048664e-03
5.520000000000000462e-01 -1.016173737174774772e-03
5.540000000000000480e-01 -1.001394355354068288e-03
5.560000000000000497e-01 -9.860971513622196483e-04
5.580000000000000515e-01 -9.703073720026544891e-04
5.600000000000000533e-01 -9.540502383506010986e-04
5.620000000000000551e-01 -9.373509309703598191e-04
5.640000000000000568e-01 -9.202345756031959922e-04
5.660000000000000586e-01 -9.027262293265225779e-04
5.680000000000000604e-01 -8.848508671649435442e-04
5.700000000000000622e-01 -8.666333691526029170e-04
5.720000000000000639e-01 -8.480985078263003629e-04
5.740000000000000657e-01 -8.292709361512606847e-04
5.760000000000000675e-01 -8.101751758560205019e-04
5.780000000000000693e-01 -7.908356061855359442e-04
5.800000000000000711e-01 -7.712764530451998723e-04
5.820000000000000728e-01 -7.515217785386552052e-04
5.840000000000000746e-01 -7.315954708921879046e-04
5.860000000000000764e-01 -7.115212347461596920e-04
5.880000000000000782e-01 -6.913225818184765004e-04
5.900000000000000799e-01 -6.710228219216629597e-04
5.920000000000000817e-01 -6.506450543358743843e-04
5.940000000000000835e-01 -6.302121595214149608e-04
5.960000000000000853e-01 -6.097467911659881779e-04
5.980000000000000870e-01 -5.892713685691219894e-04
6.000000000000000888e-01 -5.688080693369013119e-04
6.020000000000000906e-01 -5.483788224008856460e-04
6.040000000000000924e-01 -5.280053013410057616e-04
6.060000000000000941e-01 -5.077089180111071798e-04
6.080000000000000959e-01 -4.875108164605901351e-04
6.100000000000000977e-01 -4.674318671428201455e-04
6.120000000000000995e-01 -4.474926614107532785e-04
6.140000000000001013e-01 -4.277135062842329916e-04
6.160000000000001030e-01 -4.081144194921781931e-04
6.180000000000001048e-01 -3.887151247763398487e-04
6.200000000000001066e-01 -3.695350474576253319e-04
6.220000000000001084e-01 -3.505933102537772683e-04
6.240000000000001101e-01 -3.319087293417455342e-04
6.260000000000001119e-01 -3.134998106731901046e-04
6.280000000000001137e-01 -2.953847465144709972e-04
6.300000000000001155e-01 -2.775814122270015005e-04
6.320000000000001172e-01 -2.601073632696460081e-04
6.340000000000001190e-01 -2.429798324278253929e-04
6.360000000000001208e-01 -2.262157272500120442e-04
6.380000000000001226e-01 -2.098316277069356417e-04
6.400000000000001243e-01 -1.938437840515172539e-04
6.420000000000001261e-01 -1.782681148787546022e-04
6.440000000000001279e-01 -1.631202053872238267e-04
6.460000000000001297e-01 -1.484153058312065454e-04
6.480000000000001315e-01 -1.341683301609997159e-04
6.500000000000001332e-01 -1.203938548463012737e-04
6.520000000000001350e-01 -1.071061178781196332e-04
6.540000000000001368e-01 -9.431901794931807359e-05
6.560000000000001386e-01 -8.204611379891701972e-05
6.580000000000001403e-01 -7.030062372792578174e-05
6.600000000000001421e-01 -5.909542527327005246e-05
6.620000000000001439e-01 -4.844305504336787749e-05
6.640000000000001457e-01 -3.835570870447391201e-05
6.659999999999999254e-01 -2.884524111890218734e-05
6.679999999999999272e-01 -1.992316662546844697e-05
6.699999999999999289e-01 -1.160065946581578800e-05
6.719999999999999307e-01 -3.888554346742623125e-06
6.739999999999999325e-01 3.202652860412324998e-06
6.759999999999999343e-01 9.662804298593563601e-06
6.779999999999999361e-01 1.548207916340915702e-05
6.799999999999999378e-01 2.065099262726910467e-05
6.819999999999999396e-01 2.516039464445229967e-05
6.839999999999999414e-01 2.900146863488162197e-05
6.859999999999999432e-01 3.216573005843104127e-05
6.879999999999999449e-01 3.464502487854348445e-05
6.899999999999999467e-01 3.643152792082160474e-05
6.919999999999999485e-01 3.751774112836780972e-05
6.939999999999999503e-01 3.789649171742626166e-05
6.959999999999999520e-01 3.756093023743467540e-05
6.979999999999999538e-01 3.650452853720675961e-05
6.999999999999999556e-01 3.472107764362908355e-05
7.019999999999999574e-01 3.220468554870903333e-05
7.039999999999999591e-01 2.894977491590955410e-05
7.059999999999999609e-01 2.495108070754703533e-05
7.079999999999999627e-01 2.020364773014371451e-05
7.099999999999999645e-01 1.470282810633882775e-05
7.119999999999999662e-01 8.444278674746286129e-06
7.139999999999999680e-01 1.423958321200569088e-06
7.159999999999999698e-01 -6.361874759330810036e-06
7.179999999999999716e-01 -1.491666586161954910e-05
7.199999999999999734e-01 -2.424356663499604991e-05
7.219999999999999751e-01 -3.434543799885059201e-05
7.239999999999999769e-01 -4.522485312496993259e-05
7.259999999999999787e-01 -5.688410046411629395e-05
7.279999999999999805e-01 -6.932518682967181434e-05
7.299999999999999822e-01 -8.254984052891156665e-05
7.319999999999999840e-01 -9.655951453713118582e-05
7.339999999999999858e-01 -1.113553897205132870e-04
7.359999999999999876e-01 -1.269383780977406673e-04
7.379999999999999893e-01 -1.433091261420216256e-04
7.399999999999999911e-01 -1.604680181221951329e-04
7.419999999999999929e-01 -1.784151794710364669e-04
7.439999999999999947e-01 -1.971504801986379007e-04
7.459999999999999964e-01 -2.166735383279938532e-04
7.479999999999999982e-01 -2.369837233593408143e-04
7.500000000000000000e-01 -2.580801597640292044e-04
7.520000000000000018e-01 -2.799617305028201386e-04
7.540000000000000036e-01 -3.026270805673858533e-04
7.560000000000000053e-01 -3.260746205357989425e-04
7.580000000000000071e-01 -3.503025301603290842e-04
7.600000000000000089e-01 -3.753087619575712353e-04
7.620000000000000107e-01 -4.010910448236648662e-04
7.640000000000000124e-01 -4.276468876606154268e-04
7.660000000000000142e-01 -4.549735830128298630e-04
7.680000000000000160e-01 -4.830682107114236956e-04
7.700000000000000178e-01 -5.119276415367357558e-04
7.720000000000000195e-01 -5.415485408767350961e-04
7.740000000000000213e-01 -5.719273723974183099e-04
7.760000000000000231e-01 -6.030604017092100477e-04
7.780000000000000249e-01 -6.349437000480184778e-04
7.800000000000000266e-01 -6.675731479471869179e-04
7.820000000000000284e-01 -7.009444389094454664e-04
7.840000000000000302e-01 -7.350530830807500138e-04
7.860000000000000320e-01 -7.698944109186811602e-04
7.880000000000000338e-01 -8.054635768547369068e-04
7.900000000000000355e-01 -8.417555629552930796e-04
7.920000000000000373e-01 -8.787651825645781400e-04
7.940000000000000391e-01 -9.164870839543093339e-04
7.960000000000000409e-01 -9.549157539500141567e-04
7.980000000000000426e-01 -9.940455215537991052e-04
8.000000000000000444e-01 -1.033870561552685530e-03
8.020000000000000462e-01 -1.074384898114399967e-03
8.040000000000000480e-01 -1.115582408366289080e-03
8.060000000000000497e-01 -1.157456825962355218e-03
8.080000000000000515e-01 -1.200001744635081913e-03
8.100000000000000533e-01 -1.243210621723389586e-03
8.120000000000000551e-01 -1.287076781689378002e-03
8.140000000000000568e-01 -1.331593419611531992e-03
8.160000000000000586e-01 -1.376753604660274632e-03
8.180000000000000604e-01 -1.422550283547541206e-03
8.200000000000000622e-01 -1.468976283966361152e-03
8.220000000000000639e-01 -1.516024317993358572e-03
8.240000000000000657e-01 -1.563686985475487567e-03
8.260000000000000675e-01 -1.611956777395562312e-03
8.280000000000000693e-01 -1.660826079203703287e-03
8.300000000000000711e-01 -1.710287174134239585e-03
8.320000000000000728e-01 -1.760332246484974661e-03
8.340000000000000746e-01 -1.810953384879687711e-03
8.360000000000000764e-01 -1.862142585497550407e-03
8.380000000000000782e-01 -1.913891755274566009e-03
8.400000000000000799e-01 -1.966192715081360731e-03
8.420000000000000817e-01 -2.019037202860451963e-03
8.440000000000000835e-01 -2.072416876751526083e-03
8.460000000000000853e-01 -2.126323318166756238e-03
8.480000000000000870e-01 -2.180748034851132111e-03
8.500000000000000888e-01 -2.235682463904264949e-03
8.520000000000000906e-01 -2.291117974769996124e-03
8.540000000000000924e-01 -2.347045872197583982e-03
8.560000000000000941e-01 -2.403457399167696629e-03
8.580000000000000959e-01 -2.460343739790538109e-03
8.600000000000000977e-01 -2.517696022161453051e-03
8.620000000000000995e-01 -2.575505321193660713e-03
8.640000000000001013e-01 -2.633762661410576911e-03
8.660000000000001030e-01 -2.692459019708048906e-03
8.680000000000001048e-01 -2.751585328076289194e-03
8.700000000000001066e-01 -2.811132476298716654e-03
8.720000000000001084e-01 -2.871091314602836064e-03
8.740000000000001101e-01 -2.931452656285471470e-03
8.760000000000001119e-01 -2.992207280299585825e-03
8.780000000000001137e-01 -3.053345933805462487e-03
8.800000000000001155e-01 -3.114859334689357162e-03
8.820000000000001172e-01 -3.176738174042070817e-03
8.840000000000001190e-01 -3.238973118607102464e-03
8.860000000000001208e-01 -3.301554813186613480e-03
8.880000000000001226e-01 -3.364473883019414302e-03
8.900000000000001243e-01 -3.427720936120204343e-03
8.920000000000001261e-01 -3.491286565574514000e-03
8.940000000000001279e-01 -3.555161351812774484e-03
8.960000000000001297e-01 -3.619335864836537020e-03
8.980000000000001315e-01 -3.683800666415715241e-03
9.000000000000001332e-01 -3.748546312243195011e-03
9.020000000000001350e-01 -3.813563354060245381e-03
9.040000000000001368e-01 -3.878842341742627653e-03
9.060000000000001386e-01 -3.944373825349622997e-03
9.080000000000001403e-01 -4.010148357141307685e-03
9.100000000000001421e-01 -4.076156493555749272e-03
9.120000000000001439e-01 -4.142388797152007918e-03
9.140000000000001457e-01 -4.208835838523938833e-03
9.160000000000001474e-01 -4.275488198162702425e-03
9.180000000000001492e-01 -4.342336468299956564e-03
9.199999999999999289e-01 -4.409371254712857180e-03
9.219999999999999307e-01 -4.476583178485205039e-03
9.239999999999999325e-01 -4.543962877738949580e-03
9.259999999999999343e-01 -4.611501009338825341e-03
9.279999999999999361e-01 -4.679188250545140981e-03
9.299999999999999378e-01 -4.747015300652024372e-03
9.319999999999999396e-01 -4.814972882573154145e-03
9.339999999999999414e-01 -4.883051744406730066e-03
9.359999999999999432e-01 -4.951242660960031294e-03
9.379999999999999449e-01 -5.019536435239335681e-03
9.399999999999999467e-01 -5.087923899919077897e-03
9.419999999999999485e-01 -5.156395918754275165e-03
9.439999999999999503e-01 -5.224943387981073606e-03
9.459999999999999520e-01 -5.293557237680879268e-03
9.479999999999999538e-01 -5.362228433097415703e-03
9.499999999999999556e-01 -5.430947975948119399e-03
9.519999999999999574e-01 -5.499706905668810819e-03
9.539999999999999591e-01 -5.568496300664693699e-03
9.559999999999999609e-01 -5.637307279498626755e-03
9.579999999999999627e-01 -5.706131002065850666e-03
9.599999999999999645e-01 -5.774958670734409161e-03
9.619999999999999662e-01 -5.843781531450265021e-03
9.639999999999999680e-01 -5.912590874817658104e-03
9.659999999999999698e-01 -5.981378037144602366e-03
9.679999999999999716e-01 -6.050134401465401268e-03
9.699999999999999734e-01 -6.118851398530411601e-03
9.719999999999999751e-01 -6.187520507759058930e-03
9.739999999999999769e-01 -6.256133258182305923e-03
9.759999999999999787e-01 -6.324681229334272459e-03
9.779999999999999805e-01 -6.393156052138193601e-03
9.799999999999999822e-01 -6.461549409745193095e-03
9.819999999999999840e-01 -6.529853038361399520e-03
9.839999999999999858e-01 -6.598058728033207032e-03
9.859999999999999876e-01 -6.666158323416437881e-03
9.879999999999999893e-01 -6.734143724522967389e-03
9.899999999999999911e-01 -6.802006887421718773e-03
9.919999999999999929e-01 -6.869739824932552530e-03
9.939999999999999947e-01 -6.937334607292733324e-03
9.959999999999999964e-01 -7.004783362783872924e-03
9.979999999999999982e-01 -7.072078278355320435e-03
1.000000000000000000e+00 -7.139211600200590091e-03


==> dat/Zolo_deg8_width0.1_r_inset.dat <==
1.999999999999999556e-01 5.209660271560379030e-02
2.019999999999999574e-01 5.000036061944124199e-02
2.039999999999999591e-01 4.794681599653827231e-02
2.059999999999999609e-01 4.593736251217506172e-02
2.079999999999999627e-01 4.397320664243720145e-02
2.099999999999999645e-01 4.205537634048706064e-02
2.119999999999999662e-01 4.018472970732711591e-02
2.139999999999999680e-01 3.836196363541399812e-02
2.159999999999999698e-01 3.658762239557100671e-02
2.179999999999999716e-01 3.486210613976004069e-02
2.199999999999999734e-01 3.318567929436921915e-02
2.219999999999999751e-01 3.155847882077533750e-02
2.239999999999999769e-01 2.998052232199577283e-02
2.259999999999999787e-01 2.845171597628814997e-02
2.279999999999999805e-01 2.697186228054915258e-02
2.299999999999999822e-01 2.554066758829942607e-02
2.319999999999999840e-01 2.415774942893278432e-02
2.339999999999999858e-01 2.282264359673602527e-02
2.359999999999999876e-01 2.153481099992260450e-02
2.379999999999999893e-01 2.029364426162583168e-02
2.399999999999999911e-01 1.909847406637454892e-02
2.419999999999999929e-01 1.794857524711912511e-02
2.439999999999999947e-01 1.684317260929624194e-02
2.459999999999999964e-01 1.578144648977908293e-02
2.479999999999999982e-01 1.476253804982885498e-02
2.500000000000000000e-01 1.378555430233563417e-02
2.520000000000000018e-01 1.284957287473509346e-02
2.540000000000000036e-01 1.195364650997976508e-02
2.560000000000000053e-01 1.109680730888817912e-02
2.580000000000000071e-01 1.027807071799347050e-02
2.600000000000000089e-01 9.496439267800083073e-03
2.620000000000000107e-01 8.750906067010455480e-03
2.640000000000000124e-01 8.040458058876875924e-03
2.660000000000000142e-01 7.364079046362270731e-03
2.680000000000000160e-01 6.720752493240333969e-03
2.700000000000000178e-01 6.109464108631113000e-03
2.720000000000000195e-01 5.529204222790573553e-03
2.740000000000000213e-01 4.978969962228019241e-03
2.760000000000000231e-01 4.457767232407983116e-03
2.780000000000000249e-01 3.964612516431653688e-03
2.800000000000000266e-01 3.498534498182603869e-03
2.820000000000000284e-01 3.058575518461781328e-03
2.840000000000000302e-01 2.643792872628836221e-03
2.860000000000000320e-01 2.253259958215347858e-03
2.880000000000000338e-01 1.886067280913450439e-03
2.900000000000000355e-01 1.541323327200361248e-03
2.920000000000000373e-01 1.218155311742519231e-03
2.940000000000000391e-01 9.157098075343039767e-04
2.960000000000000409e-01 6.331532665360128931e-04
2.980000000000000426e-01 3.696724383671634584e-04
3.000000000000000444e-01 1.244746943683816554e-04
3.020000000000000462e-01 1.032117358827910891e-04
3.040000000000000480e-01 3.141376088025560342e-04
3.060000000000000497e-01 5.090325852171173615e-04
3.080000000000000515e-01 6.886052166991674106e-04
3.100000000000000533e-01 8.535429938305583164e-04
3.120000000000000551e-01 1.004512450683558988e-03
3.140000000000000568e-01 1.142159320098146136e-03
3.160000000000000586e-01 1.267108734612720777e-03
3.180000000000000604e-01 1.379965468196020506e-03
3.200000000000000622e-01 1.481314214207385405e-03
3.220000000000000639e-01 1.571719895272272183e-03
3.240000000000000657e-01 1.651728001060948081e-03
3.260000000000000675e-01 1.721864950188500831e-03
3.280000000000000693e-01 1.782638472733966140e-03
3.300000000000000711e-01 1.834538010118846874e-03
3.320000000000000728e-01 1.878035129320332342e-03
3.340000000000000746e-01 1.913583948633557075e-03
3.360000000000000764e-01 1.941621572419727215e-03
3.380000000000000782e-01 1.962568532481390182e-03
3.400000000000000799e-01 1.976829233919064066e-03
3.420000000000000817e-01 1.984792403512014580e-03
3.440000000000000835e-01 1.986831538851707712e-03
3.460000000000000853e-01 1.983305356624609495e-03
3.480000000000000870e-01 1.974558238609591676e-03
3.500000000000000888e-01 1.960920674115684825e-03
3.520000000000000906e-01 1.942709697709155137e-03
3.540000000000000924e-01 1.920229321241362364e-03
3.560000000000000941e-01 1.893770959290330680e-03
3.580000000000000959e-01 1.863613847261802459e-03
3.600000000000000977e-01 1.830025451501904321e-03
3.620000000000000995e-01 1.793261870864371055e-03
3.640000000000001013e-01 1.753568229277358004e-03
3.660000000000001030e-01 1.711179058940581754e-03
3.680000000000001048e-01 1.666318673846978182e-03
3.700000000000001066e-01 1.619201533419933892e-03
3.720000000000001084e-01 1.570032596087067578e-03
3.740000000000001101e-01 1.519007662702520634e-03
3.760000000000001119e-01 1.466313709758415573e-03
3.780000000000001137e-01 1.412129212392865263e-03
3.800000000000001155e-01 1.356624457212629586e-03
3.820000000000001172e-01 1.299961845033836827e-03
3.840000000000001190e-01 1.242296183619762129e-03
3.860000000000001208e-01 1.183774970572870622e-03
3.880000000000001226e-01 1.124538666532060027e-03
3.900000000000001243e-01 1.064720958858900168e-03
3.920000000000001261e-01 1.004449016010544593e-03
3.940000000000001279e-01 9.438437328178617136e-04
3.960000000000001297e-01 8.830199668934946011e-04
3.980000000000001315e-01 8.220867664018860488e-04
4.000000000000001332e-01 7.611475894434560630e-04
4.020000000000001350e-01 7.003005152954044910e-04
4.040000000000001368e-01 6.396384477663774604e-04
4.060000000000001386e-01 5.792493109122442974e-04
4.079999999999999183e-01 5.192162373827136079e-04
4.099999999999999201e-01 4.596177496384856731e-04
4.119999999999999218e-01 4.005279343010093029e-04
4.139999999999999236e-01 3.420166098841437297e-04
4.159999999999999254e-01 2.841494881483108692e-04
4.179999999999999272e-01 2.269883293334884478e-04
4.199999999999999289e-01 1.705910914865382821e-04
4.219999999999999307e-01 1.150120741376103872e-04
4.239999999999999325e-01 6.030205653656528497e-05
4.259999999999999343e-01 6.508430674290188733e-06
4.279999999999999361e-01 4.632467069898282830e-05
4.299999999999999378e-01 9.815625084796941735e-05
4.319999999999999396e-01 1.489483304298877542e-04
4.339999999999999414e-01 1.986658332681079386e-04
4.359999999999999432e-01 2.472764763512547148e-04
4.379999999999999449e-01 2.947506638640851051e-04
4.399999999999999467e-01 3.410613850945987124e-04
4.419999999999999485e-01 3.861841160354151370e-04
4.439999999999999503e-01 4.300967245378650716e-04
4.459999999999999520e-01 4.727793788538159347e-04
4.479999999999999538e-01 5.142144594274533631e-04
4.499999999999999556e-01 5.543864737977965973e-04
4.519999999999999574e-01 5.932819744758344171e-04
4.539999999999999591e-01 6.308894796770436741e-04
4.559999999999999609e-01 6.671993967767297917e-04
4.579999999999999627e-01 7.022039483894904066e-04
4.599999999999999645e-01 7.358971009462367263e-04
4.619999999999999662e-01 7.682744956749587573e-04
4.639999999999999680e-01 7.993333818842041083e-04
4.659999999999999698e-01 8.290725524515707434e-04
4.679999999999999716e-01 8.574922814308383323e-04
4.699999999999999734e-01 8.845942636845904872e-04
4.719999999999999751e-01 9.103815564772688163e-04
4.739999999999999769e-01 9.348585229266292984e-04
4.759999999999999787e-01 9.580307772660834331e-04
4.779999999999999805e-01 9.799051318257756549e-04
4.799999999999999822e-01 1.000489545679994485e-03
4.819999999999999840e-01 1.019793074897523688e-03
4.839999999999999858e-01 1.037825824317661905e-03
4.859999999999999876e-01 1.054598900823378038e-03
4.879999999999999893e-01 1.070124368027669526e-03
4.899999999999999911e-01 1.084415202343813611e-03
4.919999999999999929e-01 1.097485250379559574e-03
4.939999999999999947e-01 1.109349187605412901e-03
4.959999999999999964e-01 1.120022478268700716e-03
4.979999999999999982e-01 1.129521336490024730e-03
5.000000000000000000e-01 1.137862688515234311e-03
5.020000000000000018e-01 1.145064136084505968e-03
5.040000000000000036e-01 1.151143920873898274e-03
5.060000000000000053e-01 1.156120889979295185e-03
5.080000000000000071e-01 1.160014462415315251e-03
5.100000000000000089e-01 1.162844596586998236e-03
5.120000000000000107e-01 1.164631758706846654e-03
5.140000000000000124e-01 1.165396892134018536e-03
5.160000000000000142e-01 1.165161387605473386e-03
5.180000000000000160e-01 1.163947054322100882e-03
5.200000000000000178e-01 1.161776091887389839e-03
5.220000000000000195e-01 1.158671063051897043e-03
5.240000000000000213e-01 1.154654867249194083e-03
5.260000000000000231e-01 1.149750714907415983e-03
5.280000000000000249e-01 1.143982102504104148e-03
5.300000000000000266e-01 1.137372788347135177e-03
5.320000000000000284e-01 1.129946769075407254e-03
5.340000000000000302e-01 1.121728256834431114e-03
5.360000000000000320e-01 1.112741657132376716e-03
5.380000000000000338e-01 1.103011547351928634e-03
5.400000000000000355e-01 1.092562655889084411e-03
5.420000000000000373e-01 1.081419841928554781e-03
5.440000000000000391e-01 1.069608075809802550e-03
5.460000000000000409e-01 1.057152419997264836e-03
5.480000000000000426e-01 1.044078010620008712e-03
5.500000000000000444e-01 1.030410039573048664e-03
5.520000000000000462e-01 1.016173737174774772e-03
5.540000000000000480e-01 1.001394355354068288e-03
5.560000000000000497e-01 9.860971513622196483e-04
5.580000000000000515e-01 9.703073720026544891e-04
5.600000000000000533e-01 9.540502383506010986e-04
5.620000000000000551e-01 9.373509309703598191e-04
5.640000000000000568e-01 9.202345756031959922e-04
5.660000000000000586e-01 9.027262293265225779e-04
5.680000000000000604e-01 8.848508671649435442e-04
5.700000000000000622e-01 8.666333691526029170e-04
5.720000000000000639e-01 8.480985078263003629e-04
5.740000000000000657e-01 8.292709361512606847e-04
5.760000000000000675e-01 8.101751758560205019e-04
5.780000000000000693e-01 7.908356061855359442e-04
5.800000000000000711e-01 7.712764530451998723e-04
5.820000000000000728e-01 7.515217785386552052e-04
5.840000000000000746e-01 7.315954708921879046e-04
5.860000000000000764e-01 7.115212347461596920e-04
5.880000000000000782e-01 6.913225818184765004e-04
5.900000000000000799e-01 6.710228219216629597e-04
5.920000000000000817e-01 6.506450543358743843e-04
5.940000000000000835e-01 6.302121595214149608e-04
5.960000000000000853e-01 6.097467911659881779e-04
5.980000000000000870e-01 5.892713685691219894e-04
6.000000000000000888e-01 5.688080693369013119e-04
6.020000000000000906e-01 5.483788224008856460e-04
6.040000000000000924e-01 5.280053013410057616e-04
6.060000000000000941e-01 5.077089180111071798e-04
6.080000000000000959e-01 4.875108164605901351e-04
6.100000000000000977e-01 4.674318671428201455e-04
6.120000000000000995e-01 4.474926614107532785e-04
6.140000000000001013e-01 4.277135062842329916e-04
6.160000000000001030e-01 4.081144194921781931e-04
6.180000000000001048e-01 3.887151247763398487e-04
6.200000000000001066e-01 3.695350474576253319e-04
6.220000000000001084e-01 3.505933102537772683e-04
6.240000000000001101e-01 3.319087293417455342e-04
6.260000000000001119e-01 3.134998106731901046e-04
6.280000000000001137e-01 2.953847465144709972e-04
6.300000000000001155e-01 2.775814122270015005e-04
6.320000000000001172e-01 2.601073632696460081e-04
6.340000000000001190e-01 2.429798324278253929e-04
6.360000000000001208e-01 2.262157272500120442e-04
6.380000000000001226e-01 2.098316277069356417e-04
6.400000000000001243e-01 1.938437840515172539e-04
6.420000000000001261e-01 1.782681148787546022e-04
6.440000000000001279e-01 1.631202053872238267e-04
6.460000000000001297e-01 1.484153058312065454e-04
6.480000000000001315e-01 1.341683301609997159e-04
6.500000000000001332e-01 1.203938548463012737e-04
6.520000000000001350e-01 1.071061178781196332e-04
6.540000000000001368e-01 9.431901794931807359e-05
6.560000000000001386e-01 8.204611379891701972e-05
6.580000000000001403e-01 7.030062372792578174e-05
6.600000000000001421e-01 5.909542527327005246e-05
6.620000000000001439e-01 4.844305504336787749e-05
6.640000000000001457e-01 3.835570870447391201e-05
6.659999999999999254e-01 2.884524111890218734e-05
6.679999999999999272e-01 1.992316662546844697e-05
6.699999999999999289e-01 1.160065946581578800e-05
6.719999999999999307e-01 3.888554346742623125e-06
6.739999999999999325e-01 3.202652860412324998e-06
6.759999999999999343e-01 9.662804298593563601e-06
6.779999999999999361e-01 1.548207916340915702e-05
6.799999999999999378e-01 2.065099262726910467e-05
6.819999999999999396e-01 2.516039464445229967e-05
6.839999999999999414e-01 2.900146863488162197e-05
6.859999999999999432e-01 3.216573005843104127e-05
6.879999999999999449e-01 3.464502487854348445e-05
6.899999999999999467e-01 3.643152792082160474e-05
6.919999999999999485e-01 3.751774112836780972e-05
6.939999999999999503e-01 3.789649171742626166e-05
6.959999999999999520e-01 3.756093023743467540e-05
6.979999999999999538e-01 3.650452853720675961e-05
6.999999999999999556e-01 3.472107764362908355e-05
7.019999999999999574e-01 3.220468554870903333e-05
7.039999999999999591e-01 2.894977491590955410e-05
7.059999999999999609e-01 2.495108070754703533e-05
7.079999999999999627e-01 2.020364773014371451e-05
7.099999999999999645e-01 1.470282810633882775e-05
7.119999999999999662e-01 8.444278674746286129e-06
7.139999999999999680e-01 1.423958321200569088e-06
7.159999999999999698e-01 6.361874759330810036e-06
7.179999999999999716e-01 1.491666586161954910e-05
7.199999999999999734e-01 2.424356663499604991e-05
7.219999999999999751e-01 3.434543799885059201e-05
7.239999999999999769e-01 4.522485312496993259e-05
7.259999999999999787e-01 5.688410046411629395e-05
7.279999999999999805e-01 6.932518682967181434e-05
7.299999999999999822e-01 8.254984052891156665e-05
7.319999999999999840e-01 9.655951453713118582e-05
7.339999999999999858e-01 1.113553897205132870e-04
7.359999999999999876e-01 1.269383780977406673e-04
7.379999999999999893e-01 1.433091261420216256e-04
7.399999999999999911e-01 1.604680181221951329e-04
7.419999999999999929e-01 1.784151794710364669e-04
7.439999999999999947e-01 1.971504801986379007e-04
7.459999999999999964e-01 2.166735383279938532e-04
7.479999999999999982e-01 2.369837233593408143e-04
7.500000000000000000e-01 2.580801597640292044e-04
7.520000000000000018e-01 2.799617305028201386e-04
7.540000000000000036e-01 3.026270805673858533e-04
7.560000000000000053e-01 3.260746205357989425e-04
7.580000000000000071e-01 3.503025301603290842e-04
7.600000000000000089e-01 3.753087619575712353e-04
7.620000000000000107e-01 4.010910448236648662e-04
7.640000000000000124e-01 4.276468876606154268e-04
7.660000000000000142e-01 4.549735830128298630e-04
7.680000000000000160e-01 4.830682107114236956e-04
7.700000000000000178e-01 5.119276415367357558e-04
7.720000000000000195e-01 5.415485408767350961e-04
7.740000000000000213e-01 5.719273723974183099e-04
7.760000000000000231e-01 6.030604017092100477e-04
7.780000000000000249e-01 6.349437000480184778e-04
7.800000000000000266e-01 6.675731479471869179e-04
7.820000000000000284e-01 7.009444389094454664e-04
7.840000000000000302e-01 7.350530830807500138e-04
7.860000000000000320e-01 7.698944109186811602e-04
7.880000000000000338e-01 8.054635768547369068e-04
7.900000000000000355e-01 8.417555629552930796e-04
7.920000000000000373e-01 8.787651825645781400e-04
7.940000000000000391e-01 9.164870839543093339e-04
7.960000000000000409e-01 9.549157539500141567e-04
7.980000000000000426e-01 9.940455215537991052e-04
8.000000000000000444e-01 1.033870561552685530e-03
8.020000000000000462e-01 1.074384898114399967e-03
8.040000000000000480e-01 1.115582408366289080e-03
8.060000000000000497e-01 1.157456825962355218e-03
8.080000000000000515e-01 1.200001744635081913e-03
8.100000000000000533e-01 1.243210621723389586e-03
8.120000000000000551e-01 1.287076781689378002e-03
8.140000000000000568e-01 1.331593419611531992e-03
8.160000000000000586e-01 1.376753604660274632e-03
8.180000000000000604e-01 1.422550283547541206e-03
8.200000000000000622e-01 1.468976283966361152e-03
8.220000000000000639e-01 1.516024317993358572e-03
8.240000000000000657e-01 1.563686985475487567e-03
8.260000000000000675e-01 1.611956777395562312e-03
8.280000000000000693e-01 1.660826079203703287e-03
8.300000000000000711e-01 1.710287174134239585e-03
8.320000000000000728e-01 1.760332246484974661e-03
8.340000000000000746e-01 1.810953384879687711e-03
8.360000000000000764e-01 1.862142585497550407e-03
8.380000000000000782e-01 1.913891755274566009e-03
8.400000000000000799e-01 1.966192715081360731e-03
8.420000000000000817e-01 2.019037202860451963e-03
8.440000000000000835e-01 2.072416876751526083e-03
8.460000000000000853e-01 2.126323318166756238e-03
8.480000000000000870e-01 2.180748034851132111e-03
8.500000000000000888e-01 2.235682463904264949e-03
8.520000000000000906e-01 2.291117974769996124e-03
8.540000000000000924e-01 2.347045872197583982e-03
8.560000000000000941e-01 2.403457399167696629e-03
8.580000000000000959e-01 2.460343739790538109e-03
8.600000000000000977e-01 2.517696022161453051e-03
8.620000000000000995e-01 2.575505321193660713e-03
8.640000000000001013e-01 2.633762661410576911e-03
8.660000000000001030e-01 2.692459019708048906e-03
8.680000000000001048e-01 2.751585328076289194e-03
8.700000000000001066e-01 2.811132476298716654e-03
8.720000000000001084e-01 2.871091314602836064e-03
8.740000000000001101e-01 2.931452656285471470e-03
8.760000000000001119e-01 2.992207280299585825e-03
8.780000000000001137e-01 3.053345933805462487e-03
8.800000000000001155e-01 3.114859334689357162e-03
8.820000000000001172e-01 3.176738174042070817e-03
8.840000000000001190e-01 3.238973118607102464e-03
8.860000000000001208e-01 3.301554813186613480e-03
8.880000000000001226e-01 3.364473883019414302e-03
8.900000000000001243e-01 3.427720936120204343e-03
8.920000000000001261e-01 3.491286565574514000e-03
8.940000000000001279e-01 3.555161351812774484e-03
8.960000000000001297e-01 3.619335864836537020e-03
8.980000000000001315e-01 3.683800666415715241e-03
9.000000000000001332e-01 3.748546312243195011e-03
9.020000000000001350e-01 3.813563354060245381e-03
9.040000000000001368e-01 3.878842341742627653e-03
9.060000000000001386e-01 3.944373825349622997e-03
9.080000000000001403e-01 4.010148357141307685e-03
9.100000000000001421e-01 4.076156493555749272e-03
9.120000000000001439e-01 4.142388797152007918e-03
9.140000000000001457e-01 4.208835838523938833e-03
9.160000000000001474e-01 4.275488198162702425e-03
9.180000000000001492e-01 4.342336468299956564e-03
9.199999999999999289e-01 4.409371254712857180e-03
9.219999999999999307e-01 4.476583178485205039e-03
9.239999999999999325e-01 4.543962877738949580e-03
9.259999999999999343e-01 4.611501009338825341e-03
9.279999999999999361e-01 4.679188250545140981e-03
9.299999999999999378e-01 4.747015300652024372e-03
9.319999999999999396e-01 4.814972882573154145e-03
9.339999999999999414e-01 4.883051744406730066e-03
9.359999999999999432e-01 4.951242660960031294e-03
9.379999999999999449e-01 5.019536435239335681e-03
9.399999999999999467e-01 5.087923899919077897e-03
9.419999999999999485e-01 5.156395918754275165e-03
9.439999999999999503e-01 5.224943387981073606e-03
9.459999999999999520e-01 5.293557237680879268e-03
9.479999999999999538e-01 5.362228433097415703e-03
9.499999999999999556e-01 5.430947975948119399e-03
9.519999999999999574e-01 5.499706905668810819e-03
9.539999999999999591e-01 5.568496300664693699e-03
9.559999999999999609e-01 5.637307279498626755e-03
9.579999999999999627e-01 5.706131002065850666e-03
9.599999999999999645e-01 5.774958670734409161e-03
9.619999999999999662e-01 5.843781531450265021e-03
9.639999999999999680e-01 5.912590874817658104e-03
9.659999999999999698e-01 5.981378037144602366e-03
9.679999999999999716e-01 6.050134401465401268e-03
9.699999999999999734e-01 6.118851398530411601e-03
9.719999999999999751e-01 6.187520507759058930e-03
9.739999999999999769e-01 6.256133258182305923e-03
9.759999999999999787e-01 6.324681229334272459e-03
9.779999999999999805e-01 6.393156052138193601e-03
9.799999999999999822e-01 6.461549409745193095e-03
9.819999999999999840e-01 6.529853038361399520e-03
9.839999999999999858e-01 6.598058728033207032e-03
9.859999999999999876e-01 6.666158323416437881e-03
9.879999999999999893e-01 6.734143724522967389e-03
9.899999999999999911e-01 6.802006887421718773e-03
9.919999999999999929e-01 6.869739824932552530e-03
9.939999999999999947e-01 6.937334607292733324e-03
9.959999999999999964e-01 7.004783362783872924e-03
9.979999999999999982e-01 7.072078278355320435e-03
1.000000000000000000e+00 7.139211600200590091e-03


==> dat/cLCU_double_C_gg_eps0.001.dat <==
5.000000000000000000e-01 4.218570399156415988e+03
2.500000000000000000e-01 9.337551704509032788e+03
1.250000000000000000e-01 1.954737504791583342e+04
6.250000000000000000e-02 3.973151095669362985e+04
3.125000000000000000e-02 7.985317001236899523e+04


==> dat/cLCU_double_C_ug_eps0.001.dat <==
5.000000000000000000e-01 4.082635231026516465e+01
2.500000000000000000e-01 4.930372960079475320e+01
1.250000000000000000e-01 5.591944158711255852e+01
6.250000000000000000e-02 6.121332969594669038e+01
3.125000000000000000e-02 6.591848835129077600e+01


==> dat/cLCU_double_Cn_gg_eps0.001.dat <==
5.000000000000000000e-01 8.991324701426694332e+01
2.500000000000000000e-01 9.183405935261369279e+01
1.250000000000000000e-01 8.924063964716337694e+01
6.250000000000000000e-02 8.463405765458952601e+01
3.125000000000000000e-02 7.972260320590237370e+01


==> dat/cLCU_double_Cn_ug_eps0.001.dat <==
5.000000000000000000e-01 8.701596874378135782e-01
2.500000000000000000e-01 4.848981589336936460e-01
1.250000000000000000e-01 2.552919112522059053e-01
6.250000000000000000e-02 1.303935428069428470e-01
3.125000000000000000e-02 6.581070594879126490e-02


==> dat/cLCU_single_C_biased_eps0.001.dat <==
2.968314439621956291e-01 1.204766871905602194e-01
5.961460796105232385e-01 5.915334355666661964e-02
8.958395289715643806e-01 3.635052993077062672e-02
1.195611827509703851e+00 2.476171427562851718e-02
1.495405778214753845e+00 1.813221817009406586e-02
1.795206697099587245e+00 1.397275496001658054e-02
2.095009651032713638e+00 1.117672203660381378e-02
2.394812739314048144e+00 9.196356855605691480e-03
2.694615190482422928e+00 7.735595330087570616e-03
2.994416702233571481e+00 6.622740167225397816e-03
3.294217180229399133e+00 5.752394868242740808e-03
3.594016624982141916e+00 5.056779851768625211e-03
3.893815079717632521e+00 4.490588152759301087e-03
4.193612605351176192e+00 4.022531682825876767e-03
4.493409268229600961e+00 3.630394716416074797e-03
4.793205134143785351e+00 3.298020722182218138e-03
5.093000265512673153e+00 3.013412035289614582e-03
5.392794720197970904e+00 2.767494565755845935e-03
5.692588551159050603e+00 2.553293189322587871e-03
5.992381806532964816e+00 2.365368191685060691e-03
6.292174529918455939e+00 2.199421969955569437e-03
6.591966760745697762e+00 2.052019352265993263e-03
6.891758534669015113e+00 1.920385318361167871e-03
7.191549883950159483e+00 1.802256440385918397e-03
7.491340837816506060e+00 1.695770244254077557e-03
7.791131422787662686e+00 1.599381754850259752e-03
8.090921662968902695e+00 1.511799805415549227e-03
8.390711580312464335e+00 1.431937904249063528e-03
8.690501194849113986e+00 1.358875952648088293e-03
8.990290524892573742e+00 1.291830141493242141e-03
9.290079587219963742e+00 1.230129075722608250e-03
9.589868397230734587e+00 1.173194686706385999e-03
9.889656969087065264e+00 1.120526858385776899e-03
1.018944531583764856e+01 1.071690958084319488e-03
1.048923344952722836e+01 1.026307656928238761e-03
1.078902138129352828e+01 9.840445683095572910e-04
1.108880912145326469e+01 9.446093399043052315e-04
1.138859667957848032e+01 9.077439153933367869e-04
1.168838406456456269e+01 8.732197432267375893e-04
1.198817128469091031e+01 8.408337566219792943e-04


==> dat/cLCU_single_C_unbiased_eps0.001.dat <==
3.023834235967705064e-01 7.176415022394513343e-01
6.051374299934274559e-01 4.656153133429212221e-01
8.949857012510469279e-01 3.532696553559882546e-01
1.207213178824151578e+00 3.354749957137251326e-01
1.494693213858970360e+00 2.898849928384386598e-01
1.822669212474135048e+00 2.726517777668402420e-01
2.099804686539525456e+00 2.339065849611991765e-01
2.389342366789471317e+00 2.162233585939470348e-01
2.717082752088483932e+00 2.296662735071539063e-01
2.994176345751057955e+00 2.135638957342898547e-01
3.300840459389021042e+00 2.061389074406525246e-01
3.565096179410421229e+00 1.814774824638876183e-01
3.901829060550094486e+00 1.771076489215193950e-01
4.188184022921989325e+00 1.823627698075341030e-01
4.517900329246097080e+00 1.775066411698089375e-01
4.833594370204334467e+00 1.603075574091069599e-01
5.125828795842253705e+00 1.854554475757420329e-01
5.378462103764015900e+00 1.565671007427399397e-01
5.696246866552702848e+00 1.507469598344276795e-01
6.037715690080454500e+00 1.508748052194532618e-01
6.298558001879714929e+00 1.477287560346366990e-01
6.577043970528268169e+00 1.464798972474128103e-01
6.921719943146213971e+00 1.393896705753767673e-01
7.175385718356554143e+00 1.381443394332552976e-01
7.499414484656445445e+00 1.235802295244605581e-01
7.808750549174649613e+00 1.242268788904378612e-01
8.115630020810199241e+00 1.304059420563878358e-01
8.442970707208676373e+00 1.389466058624835021e-01
8.669130453315082363e+00 1.293860654172145075e-01
9.028915066406636214e+00 1.217626534950183304e-01
9.342348502523464049e+00 1.144483098234023860e-01
9.618590900709799385e+00 1.102413624918388291e-01
9.859871589707978501e+00 1.234031539339738581e-01
1.015722234091233389e+01 1.095944280619929184e-01
1.046315735319583773e+01 1.175785449206219330e-01
1.077342230131057121e+01 1.122845473275482786e-01
1.105295208520365691e+01 1.075188617202664093e-01
1.134211299982886878e+01 1.168512063870870560e-01
1.166601535869443751e+01 1.207223296500590098e-01
1.201223252021839549e+01 1.012867048181697177e-01


==> dat/cLCU_single_G_CLT_eps0.001.dat <==
5.000000000000000000e+00 6.720266377180343920e-01
1.000000000000000000e+01 4.751945926684173482e-01
1.500000000000000000e+01 3.879947601891062248e-01
2.000000000000000000e+01 3.360133188590171960e-01
2.500000000000000000e+01 3.005394489256297819e-01
3.000000000000000000e+01 2.743537259945653117e-01
3.500000000000000000e+01 2.540021939732597378e-01
4.000000000000000000e+01 2.375972963342086741e-01
4.500000000000000000e+01 2.240088792393447881e-01
5.000000000000000000e+01 2.125134823493808889e-01
5.500000000000000000e+01 2.026236551304381739e-01
6.000000000000000000e+01 1.939973800945531124e-01
6.500000000000000000e+01 1.863866539053873339e-01
7.000000000000000000e+01 1.796066737947527581e-01
7.500000000000000000e+01 1.735165317393141393e-01
8.000000000000000000e+01 1.680066594295085980e-01
8.500000000000000000e+01 1.629904006200087740e-01
9.000000000000000000e+01 1.583981975561391253e-01
9.500000000000000000e+01 1.541734842726490140e-01
1.000000000000000000e+02 1.502697244628148909e-01
1.050000000000000000e+02 1.466482350652170419e-01
1.100000000000000000e+02 1.432765605715372315e-01
1.150000000000000000e+02 1.401272405945220012e-01
1.200000000000000000e+02 1.371768629972826559e-01
1.250000000000000000e+02 1.344053275436068728e-01
1.300000000000000000e+02 1.317952668991694831e-01
1.350000000000000000e+02 1.293315867297021027e-01
1.400000000000000000e+02 1.270010969866298689e-01
1.450000000000000000e+02 1.247922137550375038e-01
1.500000000000000000e+02 1.226947162408398434e-01
1.550000000000000000e+02 1.206995472373856015e-01
1.600000000000000000e+02 1.187986481671043371e-01
1.650000000000000000e+02 1.169848218337443818e-01
1.700000000000000000e+02 1.152516175467202530e-01
1.750000000000000000e+02 1.135932344316592374e-01
1.800000000000000000e+02 1.120044396196723940e-01
1.850000000000000000e+02 1.104804986830690700e-01
1.900000000000000000e+02 1.090171162083476419e-01
1.950000000000000000e+02 1.076103848056289836e-01
2.000000000000000000e+02 1.062567411746904444e-01


==> dat/cLCU_single_G_biased_eps0.001.dat <==
5.000000000000000000e+00 1.204766871905602194e-01
1.000000000000000000e+01 5.915334355666661964e-02
1.500000000000000000e+01 3.635052993077062672e-02
2.000000000000000000e+01 2.476171427562851718e-02
2.500000000000000000e+01 1.813221817009406586e-02
3.000000000000000000e+01 1.397275496001658054e-02
3.500000000000000000e+01 1.117672203660381378e-02
4.000000000000000000e+01 9.196356855605691480e-03
4.500000000000000000e+01 7.735595330087570616e-03
5.000000000000000000e+01 6.622740167225397816e-03
5.500000000000000000e+01 5.752394868242740808e-03
6.000000000000000000e+01 5.056779851768625211e-03
6.500000000000000000e+01 4.490588152759301087e-03
7.000000000000000000e+01 4.022531682825876767e-03
7.500000000000000000e+01 3.630394716416074797e-03
8.000000000000000000e+01 3.298020722182218138e-03
8.500000000000000000e+01 3.013412035289614582e-03
9.000000000000000000e+01 2.767494565755845935e-03
9.500000000000000000e+01 2.553293189322587871e-03
1.000000000000000000e+02 2.365368191685060691e-03
1.050000000000000000e+02 2.199421969955569437e-03
1.100000000000000000e+02 2.052019352265993263e-03
1.150000000000000000e+02 1.920385318361167871e-03
1.200000000000000000e+02 1.802256440385918397e-03
1.250000000000000000e+02 1.695770244254077557e-03
1.300000000000000000e+02 1.599381754850259752e-03
1.350000000000000000e+02 1.511799805415549227e-03
1.400000000000000000e+02 1.431937904249063528e-03
1.450000000000000000e+02 1.358875952648088293e-03
1.500000000000000000e+02 1.291830141493242141e-03
1.550000000000000000e+02 1.230129075722608250e-03
1.600000000000000000e+02 1.173194686706385999e-03
1.650000000000000000e+02 1.120526858385776899e-03
1.700000000000000000e+02 1.071690958084319488e-03
1.750000000000000000e+02 1.026307656928238761e-03
1.800000000000000000e+02 9.840445683095572910e-04
1.850000000000000000e+02 9.446093399043052315e-04
1.900000000000000000e+02 9.077439153933367869e-04
1.950000000000000000e+02 8.732197432267375893e-04
2.000000000000000000e+02 8.408337566219792943e-04


==> dat/cLCU_single_G_unbiased_eps0.001.dat <==
5.000000000000000000e+00 7.176415022394513343e-01
1.000000000000000000e+01 4.656153133429212221e-01
1.500000000000000000e+01 3.532696553559882546e-01
2.000000000000000000e+01 3.354749957137251326e-01
2.500000000000000000e+01 2.898849928384386598e-01
3.000000000000000000e+01 2.726517777668402420e-01
3.500000000000000000e+01 2.339065849611991765e-01
4.000000000000000000e+01 2.162233585939470348e-01
4.500000000000000000e+01 2.296662735071539063e-01
5.000000000000000000e+01 2.135638957342898547e-01
5.500000000000000000e+01 2.061389074406525246e-01
6.000000000000000000e+01 1.814774824638876183e-01
6.500000000000000000e+01 1.771076489215193950e-01
7.000000000000000000e+01 1.823627698075341030e-01
7.500000000000000000e+01 1.775066411698089375e-01
8.000000000000000000e+01 1.603075574091069599e-01
8.500000000000000000e+01 1.854554475757420329e-01
9.000000000000000000e+01 1.565671007427399397e-01
9.500000000000000000e+01 1.507469598344276795e-01
1.000000000000000000e+02 1.508748052194532618e-01
1.050000000000000000e+02 1.477287560346366990e-01
1.100000000000000000e+02 1.464798972474128103e-01
1.150000000000000000e+02 1.393896705753767673e-01
1.200000000000000000e+02 1.381443394332552976e-01
1.250000000000000000e+02 1.235802295244605581e-01
1.300000000000000000e+02 1.242268788904378612e-01
1.350000000000000000e+02 1.304059420563878358e-01
1.400000000000000000e+02 1.389466058624835021e-01
1.450000000000000000e+02 1.293860654172145075e-01
1.500000000000000000e+02 1.217626534950183304e-01
1.550000000000000000e+02 1.144483098234023860e-01
1.600000000000000000e+02 1.102413624918388291e-01
1.650000000000000000e+02 1.234031539339738581e-01
1.700000000000000000e+02 1.095944280619929184e-01
1.750000000000000000e+02 1.175785449206219330e-01
1.800000000000000000e+02 1.122845473275482786e-01
1.850000000000000000e+02 1.075188617202664093e-01
1.900000000000000000e+02 1.168512063870870560e-01
1.950000000000000000e+02 1.207223296500590098e-01
2.000000000000000000e+02 1.012867048181697177e-01


==> dat/fodmd_TFIM_E0.dat <==
9.000000000000000000e+00 1.208517337534089156e-04
1.000000000000000000e+01 9.845433333217862109e-05
1.100000000000000000e+01 5.125300236008506716e-05
1.200000000000000000e+01 2.720739599960320451e-05
1.300000000000000000e+01 3.507028187151134901e-05
1.400000000000000000e+01 2.206556188404936204e-05
1.500000000000000000e+01 4.753395414080058268e-05
1.600000000000000000e+01 5.822770212289223290e-05
1.700000000000000000e+01 1.086611731288694309e-04
1.800000000000000000e+01 2.408983208729259163e-05
1.900000000000000000e+01 6.572004667352098065e-06
2.000000000000000000e+01 1.031808520986501415e-05
2.100000000000000000e+01 3.043985657263667331e-07
2.200000000000000000e+01 3.815247760375537081e-06
2.300000000000000000e+01 1.034072154598134576e-05
2.400000000000000000e+01 1.008443737898757966e-05
2.500000000000000000e+01 4.773900046194912975e-06
2.600000000000000000e+01 3.606214544617199572e-06
2.700000000000000000e+01 1.712723497947195791e-06
2.800000000000000000e+01 4.013282937248425037e-06
2.900000000000000000e+01 1.319113819952240204e-06


==> dat/fodmd_TFIM_E1.dat <==
9.000000000000000000e+00 1.000007148247717748e+00
1.000000000000000000e+01 1.005637419399892263e+00
1.100000000000000000e+01 1.010445690974686173e+00
1.200000000000000000e+01 1.002985396191920175e+00
1.300000000000000000e+01 1.002951173521831496e+00
1.400000000000000000e+01 1.005494105473069499e+00
1.500000000000000000e+01 1.653147485238663783e-01
1.600000000000000000e+01 1.918882923102054605e-01
1.700000000000000000e+01 1.795040906419377302e-01
1.800000000000000000e+01 2.475545306417944406e-03
1.900000000000000000e+01 3.277969923860379626e-03
2.000000000000000000e+01 7.026921853151373541e-03
2.100000000000000000e+01 1.597298110364235363e-03
2.200000000000000000e+01 4.039982591108326200e-05
2.300000000000000000e+01 2.339864593886625301e-03
2.400000000000000000e+01 4.095540299732026469e-03
2.500000000000000000e+01 1.245441248297162688e-03
2.600000000000000000e+01 2.235116463674786166e-03
2.700000000000000000e+01 1.068638255853749221e-03
2.800000000000000000e+01 1.272444982975227219e-03
2.900000000000000000e+01 1.640262808680914032e-04


==> dat/fodmd_TFIM_E2.dat <==
9.000000000000000000e+00 1.051171862173632565e+00
1.000000000000000000e+01 1.047153020274939950e+00
1.100000000000000000e+01 1.047399155849277896e+00
1.200000000000000000e+01 3.918375137933203245e-01
1.300000000000000000e+01 4.848111538360777573e-01
1.400000000000000000e+01 8.489738959849950639e-01
1.500000000000000000e+01 9.836462150705907459e-02
1.600000000000000000e+01 1.000702837675119111e-01
1.700000000000000000e+01 1.032979801523531416e-01
1.800000000000000000e+01 1.731160397645448937e-03
1.900000000000000000e+01 1.661517188572611547e-02
2.000000000000000000e+01 1.157832896932714170e-02
2.100000000000000000e+01 6.063652591326791456e-03
2.200000000000000000e+01 7.904136874747723016e-03
2.300000000000000000e+01 1.231501320332999952e-04
2.400000000000000000e+01 1.025334505867891988e-03
2.500000000000000000e+01 2.207779445970722149e-03
2.600000000000000000e+01 5.108497302773458253e-03
2.700000000000000000e+01 2.097103602007445097e-03
2.800000000000000000e+01 2.435197524913754446e-03
2.900000000000000000e+01 1.736738717039769181e-03


==> dat/fodmdu_TFIM_E0.dat <==
9.000000000000000000e+00 5.056611835211553829e-02
1.000000000000000000e+01 5.899478833540104661e-02
1.100000000000000000e+01 5.101824735249505666e-02
1.200000000000000000e+01 6.368788069642561389e-02
1.300000000000000000e+01 6.509260975031348762e-02
1.400000000000000000e+01 6.495713191857026281e-02
1.500000000000000000e+01 2.729377048446459189e-02
1.600000000000000000e+01 2.797485752435212650e-02
1.700000000000000000e+01 2.184300970838235975e-02
1.800000000000000000e+01 2.515005781047200718e-03
1.900000000000000000e+01 5.018143326985169059e-04
2.000000000000000000e+01 1.020149675783650969e-02
2.100000000000000000e+01 1.189412685495534836e-03
2.200000000000000000e+01 5.013033983086989491e-03
2.300000000000000000e+01 3.518828330972117221e-03
2.400000000000000000e+01 3.452272873553236410e-03
2.500000000000000000e+01 3.004521363354090320e-03
2.600000000000000000e+01 2.087214382857778463e-03
2.700000000000000000e+01 3.806805767100623679e-06
2.800000000000000000e+01 4.803556496579649204e-04
2.900000000000000000e+01 8.075835294960289007e-04


==> dat/fodmdu_TFIM_E1.dat <==
9.000000000000000000e+00 9.996753216914865403e-01
1.000000000000000000e+01 1.008022231744715169e+00
1.100000000000000000e+01 1.010524741614037270e+00
1.200000000000000000e+01 1.000173347906104571e+00
1.300000000000000000e+01 1.001202257573841070e+00
1.400000000000000000e+01 1.001194307800423511e+00
1.500000000000000000e+01 2.338615972182914726e-01
1.600000000000000000e+01 2.148832798897230001e-01
1.700000000000000000e+01 1.393201155499468880e-01
1.800000000000000000e+01 9.035436697687099922e-03
1.900000000000000000e+01 3.861067439508537782e-03
2.000000000000000000e+01 6.959172824645957871e-03
2.100000000000000000e+01 2.196951496059132512e-03
2.200000000000000000e+01 4.889404093811353623e-03
2.300000000000000000e+01 2.099534045511033866e-03
2.400000000000000000e+01 1.460562128339708320e-03
2.500000000000000000e+01 2.847514667642380391e-03
2.600000000000000000e+01 2.364301008255576420e-03
2.700000000000000000e+01 3.396017276727449855e-03
2.800000000000000000e+01 8.406874930094800384e-04
2.900000000000000000e+01 2.847418109235234571e-03


==> dat/fodmdu_TFIM_E2.dat <==
9.000000000000000000e+00 1.051769545162712927e+00
1.000000000000000000e+01 1.047730366988317563e+00
1.100000000000000000e+01 1.047733082248315517e+00
1.200000000000000000e+01 9.999774919833759323e-01
1.300000000000000000e+01 1.037556168416023494e+00
1.400000000000000000e+01 9.462046527648347860e-01
1.500000000000000000e+01 1.017605857556234117e-01
1.600000000000000000e+01 1.024793757141408274e-01
1.700000000000000000e+01 1.065503823062544791e-01
1.800000000000000000e+01 1.306178463417074186e-02
1.900000000000000000e+01 1.028828589777120475e-04
2.000000000000000000e+01 3.452018647384527228e-04
2.100000000000000000e+01 1.580201422029993679e-03
2.200000000000000000e+01 2.022108027128999026e-03
2.300000000000000000e+01 1.174994042061261327e-03
2.400000000000000000e+01 1.541826863180622079e-03
2.500000000000000000e+01 5.592841866738112143e-03
2.600000000000000000e+01 7.286056667804615382e-03
2.700000000000000000e+01 2.681191928053530162e-03
2.800000000000000000e+01 1.916171890281391944e-03
2.900000000000000000e+01 5.864713834556966416e-04


==> dat/odmd_TFIM_E0.dat <==
9.000000000000000000e+00 1.254387438306180380e-01
1.000000000000000000e+01 9.335539087731521690e-02
1.100000000000000000e+01 1.050687567494654057e-01
1.200000000000000000e+01 2.950231726093288653e-02
1.300000000000000000e+01 1.549661065087560609e-02
1.400000000000000000e+01 2.176229758263596020e-02
1.500000000000000000e+01 3.584865451468268165e-03
1.600000000000000000e+01 1.763007652554427840e-03
1.700000000000000000e+01 2.550418379936413103e-03
1.800000000000000000e+01 5.717290659764363674e-03
1.900000000000000000e+01 2.393214586617826208e-03
2.000000000000000000e+01 3.515958552027260292e-03
2.100000000000000000e+01 4.433041637365748048e-04
2.200000000000000000e+01 2.310400918395278823e-04
2.300000000000000000e+01 2.917674314055325132e-04
2.400000000000000000e+01 1.716133996415901506e-03
2.500000000000000000e+01 8.465369776558990004e-04
2.600000000000000000e+01 7.985485882497814041e-04
2.700000000000000000e+01 4.479213379869730408e-04
2.800000000000000000e+01 8.274776883144244113e-04
2.900000000000000000e+01 2.810817567248199327e-04
3.000000000000000000e+01 7.245513470633958538e-04
3.100000000000000000e+01 6.058580715987708833e-04
3.200000000000000000e+01 1.548550141307280647e-03
3.300000000000000000e+01 1.010554942783248485e-03
3.400000000000000000e+01 8.893826929663269836e-04
3.500000000000000000e+01 7.055140838266870957e-04
3.600000000000000000e+01 1.068677047931200323e-03
3.700000000000000000e+01 1.540913313776975631e-03
3.800000000000000000e+01 1.597263725518496434e-03
3.900000000000000000e+01 1.349518018826126927e-03
4.000000000000000000e+01 1.309508193685407149e-03
4.100000000000000000e+01 1.217375993985871183e-03
4.200000000000000000e+01 6.266160705754363156e-04
4.300000000000000000e+01 8.463187587075784090e-04
4.400000000000000000e+01 5.388794003310756102e-04
4.500000000000000000e+01 4.803854586404148743e-04
4.600000000000000000e+01 2.015015812445408142e-04
4.700000000000000000e+01 6.029400097716045297e-06
4.800000000000000000e+01 1.594235868251481073e-04
4.900000000000000000e+01 2.387427855558548883e-04
5.000000000000000000e+01 1.149453324590883673e-04
5.100000000000000000e+01 1.343698897224944509e-04
5.200000000000000000e+01 2.328344612886125192e-04
5.300000000000000000e+01 1.207586501896817423e-04
5.400000000000000000e+01 2.606915297744898628e-04
5.500000000000000000e+01 5.990437736361419417e-05
5.600000000000000000e+01 2.673470371452432346e-04
5.700000000000000000e+01 2.494411729612952284e-04
5.800000000000000000e+01 2.700747361648289419e-04
5.900000000000000000e+01 4.994152671240162811e-04
6.000000000000000000e+01 1.747160432195275651e-04
6.100000000000000000e+01 1.273248826856699474e-04
6.200000000000000000e+01 7.555494285033012005e-05
6.300000000000000000e+01 1.987203654559041403e-04
6.400000000000000000e+01 3.614567072042870104e-05
6.500000000000000000e+01 2.083405227367318718e-05
6.600000000000000000e+01 3.928288023013955807e-05
6.700000000000000000e+01 6.457971331303399875e-05
6.800000000000000000e+01 1.682974983717251799e-05
6.900000000000000000e+01 5.664900782819850395e-05
7.000000000000000000e+01 1.428048093103604103e-04
7.100000000000000000e+01 1.181797462395789547e-04
7.200000000000000000e+01 8.544725785786213811e-06
7.300000000000000000e+01 1.126734917829666819e-05
7.400000000000000000e+01 4.468173837165185353e-05
7.500000000000000000e+01 4.678506829351889113e-05
7.600000000000000000e+01 1.335904659704901596e-05
7.700000000000000000e+01 1.972709706610956766e-05
7.800000000000000000e+01 3.816174808589920583e-05
7.900000000000000000e+01 9.698317453555750493e-05
8.000000000000000000e+01 1.069972844070521005e-04
8.100000000000000000e+01 2.640708575941063904e-04
8.200000000000000000e+01 1.432570813085426767e-04
8.300000000000000000e+01 1.577377544737091459e-04
8.400000000000000000e+01 7.232528133385632675e-05
8.500000000000000000e+01 1.315268980570427398e-04
8.600000000000000000e+01 1.666044693792347996e-04
8.700000000000000000e+01 1.767005602892496600e-04
8.800000000000000000e+01 1.613052387113253798e-04
8.900000000000000000e+01 1.534019420600986350e-04
9.000000000000000000e+01 1.452770804009767005e-04
9.100000000000000000e+01 1.473518412285241695e-04
9.200000000000000000e+01 1.547633916362457676e-04
9.300000000000000000e+01 1.109256016452723657e-04
9.400000000000000000e+01 1.100640709441458575e-04
9.500000000000000000e+01 1.062402748601275773e-04
9.600000000000000000e+01 1.217429665724564873e-04
9.700000000000000000e+01 1.161976142805338412e-04
9.800000000000000000e+01 1.181876449570581499e-04
9.900000000000000000e+01 1.005598219008575642e-04
1.000000000000000000e+02 1.357741384497413275e-04
1.010000000000000000e+02 1.247378221543999613e-04
1.020000000000000000e+02 1.159317192755524880e-04
1.030000000000000000e+02 1.156550947632840149e-04
1.040000000000000000e+02 1.092224615134447486e-04
1.050000000000000000e+02 9.539403668665003043e-05
1.060000000000000000e+02 9.480802397470198878e-05
1.070000000000000000e+02 9.001681982770542447e-05
1.080000000000000000e+02 6.896620419871353784e-05
1.090000000000000000e+02 6.181848124403165490e-05
1.100000000000000000e+02 6.019591044476368334e-05
1.110000000000000000e+02 8.705416831953469874e-05
1.120000000000000000e+02 9.586795941048250561e-05
1.130000000000000000e+02 7.735696336180587838e-05
1.140000000000000000e+02 8.534157574717905325e-05
1.150000000000000000e+02 8.481661920830413370e-05
1.160000000000000000e+02 9.792780732951582030e-05
1.170000000000000000e+02 9.045236113845150764e-05
1.180000000000000000e+02 1.025488463472790790e-04
1.190000000000000000e+02 6.819905707148054598e-05
1.200000000000000000e+02 9.429374539657428469e-05
1.210000000000000000e+02 7.618100907122061648e-05
1.220000000000000000e+02 6.755776522311170021e-05
1.230000000000000000e+02 6.134508845557821945e-05
1.240000000000000000e+02 5.562905858346081482e-05
1.250000000000000000e+02 5.438757879782389799e-05
1.260000000000000000e+02 5.592413248202012752e-05
1.270000000000000000e+02 6.083750297305965266e-05
1.280000000000000000e+02 6.176900130684266610e-05
1.290000000000000000e+02 5.537328472397976502e-05
1.300000000000000000e+02 5.815643447156363565e-05
1.310000000000000000e+02 4.427613940329260098e-05
1.320000000000000000e+02 3.771791905915297156e-05
1.330000000000000000e+02 3.705157607892690659e-05
1.340000000000000000e+02 3.821645970343859279e-05
1.350000000000000000e+02 2.993440056731451192e-05
1.360000000000000000e+02 2.360278825731069048e-05
1.370000000000000000e+02 2.114535870857240597e-05
1.380000000000000000e+02 2.639148864913006220e-05
1.390000000000000000e+02 2.179376535057266830e-05
1.400000000000000000e+02 2.286224313725900608e-05
1.410000000000000000e+02 1.968444363720226104e-05
1.420000000000000000e+02 2.029542647395551363e-05
1.430000000000000000e+02 1.396886662136675609e-05
1.440000000000000000e+02 4.910347046017509023e-06
1.450000000000000000e+02 6.237057323153664750e-06
1.460000000000000000e+02 6.578541229961850112e-06
1.470000000000000000e+02 5.361277519173883266e-06
1.480000000000000000e+02 1.984583317598502432e-06
1.490000000000000000e+02 3.463962667124778954e-06


==> dat/odmd_TFIM_E1.dat <==
9.000000000000000000e+00 1.176830174153142217e+01
1.000000000000000000e+01 1.174615320656352502e+01
1.100000000000000000e+01 1.174513578880258535e+01
1.200000000000000000e+01 9.026115347998826977e+00
1.300000000000000000e+01 8.937173298618496631e+00
1.400000000000000000e+01 8.877055368270415414e+00
1.500000000000000000e+01 8.660053139084775253e+00
1.600000000000000000e+01 8.633982026067064552e+00
1.700000000000000000e+01 8.648545221194719801e+00
1.800000000000000000e+01 5.172419564213742937e+00
1.900000000000000000e+01 5.474196116490877451e+00
2.000000000000000000e+01 5.720505506530329853e+00
2.100000000000000000e+01 5.294871610750678137e+00
2.200000000000000000e+01 4.907952640940753675e+00
2.300000000000000000e+01 5.273774105677732749e+00
2.400000000000000000e+01 5.124538313828447933e+00
2.500000000000000000e+01 5.386308916259177515e+00
2.600000000000000000e+01 5.459793418259859088e+00
2.700000000000000000e+01 5.094093328327677916e+00
2.800000000000000000e+01 5.222411528328181340e+00
2.900000000000000000e+01 5.015495019866590631e+00
3.000000000000000000e+01 4.287335365027594491e+00
3.100000000000000000e+01 4.291444878518174910e+00
3.200000000000000000e+01 4.276239625863372140e+00
3.300000000000000000e+01 4.238543174349662657e+00
3.400000000000000000e+01 4.246582878791762994e+00
3.500000000000000000e+01 4.255048360797191620e+00
3.600000000000000000e+01 4.168502132435091490e+00
3.700000000000000000e+01 4.145630638528105649e+00
3.800000000000000000e+01 4.139887281151306553e+00
3.900000000000000000e+01 4.189434533364562618e+00
4.000000000000000000e+01 3.877506451219889350e+00
4.100000000000000000e+01 3.732302456181993300e+00
4.200000000000000000e+01 2.812101521925456371e+00
4.300000000000000000e+01 3.252304110583893682e+00
4.400000000000000000e+01 3.045718315357927253e+00
4.500000000000000000e+01 3.316927679951456209e+00
4.600000000000000000e+01 2.664552261412727496e+00
4.700000000000000000e+01 2.563742881858103395e+00
4.800000000000000000e+01 1.916235315447468945e+00
4.900000000000000000e+01 1.915937331595175763e+00
5.000000000000000000e+01 2.084952910254903369e+00
5.100000000000000000e+01 2.035692870095305196e+00
5.200000000000000000e+01 2.002422341292295460e+00
5.300000000000000000e+01 1.776945617737575978e+00
5.400000000000000000e+01 1.907607380463398394e+00
5.500000000000000000e+01 1.893956640429210081e+00
5.600000000000000000e+01 1.982436445734314212e+00
5.700000000000000000e+01 1.821247713490591780e+00
5.800000000000000000e+01 1.833748565180536305e+00
5.900000000000000000e+01 1.960420699621576723e+00
6.000000000000000000e+01 1.738205965824035859e+00
6.100000000000000000e+01 1.804123607883143299e+00
6.200000000000000000e+01 1.763843458302081224e+00
6.300000000000000000e+01 1.674856673468791746e+00
6.400000000000000000e+01 1.667673401316454473e+00
6.500000000000000000e+01 1.723843346048499647e+00
6.600000000000000000e+01 1.560958757436113231e+00
6.700000000000000000e+01 1.574159838474576079e+00
6.800000000000000000e+01 1.588977929886141727e+00
6.900000000000000000e+01 1.759236209097409631e+00
7.000000000000000000e+01 1.774581825969985927e+00
7.100000000000000000e+01 1.771848065418047957e+00
7.200000000000000000e+01 1.606987065938217274e+00
7.300000000000000000e+01 1.606753404088254511e+00
7.400000000000000000e+01 1.619911422356907549e+00
7.500000000000000000e+01 1.470988650775616691e+00
7.600000000000000000e+01 1.469395734627238381e+00
7.700000000000000000e+01 1.475054268113332956e+00
7.800000000000000000e+01 1.369349777597499651e+00
7.900000000000000000e+01 1.374392706347796755e+00
8.000000000000000000e+01 1.375472186791229845e+00
8.100000000000000000e+01 1.234021063941737717e+00
8.200000000000000000e+01 1.302134923834865843e+00
8.300000000000000000e+01 1.296973334660137089e+00
8.400000000000000000e+01 1.483471852979847405e+00
8.500000000000000000e+01 1.455840785452289454e+00
8.600000000000000000e+01 1.459938502794784876e+00
8.700000000000000000e+01 1.323233739466402659e+00
8.800000000000000000e+01 1.330524776304368162e+00
8.900000000000000000e+01 1.333726990680602631e+00
9.000000000000000000e+01 1.200419119627438969e+00
9.100000000000000000e+01 1.194940053483077858e+00
9.200000000000000000e+01 1.190781967592523305e+00
9.300000000000000000e+01 1.082076446639038458e+00
9.400000000000000000e+01 1.085593700961179131e+00
9.500000000000000000e+01 1.095457570276180403e+00
9.600000000000000000e+01 1.237898424045319246e+00
9.700000000000000000e+01 1.229034960643154761e+00
9.800000000000000000e+01 1.226887405035134604e+00
9.900000000000000000e+01 1.117991984837874320e+00
1.000000000000000000e+02 1.126887130730975795e+00
1.010000000000000000e+02 1.118401603157374469e+00
1.020000000000000000e+02 1.034869143680557491e+00
1.030000000000000000e+02 1.034627951531383205e+00
1.040000000000000000e+02 1.032579987194468751e+00
1.050000000000000000e+02 9.827064046129416752e-01
1.060000000000000000e+02 9.829595494854794779e-01
1.070000000000000000e+02 9.772393216824054596e-01
1.080000000000000000e+02 1.006141619451502045e+00
1.090000000000000000e+02 1.001123996846737363e+00
1.100000000000000000e+02 1.000044370146736528e+00
1.110000000000000000e+02 9.753567986576626714e-01
1.120000000000000000e+02 9.801506469555087975e-01
1.130000000000000000e+02 9.735524691152240839e-01
1.140000000000000000e+02 9.726831360569198059e-01
1.150000000000000000e+02 9.701118100919026155e-01
1.160000000000000000e+02 9.794239216481007704e-01
1.170000000000000000e+02 9.834980893376387145e-01
1.180000000000000000e+02 1.000996359706941119e+00
1.190000000000000000e+02 9.900862562943454348e-01
1.200000000000000000e+02 9.823366920563573190e-01
1.210000000000000000e+02 9.963324058223954616e-01
1.220000000000000000e+02 9.917752515974415095e-01
1.230000000000000000e+02 9.815490340754232657e-01
1.240000000000000000e+02 9.840946738056487453e-01
1.250000000000000000e+02 9.847422488464211421e-01
1.260000000000000000e+02 1.001771824922591314e+00
1.270000000000000000e+02 1.000706456618870810e+00
1.280000000000000000e+02 1.000775834997197800e+00
1.290000000000000000e+02 9.904446687937766836e-01
1.300000000000000000e+02 9.897723736729332478e-01
1.310000000000000000e+02 9.930344267702944094e-01
1.320000000000000000e+02 9.864672777608752829e-01
1.330000000000000000e+02 9.863325520794976597e-01
1.340000000000000000e+02 9.864433213553726043e-01
1.350000000000000000e+02 9.837066902896609566e-01
1.360000000000000000e+02 9.839634641263319548e-01
1.370000000000000000e+02 9.823495472455705535e-01
1.380000000000000000e+02 9.926913566976701686e-01
1.390000000000000000e+02 9.920804787656294366e-01
1.400000000000000000e+02 9.921377422665301760e-01
1.410000000000000000e+02 9.885746819364616966e-01
1.420000000000000000e+02 9.890363951910290385e-01
1.430000000000000000e+02 9.878055939681287256e-01
1.440000000000000000e+02 9.861006896442898739e-01
1.450000000000000000e+02 9.866362248566938886e-01
1.460000000000000000e+02 9.866612739208154848e-01
1.470000000000000000e+02 9.906379287488015217e-01
1.480000000000000000e+02 9.883223695110502360e-01
1.490000000000000000e+02 9.890508553373298373e-01


==> dat/odmd_TFIM_E2.dat <==
9.000000000000000000e+00 1.958804045395137194e+01
1.000000000000000000e+01 1.956987739575339447e+01
1.100000000000000000e+01 1.956689131939714343e+01
1.200000000000000000e+01 1.391344316993801478e+01
1.300000000000000000e+01 1.416766200230298089e+01
1.400000000000000000e+01 1.429042413327961114e+01
1.500000000000000000e+01 1.451963282212290274e+01
1.600000000000000000e+01 1.453444837036272297e+01
1.700000000000000000e+01 1.451798748482534052e+01
1.800000000000000000e+01 9.301044577843613936e+00
1.900000000000000000e+01 9.613415443830575668e+00
2.000000000000000000e+01 9.772440062720392007e+00
2.100000000000000000e+01 7.268874929103988691e+00
2.200000000000000000e+01 7.467357280000381792e+00
2.300000000000000000e+01 7.397301465870028458e+00
2.400000000000000000e+01 6.030436161925424976e+00
2.500000000000000000e+01 5.182889396426278772e+00
2.600000000000000000e+01 5.739504705628831083e+00
2.700000000000000000e+01 4.725475156888881756e+00
2.800000000000000000e+01 4.507365786171840583e+00
2.900000000000000000e+01 5.673098543366335456e+00
3.000000000000000000e+01 6.033002259535522604e+00
3.100000000000000000e+01 6.044356675788780109e+00
3.200000000000000000e+01 6.130609968592752423e+00
3.300000000000000000e+01 5.858824400582291148e+00
3.400000000000000000e+01 5.902672624492363518e+00
3.500000000000000000e+01 5.902478820243911350e+00
3.600000000000000000e+01 6.148442047942742406e+00
3.700000000000000000e+01 6.035526292367253021e+00
3.800000000000000000e+01 6.243540982546872620e+00
3.900000000000000000e+01 4.778544842494236278e+00
4.000000000000000000e+01 4.015349540284801400e+00
4.100000000000000000e+01 3.882535371314593142e+00
4.200000000000000000e+01 3.408299511360167511e+00
4.300000000000000000e+01 3.338923225822043594e+00
4.400000000000000000e+01 3.472408392115765352e+00
4.500000000000000000e+01 2.510060625371508092e+00
4.600000000000000000e+01 3.125363308901243364e+00
4.700000000000000000e+01 2.829947629555388033e+00
4.800000000000000000e+01 3.576389576536864290e+00
4.900000000000000000e+01 3.589430713198602962e+00
5.000000000000000000e+01 3.211653483525188424e+00
5.100000000000000000e+01 3.000011321595304370e+00
5.200000000000000000e+01 2.535043196367755325e+00
5.300000000000000000e+01 2.835690268904437428e+00
5.400000000000000000e+01 2.875224211169697508e+00
5.500000000000000000e+01 3.015261088276306456e+00
5.600000000000000000e+01 3.065108158810493144e+00
5.700000000000000000e+01 2.754941497874178857e+00
5.800000000000000000e+01 2.710740877889994849e+00
5.900000000000000000e+01 2.867255179426544398e+00
6.000000000000000000e+01 2.391607197748028657e+00
6.100000000000000000e+01 2.343106702590816770e+00
6.200000000000000000e+01 2.315079723823439295e+00
6.300000000000000000e+01 2.186094140686468013e+00
6.400000000000000000e+01 2.092544026067610918e+00
6.500000000000000000e+01 2.122971665250462880e+00
6.600000000000000000e+01 1.796094130046647308e+00
6.700000000000000000e+01 1.867491338484795760e+00
6.800000000000000000e+01 1.856317366221562626e+00
6.900000000000000000e+01 2.115866857064442996e+00
7.000000000000000000e+01 2.102310397561337307e+00
7.100000000000000000e+01 2.103764529422874396e+00
7.200000000000000000e+01 1.776492888458992780e+00
7.300000000000000000e+01 1.787980995280586516e+00
7.400000000000000000e+01 1.802556234415260361e+00
7.500000000000000000e+01 1.646466012574298476e+00
7.600000000000000000e+01 1.631484444978925641e+00
7.700000000000000000e+01 1.635575685789566913e+00
7.800000000000000000e+01 1.531597401545081505e+00
7.900000000000000000e+01 1.519717083949994940e+00
8.000000000000000000e+01 1.518562930189447213e+00
8.100000000000000000e+01 1.339385617491490654e+00
8.200000000000000000e+01 1.390050600484767696e+00
8.300000000000000000e+01 1.392294094706296059e+00
8.400000000000000000e+01 1.573806667768304912e+00
8.500000000000000000e+01 1.575793788713631294e+00
8.600000000000000000e+01 1.569941498379793687e+00
8.700000000000000000e+01 1.398128878931192975e+00
8.800000000000000000e+01 1.400676199978778902e+00
8.900000000000000000e+01 1.399749751763382788e+00
9.000000000000000000e+01 1.251733329988677257e+00
9.100000000000000000e+01 1.249257073144476982e+00
9.200000000000000000e+01 1.250430836547504976e+00
9.300000000000000000e+01 1.148514391031799864e+00
9.400000000000000000e+01 1.147403397739171105e+00
9.500000000000000000e+01 1.143691886703785965e+00
9.600000000000000000e+01 1.262125727559452404e+00
9.700000000000000000e+01 1.264036602823490618e+00
9.800000000000000000e+01 1.265326158928809397e+00
9.900000000000000000e+01 1.137776907587439545e+00
1.000000000000000000e+02 1.136539063558514417e+00
1.010000000000000000e+02 1.142722771267258963e+00
1.020000000000000000e+02 1.074102440504836498e+00
1.030000000000000000e+02 1.074634305039585902e+00
1.040000000000000000e+02 1.079642374974354668e+00
1.050000000000000000e+02 1.043265330824446613e+00
1.060000000000000000e+02 1.043686378557329819e+00
1.070000000000000000e+02 1.039464653666128280e+00
1.080000000000000000e+02 1.050335180703964921e+00
1.090000000000000000e+02 1.048035836640679896e+00
1.100000000000000000e+02 1.051938676932139494e+00
1.110000000000000000e+02 1.040943308724326721e+00
1.120000000000000000e+02 1.041190254213580690e+00
1.130000000000000000e+02 1.027664862083956354e+00
1.140000000000000000e+02 1.038443627453626172e+00
1.150000000000000000e+02 1.041001455158075517e+00
1.160000000000000000e+02 1.051974119082564441e+00
1.170000000000000000e+02 1.054203466445736481e+00
1.180000000000000000e+02 1.070327549774351183e+00
1.190000000000000000e+02 1.045887594220887173e+00
1.200000000000000000e+02 1.039915136418251729e+00
1.210000000000000000e+02 1.050932239827314207e+00
1.220000000000000000e+02 1.042879139533557487e+00
1.230000000000000000e+02 1.028831659566447287e+00
1.240000000000000000e+02 1.030427383765503579e+00
1.250000000000000000e+02 1.031322104081746183e+00
1.260000000000000000e+02 1.046863366675106377e+00
1.270000000000000000e+02 1.045521323733485053e+00
1.280000000000000000e+02 1.045434495355484161e+00
1.290000000000000000e+02 1.035366032329087416e+00
1.300000000000000000e+02 1.034537813323603173e+00
1.310000000000000000e+02 1.038304746813819124e+00
1.320000000000000000e+02 1.031715792740179216e+00
1.330000000000000000e+02 1.031423072942503572e+00
1.340000000000000000e+02 1.031693532603993768e+00
1.350000000000000000e+02 1.029966094869449567e+00
1.360000000000000000e+02 1.027603105913621029e+00
1.370000000000000000e+02 1.025381552375356886e+00
1.380000000000000000e+02 1.033368880835345838e+00
1.390000000000000000e+02 1.031590367945879994e+00
1.400000000000000000e+02 1.031722039266406821e+00
1.410000000000000000e+02 1.025443763058591085e+00
1.420000000000000000e+02 1.024745358865329914e+00
1.430000000000000000e+02 1.022844432075534105e+00
1.440000000000000000e+02 1.028079363575532756e+00
1.450000000000000000e+02 1.026391456362648391e+00
1.460000000000000000e+02 1.025496945958323414e+00
1.470000000000000000e+02 6.671915021023991921e-01
1.480000000000000000e+02 5.949481964090767017e-01
1.490000000000000000e+02 5.830939460996892310e-01


==> dat/odmdu_TFIM_E0.dat <==
9.000000000000000000e+00 7.387973568074414743e+00
1.000000000000000000e+01 7.363296649732934185e+00
1.100000000000000000e+01 7.394407591869875063e+00
1.200000000000000000e+01 9.375686259574010251e+00
1.300000000000000000e+01 9.563691664483778609e+00
1.400000000000000000e+01 9.292713232432227244e+00
1.500000000000000000e+01 4.489343543435601269e+00
1.600000000000000000e+01 4.506725708982014744e+00
1.700000000000000000e+01 4.394322768116947664e+00
1.800000000000000000e+01 5.066001461245594584e+00
1.900000000000000000e+01 4.955151476838544511e+00
2.000000000000000000e+01 4.816964401748243141e+00
2.100000000000000000e+01 4.328045032088287059e+00
2.200000000000000000e+01 4.271632792286989222e+00
2.300000000000000000e+01 4.138507855223676479e+00
2.400000000000000000e+01 4.194535675879714098e+00
2.500000000000000000e+01 3.933991197937666495e+00
2.600000000000000000e+01 3.993248322091961899e+00
2.700000000000000000e+01 3.489478911164507924e+00
2.800000000000000000e+01 3.739236854651426523e+00
2.900000000000000000e+01 3.818248320637274595e+00
3.000000000000000000e+01 2.544116724642931371e-01
3.100000000000000000e+01 2.745959224607896765e-01
3.200000000000000000e+01 8.617167181972458512e-02
3.300000000000000000e+01 7.941208077402507337e-01
3.400000000000000000e+01 1.005043162431197512e+00
3.500000000000000000e+01 2.469588899054827036e-01
3.600000000000000000e+01 1.780191606362746884e-02
3.700000000000000000e+01 6.241576074855879203e-02
3.800000000000000000e+01 2.247189603037691441e-01
3.900000000000000000e+01 1.382537256338594867e-01
4.000000000000000000e+01 2.912042422456925794e-01
4.100000000000000000e+01 1.354738743440131898e+00
4.200000000000000000e+01 1.353430695506724790e+00
4.300000000000000000e+01 1.563995826546581203e+00
4.400000000000000000e+01 1.495487009319311333e+00
4.500000000000000000e+01 1.841989466272623832e-01
4.600000000000000000e+01 6.825780577325700760e-01
4.700000000000000000e+01 6.477412357251299824e-01
4.800000000000000000e+01 6.629642991055680890e-01
4.900000000000000000e+01 9.715065573241588037e-01
5.000000000000000000e+01 7.743663121414945394e-01
5.100000000000000000e+01 2.745197050967115859e-01
5.200000000000000000e+01 3.175403998661798233e-01
5.300000000000000000e+01 5.414119333352092056e-01
5.400000000000000000e+01 3.335045851463382949e-01
5.500000000000000000e+01 2.294587047997204421e-01
5.600000000000000000e+01 2.662157953552122258e-01
5.700000000000000000e+01 5.667412327445665587e-01
5.800000000000000000e+01 5.432590708250443212e-01
5.900000000000000000e+01 5.736394148422673256e-01
6.000000000000000000e+01 5.433735406643444010e-01
6.100000000000000000e+01 4.642865825294551496e-01
6.200000000000000000e+01 5.172730839586336948e-01
6.300000000000000000e+01 2.984845843579418956e-01
6.400000000000000000e+01 3.237069489945945677e-01
6.500000000000000000e+01 3.112822940484094580e-01
6.600000000000000000e+01 2.575665771638525614e-01
6.700000000000000000e+01 2.488298370497795953e-01
6.800000000000000000e+01 2.496852916822049628e-01
6.900000000000000000e+01 1.894065227743161051e-01
7.000000000000000000e+01 1.739028835475322499e-01
7.100000000000000000e+01 1.745591908856530539e-01
7.200000000000000000e+01 3.418979977407429760e-01
7.300000000000000000e+01 3.551449421214952773e-01
7.400000000000000000e+01 3.557007326418514803e-01
7.500000000000000000e+01 2.414517078461969057e-01
7.600000000000000000e+01 2.367209705484928650e-01
7.700000000000000000e+01 2.257304807551982484e-01
7.800000000000000000e+01 1.293249525705320868e-01
7.900000000000000000e+01 1.590923973987541928e-01
8.000000000000000000e+01 1.560353417381292740e-01
8.100000000000000000e+01 9.446085206893856112e-02
8.200000000000000000e+01 1.888256551554035045e-01
8.300000000000000000e+01 1.638006090705308171e-01
8.400000000000000000e+01 1.161986747210205922e-01
8.500000000000000000e+01 1.090959108696157587e-01
8.600000000000000000e+01 1.263417438552084660e-01
8.700000000000000000e+01 2.244957511017052210e-01
8.800000000000000000e+01 2.291102867335631788e-01
8.900000000000000000e+01 2.272849943210673296e-01
9.000000000000000000e+01 1.812596130345924816e-01
9.100000000000000000e+01 1.791288673715112079e-01
9.200000000000000000e+01 1.798987127718054135e-01
9.300000000000000000e+01 1.393720924276169448e-01
9.400000000000000000e+01 1.304765208108275842e-01
9.500000000000000000e+01 1.280172238487554404e-01
9.600000000000000000e+01 9.609422598478106758e-02
9.700000000000000000e+01 9.722167033732961872e-02
9.800000000000000000e+01 9.800359483113453563e-02
9.900000000000000000e+01 1.996625759679669376e-01
1.000000000000000000e+02 1.828025197276096359e-01
1.010000000000000000e+02 1.884991432856450710e-01
1.020000000000000000e+02 1.469351513497759443e-01
1.030000000000000000e+02 1.436760934336596962e-01
1.040000000000000000e+02 1.448845606387857143e-01
1.050000000000000000e+02 8.988462086363790959e-02
1.060000000000000000e+02 8.362394921749739807e-02
1.070000000000000000e+02 8.698597966254455194e-02
1.080000000000000000e+02 5.958159271394272705e-02
1.090000000000000000e+02 5.991037791165003401e-02
1.100000000000000000e+02 5.808091790209526234e-02
1.110000000000000000e+02 7.670110430213884778e-02
1.120000000000000000e+02 6.791458891611379389e-02
1.130000000000000000e+02 8.092136798383396668e-02
1.140000000000000000e+02 7.261362712894867122e-02
1.150000000000000000e+02 7.296096931947469721e-02
1.160000000000000000e+02 6.926993644259646365e-02
1.170000000000000000e+02 5.871393782693495184e-02
1.180000000000000000e+02 6.705794584355546928e-02
1.190000000000000000e+02 5.956771062679820650e-02
1.200000000000000000e+02 6.658781018828748011e-02
1.210000000000000000e+02 7.397541837715829183e-02
1.220000000000000000e+02 8.304764990342534958e-02
1.230000000000000000e+02 7.583176419185930217e-02
1.240000000000000000e+02 7.524246829431589789e-02
1.250000000000000000e+02 7.499806251271586011e-02
1.260000000000000000e+02 6.353421731877671730e-02
1.270000000000000000e+02 6.380728085089865109e-02
1.280000000000000000e+02 6.361375939785454681e-02
1.290000000000000000e+02 6.037358613460590273e-02
1.300000000000000000e+02 6.131776892517007416e-02
1.310000000000000000e+02 6.016296078545759624e-02
1.320000000000000000e+02 7.518970106919521668e-02
1.330000000000000000e+02 7.381915215472026337e-02
1.340000000000000000e+02 7.372467221169462515e-02
1.350000000000000000e+02 6.590078695984345758e-02
1.360000000000000000e+02 6.610053227922811636e-02
1.370000000000000000e+02 6.542945401613470269e-02
1.380000000000000000e+02 5.961944216749447828e-02
1.390000000000000000e+02 5.950684765934451115e-02
1.400000000000000000e+02 5.996335515676733813e-02
1.410000000000000000e+02 6.922781482744376491e-02
1.420000000000000000e+02 6.911530575631168183e-02
1.430000000000000000e+02 6.989343305577438992e-02
1.440000000000000000e+02 6.219511654518872223e-02
1.450000000000000000e+02 6.102053302140934138e-02
1.460000000000000000e+02 6.112241687998717227e-02
1.470000000000000000e+02 6.161931987705900060e-02
1.480000000000000000e+02 6.227173354025124230e-02
1.490000000000000000e+02 6.243973642090643733e-02


==> dat/odmdu_TFIM_E1.dat <==
9.000000000000000000e+00 1.519114437835242803e+01
1.000000000000000000e+01 1.519076330316307022e+01
1.100000000000000000e+01 1.519124362806058670e+01
1.200000000000000000e+01 1.519321276886181771e+01
1.300000000000000000e+01 1.519625503431025315e+01
1.400000000000000000e+01 1.518972334591386364e+01
1.500000000000000000e+01 8.035940887203881999e+00
1.600000000000000000e+01 8.034086178750511564e+00
1.700000000000000000e+01 8.118583158036889458e+00
1.800000000000000000e+01 7.370891482858852761e+00
1.900000000000000000e+01 7.663624494066422876e+00
2.000000000000000000e+01 7.352661107897776382e+00
2.100000000000000000e+01 7.976836205521917300e+00
2.200000000000000000e+01 7.801175648526960771e+00
2.300000000000000000e+01 8.747502696720760085e+00
2.400000000000000000e+01 7.676091254534176400e+00
2.500000000000000000e+01 8.053058523733280794e+00
2.600000000000000000e+01 8.293527544726861933e+00
2.700000000000000000e+01 6.496840732639359572e+00
2.800000000000000000e+01 7.130145948051546334e+00
2.900000000000000000e+01 7.544932806657250524e+00
3.000000000000000000e+01 4.132875728177854313e+00
3.100000000000000000e+01 4.127203539469563864e+00
3.200000000000000000e+01 4.104995000551943996e+00
3.300000000000000000e+01 3.939069756634973718e+00
3.400000000000000000e+01 3.940667028243280523e+00
3.500000000000000000e+01 3.916598058809231730e+00
3.600000000000000000e+01 4.144902494576155227e+00
3.700000000000000000e+01 4.139621107520585319e+00
3.800000000000000000e+01 4.164367750101281906e+00
3.900000000000000000e+01 4.158875217803018387e+00
4.000000000000000000e+01 4.192215274990766183e+00
4.100000000000000000e+01 4.163355373668062853e+00
4.200000000000000000e+01 2.809681629528109514e+00
4.300000000000000000e+01 3.046046380104994178e+00
4.400000000000000000e+01 3.007782528938677924e+00
4.500000000000000000e+01 3.665398468446120273e+00
4.600000000000000000e+01 3.529567845665193992e+00
4.700000000000000000e+01 3.402853803412276168e+00
4.800000000000000000e+01 3.296626069271669568e+00
4.900000000000000000e+01 3.039945301737231986e+00
5.000000000000000000e+01 2.867283482761840308e+00
5.100000000000000000e+01 2.337099923454721839e+00
5.200000000000000000e+01 2.611009393783899402e+00
5.300000000000000000e+01 2.557838561152346202e+00
5.400000000000000000e+01 2.056960587736288204e+00
5.500000000000000000e+01 1.989035080248653831e+00
5.600000000000000000e+01 2.101495898344299729e+00
5.700000000000000000e+01 2.349761605904071793e+00
5.800000000000000000e+01 2.309951894749038726e+00
5.900000000000000000e+01 2.315675730408389477e+00
6.000000000000000000e+01 2.326978041572103084e+00
6.100000000000000000e+01 2.217050558962366580e+00
6.200000000000000000e+01 2.293567633918813353e+00
6.300000000000000000e+01 1.964390748227165640e+00
6.400000000000000000e+01 2.012292291554770962e+00
6.500000000000000000e+01 2.006090010587636918e+00
6.600000000000000000e+01 1.960913127912944365e+00
6.700000000000000000e+01 1.915512420869796895e+00
6.800000000000000000e+01 1.913844186846812567e+00
6.900000000000000000e+01 1.790876255702747111e+00
7.000000000000000000e+01 1.808350049057842357e+00
7.100000000000000000e+01 1.808530927086518858e+00
7.200000000000000000e+01 2.013365773052326446e+00
7.300000000000000000e+01 2.010822408879915368e+00
7.400000000000000000e+01 2.009976920826531899e+00
7.500000000000000000e+01 1.850572641961044207e+00
7.600000000000000000e+01 1.856573668234162033e+00
7.700000000000000000e+01 1.849740136735531282e+00
7.800000000000000000e+01 1.668831892998142497e+00
7.900000000000000000e+01 1.699847680951523721e+00
8.000000000000000000e+01 1.697980750972097663e+00
8.100000000000000000e+01 1.544460515724410232e+00
8.200000000000000000e+01 1.631603527132160281e+00
8.300000000000000000e+01 1.625549929997443188e+00
8.400000000000000000e+01 1.505902161486812441e+00
8.500000000000000000e+01 1.472360414753421276e+00
8.600000000000000000e+01 1.484664126019502817e+00
8.700000000000000000e+01 1.694510153780704798e+00
8.800000000000000000e+01 1.697628771259053648e+00
8.900000000000000000e+01 1.698680559820502589e+00
9.000000000000000000e+01 1.568213691612072358e+00
9.100000000000000000e+01 1.572187419415102649e+00
9.200000000000000000e+01 1.571036889904696254e+00
9.300000000000000000e+01 1.386929048850853663e+00
9.400000000000000000e+01 1.408739724881000077e+00
9.500000000000000000e+01 1.409155280310351754e+00
9.600000000000000000e+01 1.259359666991383797e+00
9.700000000000000000e+01 1.250681791710199997e+00
9.800000000000000000e+01 1.250448584365693616e+00
9.900000000000000000e+01 1.478610543581192482e+00
1.000000000000000000e+02 1.504120512790638964e+00
1.010000000000000000e+02 1.508199597672540859e+00
1.020000000000000000e+02 1.364680472059497607e+00
1.030000000000000000e+02 1.342159353971591473e+00
1.040000000000000000e+02 1.338095674694806503e+00
1.050000000000000000e+02 1.129270422234667226e+00
1.060000000000000000e+02 1.124739144174133454e+00
1.070000000000000000e+02 1.139557201745359238e+00
1.080000000000000000e+02 1.011890066368220209e+00
1.090000000000000000e+02 1.007786335820147983e+00
1.100000000000000000e+02 1.006425709499870980e+00
1.110000000000000000e+02 1.052021004360004008e+00
1.120000000000000000e+02 1.050406681078908333e+00
1.130000000000000000e+02 1.074322758605231964e+00
1.140000000000000000e+02 1.019568344240374458e+00
1.150000000000000000e+02 1.020063591063300912e+00
1.160000000000000000e+02 1.016575178972031201e+00
1.170000000000000000e+02 9.906929738001160057e-01
1.180000000000000000e+02 1.011605921836805422e+00
1.190000000000000000e+02 9.987690828166581047e-01
1.200000000000000000e+02 1.011311571571232415e+00
1.210000000000000000e+02 1.019581318356086896e+00
1.220000000000000000e+02 1.054173687624881506e+00
1.230000000000000000e+02 1.034289625354631204e+00
1.240000000000000000e+02 1.034476379760213005e+00
1.250000000000000000e+02 1.034618744372616472e+00
1.260000000000000000e+02 1.010241237480024923e+00
1.270000000000000000e+02 1.009028621116699442e+00
1.280000000000000000e+02 1.009040758247876646e+00
1.290000000000000000e+02 9.997778249191511257e-01
1.300000000000000000e+02 9.983852427089782156e-01
1.310000000000000000e+02 1.001134748947108966e+00
1.320000000000000000e+02 1.016992563350712864e+00
1.330000000000000000e+02 1.018896634202445473e+00
1.340000000000000000e+02 1.018955269552185516e+00
1.350000000000000000e+02 1.006601115334690544e+00
1.360000000000000000e+02 1.006432066998749209e+00
1.370000000000000000e+02 1.007580433872533154e+00
1.380000000000000000e+02 1.000263545550090338e+00
1.390000000000000000e+02 9.991676429725389053e-01
1.400000000000000000e+02 9.986789945700637050e-01
1.410000000000000000e+02 1.009394173284787755e+00
1.420000000000000000e+02 1.010098789409772158e+00
1.430000000000000000e+02 1.009649331203953171e+00
1.440000000000000000e+02 1.000757290159740798e+00
1.450000000000000000e+02 9.999507328592296407e-01
1.460000000000000000e+02 9.994785530510938987e-01
1.470000000000000000e+02 1.000489853974956711e+00
1.480000000000000000e+02 1.000761955323486552e+00
1.490000000000000000e+02 1.001328225132111394e+00


==> dat/odmdu_TFIM_E2.dat <==
9.000000000000000000e+00 2.221306284640890638e+01
1.000000000000000000e+01 2.223708075290117492e+01
1.100000000000000000e+01 2.220681233519864506e+01
1.200000000000000000e+01 2.022375258510642126e+01
1.300000000000000000e+01 2.003143728574163163e+01
1.400000000000000000e+01 2.030687583200816348e+01
1.500000000000000000e+01 1.428200030835299650e+01
1.600000000000000000e+01 1.428071526892481558e+01
1.700000000000000000e+01 1.428023434419904802e+01
1.800000000000000000e+01 1.428770462342854408e+01
1.900000000000000000e+01 1.429096589260178796e+01
2.000000000000000000e+01 1.428568028803562662e+01
2.100000000000000000e+01 1.253184322418907826e+01
2.200000000000000000e+01 1.219899863326545386e+01
2.300000000000000000e+01 1.347020173598816939e+01
2.400000000000000000e+01 1.146690592649787277e+01
2.500000000000000000e+01 1.077046448118235489e+01
2.600000000000000000e+01 1.066338394613527996e+01
2.700000000000000000e+01 9.639827160042633736e+00
2.800000000000000000e+01 9.705999718994265280e+00
2.900000000000000000e+01 9.329704502225007801e+00
3.000000000000000000e+01 6.000107571702621989e+00
3.100000000000000000e+01 6.010705189650844105e+00
3.200000000000000000e+01 6.226830788958163332e+00
3.300000000000000000e+01 7.524631830591278714e+00
3.400000000000000000e+01 7.647684633993955927e+00
3.500000000000000000e+01 7.799901588538158848e+00
3.600000000000000000e+01 6.102104830378632272e+00
3.700000000000000000e+01 6.132051484803339392e+00
3.800000000000000000e+01 6.120334305085764370e+00
3.900000000000000000e+01 7.142713365292136629e+00
4.000000000000000000e+01 6.856030957213526733e+00
4.100000000000000000e+01 7.379778147731757443e+00
4.200000000000000000e+01 2.980411159201593385e+00
4.300000000000000000e+01 2.138801756321863312e+00
4.400000000000000000e+01 2.939136426577930727e+00
4.500000000000000000e+01 3.567590494687362668e+00
4.600000000000000000e+01 3.903026429824183463e+00
4.700000000000000000e+01 3.971836955439474792e+00
4.800000000000000000e+01 2.661655448556448533e+00
4.900000000000000000e+01 2.437349945619997182e+00
5.000000000000000000e+01 2.959824968918507881e+00
5.100000000000000000e+01 3.750266541212714522e+00
5.200000000000000000e+01 3.465664608979748262e+00
5.300000000000000000e+01 2.825158524859625597e+00
5.400000000000000000e+01 2.837171457023890397e+00
5.500000000000000000e+01 3.064283307451642013e+00
5.600000000000000000e+01 3.187413679340341144e+00
5.700000000000000000e+01 3.389841869622255643e+00
5.800000000000000000e+01 3.325782045247426932e+00
5.900000000000000000e+01 3.303221962898694741e+00
6.000000000000000000e+01 3.338158068829709446e+00
6.100000000000000000e+01 2.982584470232671592e+00
6.200000000000000000e+01 2.799184512041295925e+00
6.300000000000000000e+01 2.517955025059715357e+00
6.400000000000000000e+01 2.585722136253234549e+00
6.500000000000000000e+01 2.484696623065652865e+00
6.600000000000000000e+01 2.425741517577367112e+00
6.700000000000000000e+01 2.380313091643593726e+00
6.800000000000000000e+01 2.378469882195781260e+00
6.900000000000000000e+01 2.150864651127951443e+00
7.000000000000000000e+01 2.124787639164630537e+00
7.100000000000000000e+01 2.126177082735623447e+00
7.200000000000000000e+01 2.446645074842082934e+00
7.300000000000000000e+01 2.399806338298295927e+00
7.400000000000000000e+01 2.398038430386038922e+00
7.500000000000000000e+01 2.036241907704760656e+00
7.600000000000000000e+01 2.078068244414984278e+00
7.700000000000000000e+01 2.075316579417838980e+00
7.800000000000000000e+01 1.833115119311623076e+00
7.900000000000000000e+01 1.886774551948871670e+00
8.000000000000000000e+01 1.889454387416064529e+00
8.100000000000000000e+01 1.707825071063638234e+00
8.200000000000000000e+01 1.789429523097110453e+00
8.300000000000000000e+01 1.773234404881975479e+00
8.400000000000000000e+01 1.578849971997173807e+00
8.500000000000000000e+01 1.582313916308436319e+00
8.600000000000000000e+01 1.583731876555846130e+00
8.700000000000000000e+01 1.832590012710233696e+00
8.800000000000000000e+01 1.832648039196004053e+00
8.900000000000000000e+01 1.834519377321938816e+00
9.000000000000000000e+01 1.638062486547185559e+00
9.100000000000000000e+01 1.636144579807763622e+00
9.200000000000000000e+01 1.634491578341573437e+00
9.300000000000000000e+01 1.363101312841456636e+00
9.400000000000000000e+01 1.364235834279809101e+00
9.500000000000000000e+01 1.360288818710660097e+00
9.600000000000000000e+01 1.267840198016598086e+00
9.700000000000000000e+01 1.269436108858358558e+00
9.800000000000000000e+01 1.270201650998693088e+00
9.900000000000000000e+01 1.473868074648167825e+00
1.000000000000000000e+02 1.454670284532677105e+00
1.010000000000000000e+02 1.455966024714163920e+00
1.020000000000000000e+02 1.306823954655264908e+00
1.030000000000000000e+02 1.319026052540958505e+00
1.040000000000000000e+02 1.320232279388584340e+00
1.050000000000000000e+02 1.124264328214874764e+00
1.060000000000000000e+02 1.135270340648292242e+00
1.070000000000000000e+02 1.125726267442172857e+00
1.080000000000000000e+02 1.045102594708191335e+00
1.090000000000000000e+02 1.044458472011212669e+00
1.100000000000000000e+02 1.050696578280039262e+00
1.110000000000000000e+02 1.050251355823485611e+00
1.120000000000000000e+02 1.070496644778761608e+00
1.130000000000000000e+02 1.045283573671630828e+00
1.140000000000000000e+02 1.064092681794083672e+00
1.150000000000000000e+02 1.064191772466960284e+00
1.160000000000000000e+02 1.086985388322255996e+00
1.170000000000000000e+02 1.056149644088446804e+00
1.180000000000000000e+02 1.075594259469459857e+00
1.190000000000000000e+02 1.050033578440316973e+00
1.200000000000000000e+02 1.055050940310005680e+00
1.210000000000000000e+02 1.068295655152647017e+00
1.220000000000000000e+02 1.086663912107130425e+00
1.230000000000000000e+02 1.073669586971086387e+00
1.240000000000000000e+02 1.070561052798215451e+00
1.250000000000000000e+02 1.070489561605546092e+00
1.260000000000000000e+02 1.051882120699065393e+00
1.270000000000000000e+02 1.050429018825315586e+00
1.280000000000000000e+02 1.050343740360458300e+00
1.290000000000000000e+02 1.042044472523863341e+00
1.300000000000000000e+02 1.040365263287989173e+00
1.310000000000000000e+02 1.043337281274048900e+00
1.320000000000000000e+02 1.053731517331650380e+00
1.330000000000000000e+02 1.055239629488225361e+00
1.340000000000000000e+02 1.055149554871132711e+00
1.350000000000000000e+02 1.045613902883324453e+00
1.360000000000000000e+02 1.045617342662036320e+00
1.370000000000000000e+02 1.045973005795430399e+00
1.380000000000000000e+02 1.037724870615648110e+00
1.390000000000000000e+02 1.035865477206169505e+00
1.400000000000000000e+02 1.036255435073671460e+00
1.410000000000000000e+02 1.043592667687969877e+00
1.420000000000000000e+02 1.043753855128445762e+00
1.430000000000000000e+02 1.044465339410639348e+00
1.440000000000000000e+02 1.037199362373612432e+00
1.450000000000000000e+02 1.035983677184748375e+00
1.460000000000000000e+02 1.036296939064817568e+00
1.470000000000000000e+02 1.034256503313298214e+00
1.480000000000000000e+02 1.034813268426428179e+00
1.490000000000000000e+02 1.034421132771098595e+00


==> dat/poly_deg16.dat <==
-1.000000000000000000e+00 9.946789815976851967e-01
-9.979999999999999982e-01 9.946950101994751492e-01
-9.959999999999999964e-01 9.947418606311602129e-01
-9.939999999999999947e-01 9.948181897009821251e-01
-9.919999999999999929e-01 9.949225720908380088e-01
-9.899999999999999911e-01 9.950535128624170556e-01
-9.879999999999999893e-01 9.952094592040532373e-01
-9.859999999999999876e-01 9.953888114479227944e-01
-9.839999999999999858e-01 9.955899333863783562e-01
-9.819999999999999840e-01 9.958111619154239591e-01
-9.799999999999999822e-01 9.960508160325296512e-01
-9.779999999999999805e-01 9.963072052152144309e-01
-9.759999999999999787e-01 9.965786372060704279e-01
-9.739999999999999769e-01 9.968634252291549425e-01
-9.719999999999999751e-01 9.971598946619562032e-01
-9.699999999999999734e-01 9.974663891864181675e-01
-9.679999999999999716e-01 9.977812764418247937e-01
-9.659999999999999698e-01 9.981029532016520989e-01
-9.639999999999999680e-01 9.984298500958384004e-01
-9.619999999999999662e-01 9.987604358992663300e-01
-9.599999999999999645e-01 9.990932214066137185e-01
-9.579999999999999627e-01 9.994267629131043940e-01
-9.559999999999999609e-01 9.997596653200884198e-01
-9.539999999999999591e-01 1.000090584883767564e+00
-9.519999999999999574e-01 1.000418231624820908e+00
-9.499999999999999556e-01 1.000741371416095760e+00
-9.479999999999999538e-01 1.001058827764983672e+00
-9.459999999999999520e-01 1.001369483306551622e+00
-9.439999999999999503e-01 1.001672281022973454e+00
-9.419999999999999485e-01 1.001966225204269589e+00
-9.399999999999999467e-01 1.002250382164886267e+00
-9.379999999999999449e-01 1.002523880730112671e+00
-9.359999999999999432e-01 1.002785912505882449e+00
-9.339999999999999414e-01 1.003035731945014497e+00
-9.319999999999999396e-01 1.003272656222495396e+00
-9.299999999999999378e-01 1.003496064931949538e+00
-9.279999999999999361e-01 1.003705399615014038e+00
-9.260000000000000453e-01 1.003900163134892942e+00
-9.240000000000000435e-01 1.004079918904961399e+00
-9.220000000000000417e-01 1.004244289982876737e+00
-9.200000000000000400e-01 1.004392958040248640e+00
-9.180000000000000382e-01 1.004525662217555126e+00
-9.160000000000000364e-01 1.004642197873585330e+00
-9.140000000000000346e-01 1.004742415238345288e+00
-9.120000000000000329e-01 1.004826217977995650e+00
-9.100000000000000311e-01 1.004893561680036740e+00
-9.080000000000000293e-01 1.004944452266629096e+00
-9.060000000000000275e-01 1.004978944343593028e+00
-9.040000000000000258e-01 1.004997139492318947e+00
-9.020000000000000240e-01 1.004999184511503163e+00
-9.000000000000000222e-01 1.004985269615316312e+00
-8.980000000000000204e-01 1.004955626594323359e+00
-8.960000000000000187e-01 1.004910526945173022e+00
-8.940000000000000169e-01 1.004850279974812910e+00
-8.920000000000000151e-01 1.004775230884687787e+00
-8.900000000000000133e-01 1.004685758840146104e+00
-8.880000000000000115e-01 1.004582275029994198e+00
-8.860000000000000098e-01 1.004465220720902829e+00
-8.840000000000000080e-01 1.004335065311129593e+00
-8.820000000000000062e-01 1.004192304387775181e+00
-8.800000000000000044e-01 1.004037457791575605e+00
-8.780000000000000027e-01 1.003871067693000718e+00
-8.760000000000000009e-01 1.003693696683223280e+00
-8.739999999999999991e-01 1.003505925883308780e+00
-8.719999999999999973e-01 1.003308353074777948e+00
-8.699999999999999956e-01 1.003101590854498237e+00
-8.679999999999999938e-01 1.002886264816672091e+00
-8.659999999999999920e-01 1.002663011764506784e+00
-8.639999999999999902e-01 1.002432477953970613e+00
-8.619999999999999885e-01 1.002195317371875616e+00
-8.599999999999999867e-01 1.001952190050358515e+00
-8.579999999999999849e-01 1.001703760419667022e+00
-8.559999999999999831e-01 1.001450695701014748e+00
-8.539999999999999813e-01 1.001193664341108569e+00
-8.519999999999999796e-01 1.000933334489816584e+00
-8.499999999999999778e-01 1.000670372522303175e+00
-8.479999999999999760e-01 1.000405441606821100e+00
-8.459999999999999742e-01 1.000139200319225985e+00
-8.439999999999999725e-01 9.998723013051602493e-01
-8.419999999999999707e-01 9.996053899907149098e-01
-8.399999999999999689e-01 9.993391033422873715e-01
-8.379999999999999671e-01 9.990740686762291656e-01
-8.359999999999999654e-01 9.988109025187699164e-01
-8.339999999999999636e-01 9.985502095166142178e-01
-8.319999999999999618e-01 9.982925813984971919e-01
-8.299999999999999600e-01 9.980385959879024549e-01
-8.279999999999999583e-01 9.977888162670506267e-01
-8.259999999999999565e-01 9.975437894921805881e-01
-8.240000000000000657e-01 9.973040463600717498e-01
-8.220000000000000639e-01 9.970701002256654455e-01
-8.200000000000000622e-01 9.968424463705816141e-01
-8.180000000000000604e-01 9.966215613222486613e-01
-8.160000000000000586e-01 9.964079022232958938e-01
-8.140000000000000568e-01 9.962019062508027378e-01
-8.120000000000000551e-01 9.960039900849285699e-01
-8.100000000000000533e-01 9.958145494263914710e-01
-8.080000000000000515e-01 9.956339585622173693e-01
-8.060000000000000497e-01 9.954625699791150861e-01
-8.040000000000000480e-01 9.953007140238004924e-01
-8.020000000000000462e-01 9.951486986095343656e-01
-8.000000000000000444e-01 9.950068089681003425e-01
-7.980000000000000426e-01 9.948753074464111723e-01
-7.960000000000000409e-01 9.947544333468898436e-01
-7.940000000000000391e-01 9.946444028107401802e-01
-7.920000000000000373e-01 9.945454087431846446e-01
-7.900000000000000355e-01 9.944576207797198864e-01
-7.880000000000000338e-01 9.943811852924169248e-01
-7.860000000000000320e-01 9.943162254352531093e-01
-7.840000000000000302e-01 9.942628412274563399e-01
-7.820000000000000284e-01 9.942211096738091669e-01
-7.800000000000000266e-01 9.941910849208430712e-01
-7.780000000000000249e-01 9.941727984478423430e-01
-7.760000000000000231e-01 9.941662592915503360e-01
-7.740000000000000213e-01 9.941714543034674278e-01
-7.720000000000000195e-01 9.941883484386118131e-01
-7.700000000000000178e-01 9.942168850746097020e-01
-7.680000000000000160e-01 9.942569863599639568e-01
-7.660000000000000142e-01 9.943085535903566363e-01
-7.640000000000000124e-01 9.943714676118227125e-01
-7.620000000000000107e-01 9.944455892496373295e-01
-7.600000000000000089e-01 9.945307597617523143e-01
-7.580000000000000071e-01 9.946268013156225329e-01
-7.560000000000000053e-01 9.947335174872493635e-01
-7.540000000000000036e-01 9.948506937812953144e-01
-7.520000000000000018e-01 9.949780981710942829e-01
-7.500000000000000000e-01 9.951154816574216966e-01
-7.479999999999999982e-01 9.952625788448618005e-01
-7.459999999999999964e-01 9.954191085346404400e-01
-7.439999999999999947e-01 9.955847743327836952e-01
-7.419999999999999929e-01 9.957592652724842619e-01
-7.399999999999999911e-01 9.959422564495538088e-01
-7.379999999999999893e-01 9.961334096698583052e-01
-7.359999999999999876e-01 9.963323741076484108e-01
-7.339999999999999858e-01 9.965387869737004634e-01
-7.319999999999999840e-01 9.967522741921976959e-01
-7.299999999999999822e-01 9.969724510853071875e-01
-7.279999999999999805e-01 9.971989230644060509e-01
-7.259999999999999787e-01 9.974312863269377827e-01
-7.239999999999999769e-01 9.976691285578938029e-01
-7.219999999999999751e-01 9.979120296349200947e-01
-7.199999999999999734e-01 9.981595623360932645e-01
-7.179999999999999716e-01 9.984112930493929117e-01
-7.159999999999999698e-01 9.986667824829461582e-01
-7.139999999999999680e-01 9.989255863751206332e-01
-7.119999999999999662e-01 9.991872562035701844e-01
-7.099999999999999645e-01 9.994513398923519087e-01
-7.079999999999999627e-01 9.997173825162604111e-01
-7.059999999999999609e-01 9.999849270015345182e-01
-7.039999999999999591e-01 1.000253514822128320e+00
-7.019999999999999574e-01 1.000522686690739960e+00
-6.999999999999999556e-01 1.000791983243831451e+00
-6.979999999999999538e-01 1.001060945719885797e+00
-6.959999999999999520e-01 1.001329116630164107e+00
-6.939999999999999503e-01 1.001596040421260270e+00
-6.919999999999999485e-01 1.001861264128766305e+00
-6.899999999999999467e-01 1.002124338021376460e+00
-6.879999999999999449e-01 1.002384816234799469e+00
-6.859999999999999432e-01 1.002642257394850356e+00
-6.839999999999999414e-01 1.002896225229128468e+00
-6.819999999999999396e-01 1.003146289166712890e+00
-6.799999999999999378e-01 1.003392024925312542e+00
-6.779999999999999361e-01 1.003633015085359848e+00
-6.759999999999999343e-01 1.003868849650525252e+00
-6.739999999999999325e-01 1.004099126594182323e+00
-6.719999999999999307e-01 1.004323452391356897e+00
-6.699999999999999289e-01 1.004541442535732854e+00
-6.679999999999999272e-01 1.004752722041283741e+00
-6.659999999999999254e-01 1.004956925928157219e+00
-6.639999999999999236e-01 1.005153699692430624e+00
-6.619999999999999218e-01 1.005342699759393499e+00
-6.599999999999999201e-01 1.005523593920035763e+00
-6.579999999999999183e-01 1.005696061750436243e+00
-6.559999999999999165e-01 1.005859795013766878e+00
-6.539999999999999147e-01 1.006014498044663696e+00
-6.519999999999999130e-01 1.006159888115715217e+00
-6.499999999999999112e-01 1.006295695785859534e+00
-6.480000000000000204e-01 1.006421665230493145e+00
-6.460000000000000187e-01 1.006537554553113001e+00
-6.440000000000000169e-01 1.006643136078345657e+00
-6.420000000000000151e-01 1.006738196626221438e+00
-6.400000000000000133e-01 1.006822537767586345e+00
-6.380000000000000115e-01 1.006895976060554698e+00
-6.360000000000000098e-01 1.006958343267930100e+00
-6.340000000000000080e-01 1.007009486555538569e+00
-6.320000000000000062e-01 1.007049268671437403e+00
-6.300000000000000044e-01 1.007077568105986476e+00
-6.280000000000000027e-01 1.007094279232775502e+00
-6.260000000000000009e-01 1.007099312430433713e+00
-6.239999999999999991e-01 1.007092594185354351e+00
-6.219999999999999973e-01 1.007074067175386167e+00
-6.199999999999999956e-01 1.007043690334572528e+00
-6.179999999999999938e-01 1.007001438899009615e+00
-6.159999999999999920e-01 1.006947304433944534e+00
-6.139999999999999902e-01 1.006881294842219887e+00
-6.119999999999999885e-01 1.006803434354209159e+00
-6.099999999999999867e-01 1.006713763499387237e+00
-6.079999999999999849e-01 1.006612339059707928e+00
-6.059999999999999831e-01 1.006499234004958776e+00
-6.039999999999999813e-01 1.006374537410299475e+00
-6.019999999999999796e-01 1.006238354356181031e+00
-5.999999999999999778e-01 1.006090805810871291e+00
-5.979999999999999760e-01 1.005932028495823971e+00
-5.959999999999999742e-01 1.005762174734128322e+00
-5.939999999999999725e-01 1.005581412282309461e+00
-5.919999999999999707e-01 1.005389924145739577e+00
-5.899999999999999689e-01 1.005187908377954020e+00
-5.879999999999999671e-01 1.004975577864147152e+00
-5.859999999999999654e-01 1.004753160089173480e+00
-5.839999999999999636e-01 1.004520896890348958e+00
-5.820000000000000728e-01 1.004279044195388382e+00
-5.800000000000000711e-01 1.004027871745802436e+00
-5.780000000000000693e-01 1.003767662806105410e+00
-5.760000000000000675e-01 1.003498713859180214e+00
-5.740000000000000657e-01 1.003221334288153965e+00
-5.720000000000000639e-01 1.002935846045164503e+00
-5.700000000000000622e-01 1.002642583307377322e+00
-5.680000000000000604e-01 1.002341892120643951e+00
-5.660000000000000586e-01 1.002034130031188131e+00
-5.640000000000000568e-01 1.001719665705711915e+00
-5.620000000000000551e-01 1.001398878540320947e+00
-5.600000000000000533e-01 1.001072158258683009e+00
-5.580000000000000515e-01 1.000739904499818200e+00
-5.560000000000000497e-01 1.000402526395949065e+00
-5.540000000000000480e-01 1.000060442140823902e+00
-5.520000000000000462e-01 9.997140785489366799e-01
-5.500000000000000444e-01 9.993638706060792298e-01
-5.480000000000000426e-01 9.990102610116491366e-01
-5.460000000000000409e-01 9.986536997131507665e-01
-5.440000000000000391e-01 9.982946434333300756e-01
-5.420000000000000373e-01 9.979335551903747437e-01
-5.400000000000000355e-01 9.975709038116309380e-01
-5.380000000000000338e-01 9.972071634412689178e-01
-5.360000000000000320e-01 9.968428130423508948e-01
-5.340000000000000302e-01 9.964783358937402413e-01
-5.320000000000000284e-01 9.961142190823010223e-01
-5.300000000000000266e-01 9.957509529908317170e-01
-5.280000000000000249e-01 9.953890307821808836e-01
-5.260000000000000231e-01 9.950289478799854148e-01
-5.240000000000000213e-01 9.946712014464869078e-01
-5.220000000000000195e-01 9.943162898578562503e-01
-5.200000000000000178e-01 9.939647121774779492e-01
-5.180000000000000160e-01 9.936169676276334073e-01
-5.160000000000000142e-01 9.932735550600206853e-01
-5.140000000000000124e-01 9.929349724255471799e-01
-5.120000000000000107e-01 9.926017162438329766e-01
-5.100000000000000089e-01 9.922742810728504281e-01
-5.080000000000000071e-01 9.919531589791354964e-01
-5.060000000000000053e-01 9.916388390089907467e-01
-5.040000000000000036e-01 9.913318066611043200e-01
-5.020000000000000018e-01 9.910325433610015500e-01
-5.000000000000000000e-01 9.907415259377450045e-01
-4.979999999999999982e-01 9.904592261032900691e-01
-4.959999999999999964e-01 9.901861099349029693e-01
-4.939999999999999947e-01 9.899226373610416907e-01
-4.919999999999999929e-01 9.896692616510927021e-01
-4.899999999999999911e-01 9.894264289093566145e-01
-4.879999999999999893e-01 9.891945775736677993e-01
-4.859999999999999876e-01 9.889741379190220005e-01
-4.839999999999999858e-01 9.887655315665916378e-01
-4.819999999999999840e-01 9.885691709984933961e-01
-4.799999999999999822e-01 9.883854590786662619e-01
-4.779999999999999805e-01 9.882147885802218257e-01
-4.759999999999999787e-01 9.880575417196058030e-01
-4.739999999999999769e-01 9.879140896979209385e-01
-4.719999999999999751e-01 9.877847922497391409e-01
-4.699999999999999734e-01 9.876699971997340288e-01
-4.679999999999999716e-01 9.875700400274523005e-01
-4.659999999999999698e-01 9.874852434405378965e-01
-4.639999999999999680e-01 9.874159169567113814e-01
-4.619999999999999662e-01 9.873623564948086351e-01
-4.599999999999999645e-01 9.873248439751578509e-01
-4.579999999999999627e-01 9.873036469295906059e-01
-4.559999999999999609e-01 9.872990181213474603e-01
-4.539999999999999591e-01 9.873111951751523119e-01
-4.519999999999999574e-01 9.873404002177135208e-01
-4.499999999999999556e-01 9.873868395288907251e-01
-4.479999999999999538e-01 9.874507032037846965e-01
-4.459999999999999520e-01 9.875321648259651752e-01
-4.439999999999999503e-01 9.876313811520744945e-01
-4.419999999999999485e-01 9.877484918080110532e-01
-4.399999999999999467e-01 9.878836189969080195e-01
-4.379999999999999449e-01 9.880368672190978918e-01
-4.359999999999999432e-01 9.882083230042524313e-01
-4.339999999999999414e-01 9.883980546558838176e-01
-4.319999999999999396e-01 9.886061120083666776e-01
-4.299999999999999378e-01 9.888325261966542934e-01
-4.279999999999999361e-01 9.890773094388320974e-01
-4.259999999999999343e-01 9.893404548316571123e-01
-4.239999999999999325e-01 9.896219361592175634e-01
-4.220000000000000417e-01 9.899217077148330102e-01
-4.200000000000000400e-01 9.902397041363202312e-01
-4.180000000000000382e-01 9.905758402547195640e-01
-4.160000000000000364e-01 9.909300109565919445e-01
-4.140000000000000346e-01 9.913020910599668056e-01
-4.120000000000000329e-01 9.916919352040207691e-01
-4.100000000000000311e-01 9.920993777525641821e-01
-4.080000000000000293e-01 9.925242327113892316e-01
-4.060000000000000275e-01 9.929662936595330391e-01
-4.040000000000000258e-01 9.934253336945029211e-01
-4.020000000000000240e-01 9.939011053914941218e-01
-4.000000000000000222e-01 9.943933407766240018e-01
-3.980000000000000204e-01 9.949017513142024427e-01
-3.960000000000000187e-01 9.954260279080413554e-01
-3.940000000000000169e-01 9.959658409168072879e-01
-3.920000000000000151e-01 9.965208401833962615e-01
-3.900000000000000133e-01 9.970906550783222855e-01
-3.880000000000000115e-01 9.976748945570879101e-01
-3.860000000000000098e-01 9.982731472314919641e-01
-3.840000000000000080e-01 9.988849814548439454e-01
-3.820000000000000062e-01 9.995099454210173429e-01
-3.800000000000000044e-01 1.000147567277288818e+00
-3.780000000000000027e-01 1.000797355250885534e+00
-3.760000000000000009e-01 1.001458797789170907e+00
-3.739999999999999991e-01 1.002131363713369305e+00
-3.719999999999999973e-01 1.002814502385746653e+00
-3.699999999999999956e-01 1.003507643890135137e+00
-3.679999999999999938e-01 1.004210199225698652e+00
-3.659999999999999920e-01 1.004921560513811984e+00
-3.639999999999999902e-01 1.005641101217932487e+00
-3.619999999999999885e-01 1.006368176376331913e+00
-3.599999999999999867e-01 1.007102122847541636e+00
-3.579999999999999849e-01 1.007842259568366705e+00
-3.559999999999999831e-01 1.008587887824311968e+00
-3.539999999999999813e-01 1.009338291532257958e+00
-3.519999999999999796e-01 1.010092737535212892e+00
-3.499999999999999778e-01 1.010850475908971369e+00
-3.479999999999999760e-01 1.011610740280488141e+00
-3.459999999999999742e-01 1.012372748157785551e+00
-3.439999999999999725e-01 1.013135701271190126e+00
-3.419999999999999707e-01 1.013898785925702040e+00
-3.399999999999999689e-01 1.014661173364286517e+00
-3.379999999999999671e-01 1.015422020141871107e+00
-3.359999999999999654e-01 1.016180468509831902e+00
-3.339999999999999636e-01 1.016935646810738447e+00
-3.319999999999999618e-01 1.017686669883131056e+00
-3.299999999999999600e-01 1.018432639476083645e+00
-3.279999999999999583e-01 1.019172644673326911e+00
-3.259999999999999565e-01 1.019905762326661414e+00
-3.239999999999999547e-01 1.020631057498431637e+00
-3.219999999999999529e-01 1.021347583912787904e+00
-3.199999999999999512e-01 1.022054384415479689e+00
-3.179999999999999494e-01 1.022750491441917653e+00
-3.159999999999999476e-01 1.023434927493227953e+00
-3.139999999999999458e-01 1.024106705620029700e+00
-3.119999999999999440e-01 1.024764829913652919e+00
-3.099999999999999423e-01 1.025408296004519659e+00
-3.079999999999999405e-01 1.026036091567397168e+00
-3.059999999999999387e-01 1.026647196833240017e+00
-3.039999999999999369e-01 1.027240585107321857e+00
-3.019999999999999352e-01 1.027815223293367719e+00
-2.999999999999999334e-01 1.028370072423385739e+00
-2.979999999999999316e-01 1.028904088192896360e+00
-2.960000000000000409e-01 1.029416221501254558e+00
-2.940000000000000391e-01 1.029905418996765576e+00
-2.920000000000000373e-01 1.030370623626275517e+00
-2.900000000000000355e-01 1.030810775188934159e+00
-2.880000000000000338e-01 1.031224810893816457e+00
-2.860000000000000320e-01 1.031611665921083887e+00
-2.840000000000000302e-01 1.031970273986377418e+00
-2.820000000000000284e-01 1.032299567908120386e+00
-2.800000000000000266e-01 1.032598480177413069e+00
-2.780000000000000249e-01 1.032865943530202113e+00
-2.760000000000000231e-01 1.033100891521404163e+00
-2.740000000000000213e-01 1.033302259100662646e+00
-2.720000000000000195e-01 1.033468983189416157e+00
-2.700000000000000178e-01 1.033600003258957845e+00
-2.680000000000000160e-01 1.033694261909162915e+00
-2.660000000000000142e-01 1.033750705447566531e+00
-2.640000000000000124e-01 1.033768284468463694e+00
-2.620000000000000107e-01 1.033745954431716463e+00
-2.600000000000000089e-01 1.033682676240946119e+00
-2.580000000000000071e-01 1.033577416820787409e+00
-2.560000000000000053e-01 1.033429149692889570e+00
-2.540000000000000036e-01 1.033236855550345723e+00
-2.520000000000000018e-01 1.032999522830230665e+00
-2.500000000000000000e-01 1.032716148283934654e+00
-2.479999999999999982e-01 1.032385737544979198e+00
-2.459999999999999964e-01 1.032007305693998678e+00
-2.439999999999999947e-01 1.031579877820583580e+00
-2.419999999999999929e-01 1.031102489581670056e+00
-2.399999999999999911e-01 1.030574187756172932e+00
-2.379999999999999893e-01 1.029994030795560844e+00
-2.359999999999999876e-01 1.029361089370062210e+00
-2.339999999999999858e-01 1.028674446910215368e+00
-2.319999999999999840e-01 1.027933200143454684e+00
-2.299999999999999822e-01 1.027136459625449083e+00
-2.279999999999999805e-01 1.026283350265893679e+00
-2.259999999999999787e-01 1.025373011848474958e+00
-2.239999999999999769e-01 1.024404599544717076e+00
-2.219999999999999751e-01 1.023377284421437938e+00
-2.199999999999999734e-01 1.022290253941530169e+00
-2.179999999999999716e-01 1.021142712457796531e+00
-2.159999999999999698e-01 1.019933881699571110e+00
-2.139999999999999680e-01 1.018663001251860933e+00
-2.119999999999999662e-01 1.017329329026741558e+00
-2.099999999999999645e-01 1.015932141726757720e+00
-2.079999999999999627e-01 1.014470735300067483e+00
-2.059999999999999609e-01 1.012944425387089620e+00
-2.039999999999999591e-01 1.011352547758400888e+00
-2.019999999999999574e-01 1.009694458743654488e+00
-1.999999999999999556e-01 1.007969535651275894e+00
-1.979999999999999538e-01 1.006177177178714022e+00
-1.959999999999999520e-01 1.004316803813016801e+00
-1.939999999999999503e-01 1.002387858221517547e+00
-1.919999999999999485e-01 1.000389805632413864e+00
-1.899999999999999467e-01 9.983221342050323521e-01
-1.879999999999999449e-01 9.961843553895743941e-01
-1.859999999999999432e-01 9.939760042761476289e-01
-1.839999999999999414e-01 9.916966399328874804e-01
-1.819999999999999396e-01 9.893458457329853406e-01
-1.799999999999999378e-01 9.869232296704393281e-01
-1.779999999999999361e-01 9.844284246643564273e-01
-1.759999999999999343e-01 9.818610888516343671e-01
-1.739999999999999325e-01 9.792209058678604805e-01
-1.719999999999999307e-01 9.765075851162725584e-01
-1.699999999999999289e-01 9.737208620246278201e-01
-1.679999999999999272e-01 9.708604982898392244e-01
-1.660000000000000364e-01 9.679262821102381231e-01
-1.640000000000000346e-01 9.649180284053309187e-01
-1.620000000000000329e-01 9.618355790229284885e-01
-1.600000000000000311e-01 9.586788029335244765e-01
-1.580000000000000293e-01 9.554475964118114284e-01
-1.560000000000000275e-01 9.521418832052312986e-01
-1.540000000000000258e-01 9.487616146894577440e-01
-1.520000000000000240e-01 9.453067700107189442e-01
-1.500000000000000222e-01 9.417773562148755717e-01
-1.480000000000000204e-01 9.381734083631725341e-01
-1.460000000000000187e-01 9.344949896345946527e-01
-1.440000000000000169e-01 9.307421914147590014e-01
-1.420000000000000151e-01 9.269151333712837282e-01
-1.400000000000000133e-01 9.230139635155846234e-01
-1.380000000000000115e-01 9.190388582510510274e-01
-1.360000000000000098e-01 9.149900224075639965e-01
-1.340000000000000080e-01 9.108676892623254195e-01
-1.320000000000000062e-01 9.066721205469725486e-01
-1.300000000000000044e-01 9.024036064409610702e-01
-1.280000000000000027e-01 8.980624655512057242e-01
-1.260000000000000009e-01 8.936490448779736973e-01
-1.239999999999999991e-01 8.891637197670351211e-01
-1.219999999999999973e-01 8.846068938480784460e-01
-1.199999999999999956e-01 8.799789989594122286e-01
-1.179999999999999938e-01 8.752804950589669897e-01
-1.159999999999999920e-01 8.705118701216412180e-01
-1.139999999999999902e-01 8.656736400230166106e-01
-1.119999999999999885e-01 8.607663484094932871e-01
-1.099999999999999867e-01 8.557905665548943830e-01
-1.079999999999999849e-01 8.507468932035970877e-01
-1.059999999999999831e-01 8.456359544002541861e-01
-1.039999999999999813e-01 8.404584033061788251e-01
-1.019999999999999796e-01 8.352149200024688858e-01
-9.999999999999997780e-02 8.299062112799540092e-01
-9.799999999999997602e-02 8.245330104160603080e-01
-9.599999999999997424e-02 8.190960769386856910e-01
-9.399999999999997247e-02 8.135961963771916050e-01
-9.199999999999997069e-02 8.080341800006218822e-01
-8.999999999999996891e-02 8.024108645432650455e-01
-8.799999999999996714e-02 7.967271119176833061e-01
-8.599999999999996536e-02 7.909838089153348184e-01
-8.399999999999996358e-02 7.851818668949308577e-01
-8.199999999999996181e-02 7.793222214586619234e-01
-7.999999999999996003e-02 7.734058321164456462e-01
-7.799999999999995826e-02 7.674336819383491548e-01
-7.599999999999995648e-02 7.614067771953424435e-01
-7.399999999999995470e-02 7.553261469885530488e-01
-7.199999999999995293e-02 7.491928428671879026e-01
-6.999999999999995115e-02 7.430079384353033278e-01
-6.799999999999994937e-02 7.367725289476022565e-01
-6.599999999999994760e-02 7.304877308944492942e-01
-6.399999999999994582e-02 7.241546815762949230e-01
-6.199999999999994404e-02 7.177745386677072403e-01
-5.999999999999994227e-02 7.113484797712168461e-01
-5.799999999999994049e-02 7.048777019611820460e-01
-5.599999999999993872e-02 6.983634213178882000e-01
-5.399999999999993694e-02 6.918068724521018176e-01
-5.199999999999993516e-02 6.852093080203008890e-01
-4.999999999999993339e-02 6.785719982308103804e-01
-4.799999999999993161e-02 6.718962303410773718e-01
-4.599999999999992983e-02 6.651833081463206510e-01
-4.399999999999992806e-02 6.584345514597989002e-01
-4.199999999999992628e-02 6.516512955849418365e-01
-4.000000000000003553e-02 6.448348907795957707e-01
-3.800000000000003375e-02 6.379867017126351625e-01
-3.600000000000003197e-02 6.311081069132052912e-01
-3.400000000000003020e-02 6.242004982128470658e-01
-3.200000000000002842e-02 6.172652801807793077e-01
-3.000000000000002665e-02 6.103038695526031843e-01
-2.800000000000002487e-02 6.033176946527009088e-01
-2.600000000000002309e-02 5.963081948106064845e-01
-2.400000000000002132e-02 5.892768197716268253e-01
-2.200000000000001954e-02 5.822250291019939183e-01
-2.000000000000001776e-02 5.751542915888347984e-01
-1.800000000000001599e-02 5.680660846352458826e-01
-1.600000000000001421e-02 5.609618936507615450e-01
-1.400000000000001243e-02 5.538432114375111404e-01
-1.200000000000001066e-02 5.467115375723575754e-01
-1.000000000000000888e-02 5.395683777853162999e-01
-8.000000000000007105e-03 5.324152433345533675e-01
-6.000000000000005329e-03 5.252536503782628818e-01
-4.000000000000003553e-03 5.180851193437292501e-01
-2.000000000000001776e-03 5.109111742938758915e-01
0.000000000000000000e+00 5.037333422916088210e-01
2.000000000000001776e-03 4.965531527622611963e-01
4.000000000000003553e-03 4.893721368544487471e-01
6.000000000000005329e-03 4.821918267996437857e-01
8.000000000000007105e-03 4.750137552707808242e-01
1.000000000000000888e-02 4.678394547402030534e-01
1.200000000000001066e-02 4.606704568372630426e-01
1.400000000000001243e-02 4.535082917058894103e-01
1.600000000000001421e-02 4.463544873624321063e-01
1.800000000000001599e-02 4.392105690540996088e-01
2.000000000000001776e-02 4.320780586183007310e-01
2.200000000000001954e-02 4.249584738432032327e-01
2.400000000000002132e-02 4.178533278298229847e-01
2.600000000000002309e-02 4.107641283559541057e-01
2.800000000000002487e-02 4.036923772422527090e-01
3.000000000000002665e-02 3.966395697207841797e-01
3.200000000000002842e-02 3.896071938063441209e-01
3.400000000000003020e-02 3.825967296708616683e-01
3.600000000000003197e-02 3.756096490211925376e-01
3.800000000000003375e-02 3.686474144806077824e-01
4.000000000000003553e-02 3.617114789742840175e-01
4.200000000000003730e-02 3.548032851190963677e-01
4.400000000000003908e-02 3.479242646180173981e-01
4.600000000000004086e-02 3.410758376594196783e-01
4.800000000000004263e-02 3.342594123215804625e-01
5.000000000000004441e-02 3.274763839826824174e-01
5.200000000000004619e-02 3.207281347366043311e-01
5.400000000000004796e-02 3.140160328147906244e-01
5.600000000000004974e-02 3.073414320144881584e-01
5.800000000000005151e-02 3.007056711336336674e-01
6.000000000000005329e-02 2.941100734126762539e-01
6.200000000000005507e-02 2.875559459836097842e-01
6.400000000000005684e-02 2.810445793264938485e-01
6.600000000000005862e-02 2.745772467337332934e-01
6.800000000000006040e-02 2.681552037823863865e-01
7.000000000000006217e-02 2.617796878147650719e-01
7.200000000000006395e-02 2.554519174275895477e-01
7.400000000000006573e-02 2.491730919699537417e-01
7.600000000000006750e-02 2.429443910503553683e-01
7.800000000000006928e-02 2.367669740530388700e-01
8.000000000000007105e-02 2.306419796638972119e-01
8.200000000000007283e-02 2.245705254061715617e-01
8.400000000000007461e-02 2.185537071861848868e-01
8.600000000000007638e-02 2.125925988493417851e-01
8.800000000000007816e-02 2.066882517466187008e-01
9.000000000000007994e-02 2.008416943117682374e-01
9.200000000000008171e-02 1.950539316494525055e-01
9.400000000000008349e-02 1.893259451345158939e-01
9.600000000000008527e-02 1.836586920226073727e-01
9.800000000000008704e-02 1.780531050723463959e-01
1.000000000000000888e-01 1.725100921792335762e-01
1.020000000000000906e-01 1.670305360214932033e-01
1.040000000000000924e-01 1.616152937180302951e-01
1.060000000000000941e-01 1.562651964986829234e-01
1.080000000000000959e-01 1.509810493869389592e-01
1.100000000000000977e-01 1.457636308952879323e-01
1.120000000000000995e-01 1.406136927333621056e-01
1.140000000000001013e-01 1.355319595290263579e-01
1.160000000000001030e-01 1.305191285625613706e-01
1.180000000000001048e-01 1.255758695140823944e-01
1.200000000000001066e-01 1.207028242243287086e-01
1.220000000000001084e-01 1.159006064689512283e-01
1.240000000000001101e-01 1.111698017464225474e-01
1.260000000000001119e-01 1.065109670796804964e-01
1.280000000000001137e-01 1.019246308316185123e-01
1.300000000000001155e-01 9.741129253451957792e-02
1.320000000000001172e-01 9.297142273353320441e-02
1.340000000000001190e-01 8.860546284427839314e-02
1.360000000000001208e-01 8.431382502465833984e-02
1.380000000000001226e-01 8.009689206095649272e-02
1.400000000000001243e-01 7.595501726828213229e-02
1.420000000000001261e-01 7.188852440542647937e-02
1.440000000000001279e-01 6.789770760417851436e-02
1.460000000000001297e-01 6.398283131314813632e-02
1.480000000000001315e-01 6.014413025613302155e-02
1.500000000000001332e-01 5.638180940505865824e-02
1.520000000000001350e-01 5.269604396751770281e-02
1.539999999999999147e-01 4.908697938892075952e-02
1.559999999999999165e-01 4.555473136926652122e-02
1.579999999999999183e-01 4.209938589453737778e-02
1.599999999999999201e-01 3.872099928270661406e-02
1.619999999999999218e-01 3.541959824434581794e-02
1.639999999999999236e-01 3.219517995781218112e-02
1.659999999999999254e-01 2.904771215898421799e-02
1.679999999999999272e-01 2.597713324550909864e-02
1.699999999999999289e-01 2.298335239551863030e-02
1.719999999999999307e-01 2.006624970075870928e-02
1.739999999999999325e-01 1.722567631407806443e-02
1.759999999999999343e-01 1.446145461120235121e-02
1.779999999999999361e-01 1.177337836672465166e-02
1.799999999999999378e-01 9.161212944227337118e-03
1.819999999999999396e-01 6.624695500447141949e-03
1.839999999999999414e-01 4.163535203383528227e-03
1.859999999999999432e-01 1.777413464250865438e-03
1.879999999999999449e-01 -5.340158168437580954e-04
1.899999999999999467e-01 -2.771125991610556838e-03
1.919999999999999485e-01 -4.934317390806519654e-03
1.939999999999999503e-01 -7.024017038115171196e-03
1.959999999999999520e-01 -9.040678350818565079e-03
1.979999999999999538e-01 -1.098478082741205508e-02
1.999999999999999556e-01 -1.285682972231427801e-02
2.019999999999999574e-01 -1.465735570783810449e-02
2.039999999999999591e-01 -1.638691452359020140e-02
2.059999999999999609e-01 -1.804608661347772980e-02
2.079999999999999627e-01 -1.963547675050614227e-02
2.099999999999999645e-01 -2.115571364955581846e-02
2.119999999999999662e-01 -2.260744956833904418e-02
2.139999999999999680e-01 -2.399135989673994995e-02
2.159999999999999698e-01 -2.530814273474635279e-02
2.179999999999999716e-01 -2.655851845919343646e-02
2.199999999999999734e-01 -2.774322927954275819e-02
2.219999999999999751e-01 -2.886303878292550973e-02
2.239999999999999769e-01 -2.991873146868750943e-02
2.259999999999999787e-01 -3.091111227267906436e-02
2.279999999999999805e-01 -3.184100608153650480e-02
2.299999999999999822e-01 -3.270925723721307410e-02
2.319999999999999840e-01 -3.351672903201774467e-02
2.339999999999999858e-01 -3.426430319442719252e-02
2.359999999999999876e-01 -3.495287936594848599e-02
2.379999999999999893e-01 -3.558337456930127374e-02
2.399999999999999911e-01 -3.615672266821134961e-02
2.419999999999999929e-01 -3.667387381909759103e-02
2.439999999999999947e-01 -3.713579391494836734e-02
2.459999999999999964e-01 -3.754346402168606822e-02
2.479999999999999982e-01 -3.789787980732006734e-02
2.500000000000000000e-01 -3.820005096420076018e-02
2.520000000000000018e-01 -3.845100062468265190e-02
2.540000000000000036e-01 -3.865176477051790460e-02
2.560000000000000053e-01 -3.880339163629642485e-02
2.580000000000000071e-01 -3.890694110726378163e-02
2.600000000000000089e-01 -3.896348411184291649e-02
2.620000000000000107e-01 -3.897410200919115830e-02
2.640000000000000124e-01 -3.893988597213793312e-02
2.660000000000000142e-01 -3.886193636582990774e-02
2.680000000000000160e-01 -3.874136212244527755e-02
2.700000000000000178e-01 -3.857928011230349341e-02
2.720000000000000195e-01 -3.837681451174157488e-02
2.740000000000000213e-01 -3.813509616809296343e-02
2.760000000000000231e-01 -3.785526196213528927e-02
2.780000000000000249e-01 -3.753845416835921434e-02
2.800000000000000266e-01 -3.718581981342128362e-02
2.820000000000000284e-01 -3.679851003314427160e-02
2.840000000000000302e-01 -3.637767942842473623e-02
2.860000000000000320e-01 -3.592448542042092630e-02
2.880000000000000338e-01 -3.544008760538375213e-02
2.900000000000000355e-01 -3.492564710949874751e-02
2.920000000000000373e-01 -3.438232594411638754e-02
2.940000000000000391e-01 -3.381128636173402757e-02
2.960000000000000409e-01 -3.321369021310616176e-02
2.980000000000000426e-01 -3.259069830585381577e-02
3.000000000000000444e-01 -3.194346976494766288e-02
3.020000000000000462e-01 -3.127316139543656615e-02
3.040000000000000480e-01 -3.058092704779347137e-02
3.060000000000000497e-01 -2.986791698625568259e-02
3.080000000000000515e-01 -2.913527726052766997e-02
3.100000000000000533e-01 -2.838414908122055547e-02
3.120000000000000551e-01 -2.761566819939698103e-02
3.140000000000000568e-01 -2.683096429059672605e-02
3.160000000000000586e-01 -2.603116034370189791e-02
3.180000000000000604e-01 -2.521737205501917156e-02
3.200000000000000622e-01 -2.439070722793756918e-02
3.220000000000000639e-01 -2.355226517852715418e-02
3.240000000000000657e-01 -2.270313614744079445e-02
3.260000000000000675e-01 -2.184440071847559839e-02
3.280000000000000693e-01 -2.097712924415462421e-02
3.300000000000000711e-01 -2.010238127867536306e-02
3.320000000000000728e-01 -1.922120501858270991e-02
3.340000000000000746e-01 -1.833463675151048022e-02
3.360000000000000764e-01 -1.744370031333275506e-02
3.380000000000000782e-01 -1.654940655407077799e-02
3.400000000000000799e-01 -1.565275281288669440e-02
3.420000000000000817e-01 -1.475472240249831035e-02
3.440000000000000835e-01 -1.385628410334516225e-02
3.460000000000000853e-01 -1.295839166782297713e-02
3.480000000000000870e-01 -1.206198333491081964e-02
3.500000000000000888e-01 -1.116798135550323146e-02
3.520000000000000906e-01 -1.027729152875300755e-02
3.540000000000000924e-01 -9.390802749730586818e-03
3.560000000000000941e-01 -8.509386568698928954e-03
3.580000000000000959e-01 -7.633896762288538973e-03
3.600000000000000977e-01 -6.765168916868513627e-03
3.620000000000000995e-01 -5.904020024380618459e-03
3.640000000000001013e-01 -5.051248090924387313e-03
3.660000000000001030e-01 -4.207631758344820838e-03
3.680000000000001048e-01 -3.373929939090913876e-03
3.700000000000001066e-01 -2.550881464597920534e-03
3.720000000000001084e-01 -1.739204747430278530e-03
3.740000000000001101e-01 -9.395974574363252785e-04
3.760000000000001119e-01 -1.527362121289677077e-04
3.780000000000001137e-01 6.207237184697733667e-04
3.800000000000001155e-01 1.380148692316507386e-03
3.820000000000001172e-01 2.124926960955897393e-03
3.840000000000001190e-01 2.854468920057251502e-03
3.860000000000001208e-01 3.568207344683493876e-03
3.880000000000001226e-01 4.265597609116711375e-03
3.900000000000001243e-01 4.946117891068246841e-03
3.920000000000001261e-01 5.609269360108581903e-03
3.940000000000001279e-01 6.254576350165075294e-03
3.960000000000001297e-01 6.881586515945170568e-03
3.980000000000001315e-01 7.489870973147183530e-03
4.000000000000001332e-01 8.079024422336766875e-03
4.020000000000001350e-01 8.648665256374810095e-03
4.040000000000001368e-01 9.198435651291025916e-03
4.060000000000001386e-01 9.728001640506134251e-03
4.079999999999999183e-01 1.023705317232470602e-02
4.099999999999999201e-01 1.072530415061895281e-02
4.119999999999999218e-01 1.119249245864467612e-02
4.139999999999999236e-01 1.163837996593142243e-02
4.159999999999999254e-01 1.206275251821425920e-02
4.179999999999999272e-01 1.246541991036531627e-02
4.199999999999999289e-01 1.284621584231548930e-02
4.219999999999999307e-01 1.320499785795031800e-02
4.239999999999999325e-01 1.354164726698886545e-02
4.259999999999999343e-01 1.385606904985470234e-02
4.279999999999999361e-01 1.414819174556741777e-02
4.299999999999999378e-01 1.441796732269196024e-02
4.319999999999999396e-01 1.466537103339299319e-02
4.339999999999999414e-01 1.489040125065488329e-02
4.359999999999999432e-01 1.509307928874065174e-02
4.379999999999999449e-01 1.527344920697326636e-02
4.399999999999999467e-01 1.543157759693453146e-02
4.419999999999999485e-01 1.556755335318954492e-02
4.439999999999999503e-01 1.568148742765673731e-02
4.459999999999999520e-01 1.577351256775466615e-02
4.479999999999999538e-01 1.584378303847006064e-02
4.499999999999999556e-01 1.589247432849999475e-02
4.519999999999999574e-01 1.591978284064132776e-02
4.539999999999999591e-01 1.592592556659860881e-02
4.559999999999999609e-01 1.591113974641328310e-02
4.579999999999999627e-01 1.587568251270654596e-02
4.599999999999999645e-01 1.581983051995988765e-02
4.619999999999999662e-01 1.574387955905731662e-02
4.639999999999999680e-01 1.564814415732940223e-02
4.659999999999999698e-01 1.553295716435265650e-02
4.679999999999999716e-01 1.539866932376232622e-02
4.699999999999999734e-01 1.524564883136270144e-02
4.719999999999999751e-01 1.507428087981316223e-02
4.739999999999999769e-01 1.488496719019494208e-02
4.759999999999999787e-01 1.467812553076303095e-02
4.779999999999999805e-01 1.445418922321228816e-02
4.799999999999999822e-01 1.421360663678350456e-02
4.819999999999999840e-01 1.395684067055985578e-02
4.839999999999999858e-01 1.368436822430507682e-02
4.859999999999999876e-01 1.339667965821295104e-02
4.879999999999999893e-01 1.309427824194353551e-02
4.899999999999999911e-01 1.277767959333669934e-02
4.919999999999999929e-01 1.244741110719965738e-02
4.939999999999999947e-01 1.210401137458028131e-02
4.959999999999999964e-01 1.174802959294607430e-02
4.979999999999999982e-01 1.138002496769319194e-02
5.000000000000000000e-01 1.100056610543581614e-02
5.020000000000000018e-01 1.061023039951558555e-02
5.040000000000000036e-01 1.020960340819537793e-02
5.060000000000000053e-01 9.799278226004459746e-03
5.080000000000000071e-01 9.379854848715174498e-03
5.100000000000000089e-01 8.951939532432007240e-03
5.120000000000000107e-01 8.516144147293736033e-03
5.140000000000000124e-01 8.073085526290768588e-03
5.160000000000000142e-01 7.623384809706645893e-03
5.180000000000000160e-01 7.167666785707127453e-03
5.200000000000000178e-01 6.706559227599495632e-03
5.220000000000000195e-01 6.240692228301258915e-03
5.240000000000000213e-01 5.770697532556490206e-03
5.260000000000000231e-01 5.297207867446862561e-03
5.280000000000000249e-01 4.820856271755491473e-03
5.300000000000000266e-01 4.342275424739749923e-03
5.320000000000000284e-01 3.862096974883044709e-03
5.340000000000000302e-01 3.380950869192655972e-03
5.360000000000000320e-01 2.899464683625230244e-03
5.380000000000000338e-01 2.418262955214189880e-03
5.400000000000000355e-01 1.937966516492639624e-03
5.420000000000000373e-01 1.459191832793693688e-03
5.440000000000000391e-01 9.825503430227477963e-04
5.460000000000000409e-01 5.086478045023823391e-04
5.480000000000000426e-01 3.808364247825934967e-05
5.500000000000000444e-01 -4.285496951008660460e-04
5.520000000000000462e-01 -8.906673769395467843e-04
5.540000000000000480e-01 -1.347692821273338559e-03
5.560000000000000497e-01 -1.799058321671265226e-03
5.580000000000000515e-01 -2.244205665153931051e-03
5.600000000000000533e-01 -2.682586742020154347e-03
5.620000000000000551e-01 -3.113664146783934328e-03
5.640000000000000568e-01 -3.536911769611128520e-03
5.660000000000000586e-01 -3.951815377657319495e-03
5.680000000000000604e-01 -4.357873185703020624e-03
5.700000000000000622e-01 -4.754596415494360961e-03
5.720000000000000639e-01 -5.141509843185065876e-03
5.740000000000000657e-01 -5.518152334296089201e-03
5.760000000000000675e-01 -5.884077365600925980e-03
5.780000000000000693e-01 -6.238853533354959957e-03
5.800000000000000711e-01 -6.582065047287866122e-03
5.820000000000000728e-01 -6.913312209791078189e-03
5.840000000000000746e-01 -7.232211879730443549e-03
5.860000000000000764e-01 -7.538397920323625101e-03
5.880000000000000782e-01 -7.831521630534687972e-03
5.900000000000000799e-01 -8.111252159434201303e-03
5.920000000000000817e-01 -8.377276902994723606e-03
5.940000000000000835e-01 -8.629301882789763845e-03
5.960000000000000853e-01 -8.867052106084405416e-03
5.980000000000000870e-01 -9.090271906801117296e-03
6.000000000000000888e-01 -9.298725266874141582e-03
6.020000000000000906e-01 -9.492196117500073527e-03
6.040000000000000924e-01 -9.670488619813566444e-03
6.060000000000000941e-01 -9.833427424527974026e-03
6.080000000000000959e-01 -9.980857910093399177e-03
6.100000000000000977e-01 -1.011264639893549866e-02
6.120000000000000995e-01 -1.022868035136037523e-02
6.140000000000001013e-01 -1.032886853671932670e-02
6.160000000000001030e-01 -1.041314118144143208e-02
6.180000000000001048e-01 -1.048145009356826751e-02
6.200000000000001066e-01 -1.053376876342893009e-02
6.220000000000001084e-01 -1.057009244012352411e-02
6.240000000000001101e-01 -1.059043818348870403e-02
6.260000000000001119e-01 -1.059484489125206430e-02
6.280000000000001137e-01 -1.058337330108560792e-02
6.300000000000001155e-01 -1.055610596730516271e-02
6.320000000000001172e-01 -1.051314721196761059e-02
6.340000000000001190e-01 -1.045462305015121274e-02
6.360000000000001208e-01 -1.038068108921985644e-02
6.380000000000001226e-01 -1.029149040189469844e-02
6.400000000000001243e-01 -1.018724137298310239e-02
6.420000000000001261e-01 -1.006814551963597371e-02
6.440000000000001279e-01 -9.934435285028686557e-03
6.460000000000001297e-01 -9.786363805386000259e-03
6.480000000000001315e-01 -9.624204650299672537e-03
6.500000000000001332e-01 -9.448251536306462306e-03
6.520000000000001350e-01 -9.258818013732850183e-03
6.540000000000001368e-01 -9.056237126822574979e-03
6.560000000000001386e-01 -8.840861047210379908e-03
6.580000000000001403e-01 -8.613060680818018788e-03
6.600000000000001421e-01 -8.373225248284432709e-03
6.620000000000001439e-01 -8.121761839073537992e-03
6.640000000000001457e-01 -7.859094939425825821e-03
6.659999999999999254e-01 -7.585665934354945961e-03
6.679999999999999272e-01 -7.301932583922310371e-03
6.699999999999999289e-01 -7.008368474050619135e-03
6.719999999999999307e-01 -6.705462442172627213e-03
6.739999999999999325e-01 -6.393717978037116723e-03
6.759999999999999343e-01 -6.073652600035894800e-03
6.779999999999999361e-01 -5.745797207443059662e-03
6.799999999999999378e-01 -5.410695408989196764e-03
6.819999999999999396e-01 -5.068902828233357027e-03
6.839999999999999414e-01 -4.720986386224090836e-03
6.859999999999999432e-01 -4.367523561976782709e-03
6.879999999999999449e-01 -4.009101631334166527e-03
6.899999999999999467e-01 -3.646316884801215075e-03
6.919999999999999485e-01 -3.279773824993559295e-03
6.939999999999999503e-01 -2.910084344363794706e-03
6.959999999999999520e-01 -2.537866883912553995e-03
6.979999999999999538e-01 -2.163745573621533858e-03
6.999999999999999556e-01 -1.788349355388407780e-03
7.019999999999999574e-01 -1.412311089273421416e-03
7.039999999999999591e-01 -1.036266643907435281e-03
7.059999999999999609e-01 -6.608539719467065865e-04
7.079999999999999627e-01 -2.867121714928977383e-04
7.099999999999999645e-01 8.551946555773737302e-05
7.119999999999999662e-01 4.552024172479463004e-04
7.139999999999999680e-01 8.216999063436203343e-04
7.159999999999999698e-01 1.184377885099618943e-03
7.179999999999999716e-01 1.542606028909654370e-03
7.199999999999999734e-01 1.895758737695929508e-03
7.219999999999999751e-01 2.243216143872572843e-03
7.239999999999999769e-01 2.584365125665843976e-03
7.259999999999999787e-01 2.918600324554043723e-03
7.279999999999999805e-01 3.245325165545154267e-03
7.299999999999999822e-01 3.563952878980258809e-03
7.319999999999999840e-01 3.873907522519426383e-03
7.339999999999999858e-01 4.174625001926224321e-03
7.359999999999999876e-01 4.465554089243262137e-03
7.379999999999999893e-01 4.746157436915199312e-03
7.399999999999999911e-01 5.015912586381232607e-03
7.419999999999999929e-01 5.274312969635708281e-03
7.439999999999999947e-01 5.520868902219089325e-03
7.459999999999999964e-01 5.755108566079358834e-03
7.479999999999999982e-01 5.976578980706581667e-03
7.500000000000000000e-01 6.184846960930634463e-03
7.520000000000000018e-01 6.379500059728926420e-03
7.540000000000000036e-01 6.560147494383439248e-03
7.560000000000000053e-01 6.726421054289277723e-03
7.580000000000000071e-01 6.877975988701823251e-03
7.600000000000000089e-01 7.014491872689654350e-03
7.620000000000000107e-01 7.135673449534030155e-03
7.640000000000000124e-01 7.241251447806795749e-03
7.660000000000000142e-01 7.330983371331478704e-03
7.680000000000000160e-01 7.404654260233678453e-03
7.700000000000000178e-01 7.462077421248713982e-03
7.720000000000000195e-01 7.503095125475145455e-03
7.740000000000000213e-01 7.527579271725037824e-03
7.760000000000000231e-01 7.535432013629494996e-03
7.780000000000000249e-01 7.526586348651664871e-03
7.800000000000000266e-01 7.501006667152698704e-03
7.820000000000000284e-01 7.458689259654982529e-03
7.840000000000000302e-01 7.399662780457616496e-03
7.860000000000000320e-01 7.323988665744629589e-03
7.880000000000000338e-01 7.231761504361111648e-03
7.900000000000000355e-01 7.123109359406964991e-03
7.920000000000000373e-01 6.998194038847493914e-03
7.940000000000000391e-01 6.857211313321565083e-03
7.960000000000000409e-01 6.700391079370648928e-03
7.980000000000000426e-01 6.527997466321322495e-03
8.000000000000000444e-01 6.340328885081403243e-03
8.020000000000000462e-01 6.137718017135418425e-03
8.040000000000000480e-01 5.920531742063084302e-03
8.060000000000000497e-01 5.689171001935111605e-03
8.080000000000000515e-01 5.444070600974681984e-03
8.100000000000000533e-01 5.185698938926952550e-03
8.120000000000000551e-01 4.914557676619191184e-03
8.140000000000000568e-01 4.631181332241107729e-03
8.160000000000000586e-01 4.336136806941726096e-03
8.180000000000000604e-01 4.030022838387103956e-03
8.200000000000000622e-01 3.713469380996425873e-03
8.220000000000000639e-01 3.387136911637722569e-03
8.240000000000000657e-01 3.051715659640963363e-03
8.260000000000000675e-01 2.707924760064872594e-03
8.280000000000000693e-01 2.356511329241584018e-03
8.300000000000000711e-01 1.998249461703405228e-03
8.320000000000000728e-01 1.633939147704932537e-03
8.340000000000000746e-01 1.264405110642574659e-03
8.360000000000000764e-01 8.904955637912825850e-04
8.380000000000000782e-01 5.130808858800905981e-04
8.400000000000000799e-01 1.330522151576918333e-04
8.420000000000000817e-01 -2.486800382791587438e-04
8.440000000000000835e-01 -6.311877619910033488e-04
8.460000000000000853e-01 -1.013526792488783634e-03
8.480000000000000870e-01 -1.394738648123783342e-03
8.500000000000000888e-01 -1.773852343228687900e-03
8.520000000000000906e-01 -2.149886283003499265e-03
8.540000000000000924e-01 -2.521850238475953354e-03
8.560000000000000941e-01 -2.888747400677682542e-03
8.580000000000000959e-01 -3.249576513009611034e-03
8.600000000000000977e-01 -3.603334080556019892e-03
8.620000000000000995e-01 -3.949016654930970205e-03
8.640000000000001013e-01 -4.285623193006071752e-03
8.660000000000001030e-01 -4.612157487662749134e-03
8.680000000000001048e-01 -4.927630668483895526e-03
8.700000000000001066e-01 -5.231063770058219653e-03
8.720000000000001084e-01 -5.521490365322678784e-03
8.740000000000001101e-01 -5.797959261110818829e-03
8.760000000000001119e-01 -6.059537252816382669e-03
8.780000000000001137e-01 -6.305311934787005690e-03
8.800000000000001155e-01 -6.534394562788148342e-03
8.820000000000001172e-01 -6.745922964571882119e-03
8.840000000000001190e-01 -6.939064494272728645e-03
8.860000000000001208e-01 -7.113019026034450576e-03
8.880000000000001226e-01 -7.267021981934296271e-03
8.900000000000001243e-01 -7.400347388924588543e-03
8.920000000000001261e-01 -7.512310959154389067e-03
8.940000000000001279e-01 -7.602273187661823250e-03
8.960000000000001297e-01 -7.669642461043513215e-03
8.980000000000001315e-01 -7.713878170303778425e-03
9.000000000000001332e-01 -7.734493820691579202e-03
9.020000000000001350e-01 -7.731060130881650672e-03
9.040000000000001368e-01 -7.703208113444270921e-03
9.060000000000001386e-01 -7.650632128073042715e-03
9.080000000000001403e-01 -7.573092898581212928e-03
9.100000000000001421e-01 -7.470420484190998245e-03
9.120000000000001439e-01 -7.342517195139675046e-03
9.140000000000001457e-01 -7.189360442108827520e-03
9.160000000000001474e-01 -7.011005508452017310e-03
9.180000000000001492e-01 -6.807588233652905885e-03
9.199999999999999289e-01 -6.579327595865769318e-03
9.219999999999999307e-01 -6.326528180825574665e-03
9.239999999999999325e-01 -6.049582523794727607e-03
9.259999999999999343e-01 -5.748973310611971144e-03
9.279999999999999361e-01 -5.425275423256215035e-03
9.299999999999999378e-01 -5.079157814690593575e-03
9.319999999999999396e-01 -4.711385197074147158e-03
9.339999999999999414e-01 -4.322819526727861295e-03
9.359999999999999432e-01 -3.914421268531476095e-03
9.379999999999999449e-01 -3.487250421686516333e-03
9.399999999999999467e-01 -3.042467288029038208e-03
9.419999999999999485e-01 -2.581332963285221105e-03
9.439999999999999503e-01 -2.105209530873897172e-03
9.459999999999999520e-01 -1.615559937028332449e-03
9.479999999999999538e-01 -1.113947525167691133e-03
9.499999999999999556e-01 -6.020352065725376178e-04
9.519999999999999574e-01 -8.158424353532645057e-05
9.539999999999999591e-01 4.455473797748132903e-04
9.559999999999999609e-01 9.774070244200627755e-04
9.579999999999999627e-01 1.511949928446998381e-03
9.599999999999999645e-01 2.047042230937545781e-03
9.619999999999999662e-01 2.580464517033309590e-03
9.639999999999999680e-01 3.109915913664995646e-03
9.659999999999999698e-01 3.633018766776074937e-03
9.679999999999999716e-01 4.147323931946889086e-03
9.699999999999999734e-01 4.650316711448221341e-03
9.719999999999999751e-01 5.139423471912152319e-03
9.739999999999999769e-01 5.612018978000232750e-03
9.759999999999999787e-01 6.065434478665809870e-03
9.779999999999999805e-01 6.496966583855512400e-03
9.799999999999999822e-01 6.903886970777761700e-03
9.819999999999999840e-01 7.283452960178571356e-03
9.839999999999999858e-01 7.632919004404770114e-03
9.859999999999999876e-01 7.949549130420840992e-03
9.879999999999999893e-01 8.230630382350612173e-03
9.899999999999999911e-01 8.473487309559879499e-03
9.919999999999999929e-01 8.675497547784294383e-03
9.939999999999999947e-01 8.834108542311480683e-03
9.959999999999999964e-01 8.946855463790315266e-03
9.979999999999999982e-01 9.011380368819599251e-03
1.000000000000000000e+00 9.025452659098709418e-03


==> dat/poly_deg16_inset.dat <==
1.999999999999999556e-01 1.285682972231427801e-02
2.019999999999999574e-01 1.465735570783810449e-02
2.039999999999999591e-01 1.638691452359020140e-02
2.059999999999999609e-01 1.804608661347772980e-02
2.079999999999999627e-01 1.963547675050614227e-02
2.099999999999999645e-01 2.115571364955581846e-02
2.119999999999999662e-01 2.260744956833904418e-02
2.139999999999999680e-01 2.399135989673994995e-02
2.159999999999999698e-01 2.530814273474635279e-02
2.179999999999999716e-01 2.655851845919343646e-02
2.199999999999999734e-01 2.774322927954275819e-02
2.219999999999999751e-01 2.886303878292550973e-02
2.239999999999999769e-01 2.991873146868750943e-02
2.259999999999999787e-01 3.091111227267906436e-02
2.279999999999999805e-01 3.184100608153650480e-02
2.299999999999999822e-01 3.270925723721307410e-02
2.319999999999999840e-01 3.351672903201774467e-02
2.339999999999999858e-01 3.426430319442719252e-02
2.359999999999999876e-01 3.495287936594848599e-02
2.379999999999999893e-01 3.558337456930127374e-02
2.399999999999999911e-01 3.615672266821134961e-02
2.419999999999999929e-01 3.667387381909759103e-02
2.439999999999999947e-01 3.713579391494836734e-02
2.459999999999999964e-01 3.754346402168606822e-02
2.479999999999999982e-01 3.789787980732006734e-02
2.500000000000000000e-01 3.820005096420076018e-02
2.520000000000000018e-01 3.845100062468265190e-02
2.540000000000000036e-01 3.865176477051790460e-02
2.560000000000000053e-01 3.880339163629642485e-02
2.580000000000000071e-01 3.890694110726378163e-02
2.600000000000000089e-01 3.896348411184291649e-02
2.620000000000000107e-01 3.897410200919115830e-02
2.640000000000000124e-01 3.893988597213793312e-02
2.660000000000000142e-01 3.886193636582990774e-02
2.680000000000000160e-01 3.874136212244527755e-02
2.700000000000000178e-01 3.857928011230349341e-02
2.720000000000000195e-01 3.837681451174157488e-02
2.740000000000000213e-01 3.813509616809296343e-02
2.760000000000000231e-01 3.785526196213528927e-02
2.780000000000000249e-01 3.753845416835921434e-02
2.800000000000000266e-01 3.718581981342128362e-02
2.820000000000000284e-01 3.679851003314427160e-02
2.840000000000000302e-01 3.637767942842473623e-02
2.860000000000000320e-01 3.592448542042092630e-02
2.880000000000000338e-01 3.544008760538375213e-02
2.900000000000000355e-01 3.492564710949874751e-02
2.920000000000000373e-01 3.438232594411638754e-02
2.940000000000000391e-01 3.381128636173402757e-02
2.960000000000000409e-01 3.321369021310616176e-02
2.980000000000000426e-01 3.259069830585381577e-02
3.000000000000000444e-01 3.194346976494766288e-02
3.020000000000000462e-01 3.127316139543656615e-02
3.040000000000000480e-01 3.058092704779347137e-02
3.060000000000000497e-01 2.986791698625568259e-02
3.080000000000000515e-01 2.913527726052766997e-02
3.100000000000000533e-01 2.838414908122055547e-02
3.120000000000000551e-01 2.761566819939698103e-02
3.140000000000000568e-01 2.683096429059672605e-02
3.160000000000000586e-01 2.603116034370189791e-02
3.180000000000000604e-01 2.521737205501917156e-02
3.200000000000000622e-01 2.439070722793756918e-02
3.220000000000000639e-01 2.355226517852715418e-02
3.240000000000000657e-01 2.270313614744079445e-02
3.260000000000000675e-01 2.184440071847559839e-02
3.280000000000000693e-01 2.097712924415462421e-02
3.300000000000000711e-01 2.010238127867536306e-02
3.320000000000000728e-01 1.922120501858270991e-02
3.340000000000000746e-01 1.833463675151048022e-02
3.360000000000000764e-01 1.744370031333275506e-02
3.380000000000000782e-01 1.654940655407077799e-02
3.400000000000000799e-01 1.565275281288669440e-02
3.420000000000000817e-01 1.475472240249831035e-02
3.440000000000000835e-01 1.385628410334516225e-02
3.460000000000000853e-01 1.295839166782297713e-02
3.480000000000000870e-01 1.206198333491081964e-02
3.500000000000000888e-01 1.116798135550323146e-02
3.520000000000000906e-01 1.027729152875300755e-02
3.540000000000000924e-01 9.390802749730586818e-03
3.560000000000000941e-01 8.509386568698928954e-03
3.580000000000000959e-01 7.633896762288538973e-03
3.600000000000000977e-01 6.765168916868513627e-03
3.620000000000000995e-01 5.904020024380618459e-03
3.640000000000001013e-01 5.051248090924387313e-03
3.660000000000001030e-01 4.207631758344820838e-03
3.680000000000001048e-01 3.373929939090913876e-03
3.700000000000001066e-01 2.550881464597920534e-03
3.720000000000001084e-01 1.739204747430278530e-03
3.740000000000001101e-01 9.395974574363252785e-04
3.760000000000001119e-01 1.527362121289677077e-04
3.780000000000001137e-01 6.207237184697733667e-04
3.800000000000001155e-01 1.380148692316507386e-03
3.820000000000001172e-01 2.124926960955897393e-03
3.840000000000001190e-01 2.854468920057251502e-03
3.860000000000001208e-01 3.568207344683493876e-03
3.880000000000001226e-01 4.265597609116711375e-03
3.900000000000001243e-01 4.946117891068246841e-03
3.920000000000001261e-01 5.609269360108581903e-03
3.940000000000001279e-01 6.254576350165075294e-03
3.960000000000001297e-01 6.881586515945170568e-03
3.980000000000001315e-01 7.489870973147183530e-03
4.000000000000001332e-01 8.079024422336766875e-03
4.020000000000001350e-01 8.648665256374810095e-03
4.040000000000001368e-01 9.198435651291025916e-03
4.060000000000001386e-01 9.728001640506134251e-03
4.079999999999999183e-01 1.023705317232470602e-02
4.099999999999999201e-01 1.072530415061895281e-02
4.119999999999999218e-01 1.119249245864467612e-02
4.139999999999999236e-01 1.163837996593142243e-02
4.159999999999999254e-01 1.206275251821425920e-02
4.179999999999999272e-01 1.246541991036531627e-02
4.199999999999999289e-01 1.284621584231548930e-02
4.219999999999999307e-01 1.320499785795031800e-02
4.239999999999999325e-01 1.354164726698886545e-02
4.259999999999999343e-01 1.385606904985470234e-02
4.279999999999999361e-01 1.414819174556741777e-02
4.299999999999999378e-01 1.441796732269196024e-02
4.319999999999999396e-01 1.466537103339299319e-02
4.339999999999999414e-01 1.489040125065488329e-02
4.359999999999999432e-01 1.509307928874065174e-02
4.379999999999999449e-01 1.527344920697326636e-02
4.399999999999999467e-01 1.543157759693453146e-02
4.419999999999999485e-01 1.556755335318954492e-02
4.439999999999999503e-01 1.568148742765673731e-02
4.459999999999999520e-01 1.577351256775466615e-02
4.479999999999999538e-01 1.584378303847006064e-02
4.499999999999999556e-01 1.589247432849999475e-02
4.519999999999999574e-01 1.591978284064132776e-02
4.539999999999999591e-01 1.592592556659860881e-02
4.559999999999999609e-01 1.591113974641328310e-02
4.579999999999999627e-01 1.587568251270654596e-02
4.599999999999999645e-01 1.581983051995988765e-02
4.619999999999999662e-01 1.574387955905731662e-02
4.639999999999999680e-01 1.564814415732940223e-02
4.659999999999999698e-01 1.553295716435265650e-02
4.679999999999999716e-01 1.539866932376232622e-02
4.699999999999999734e-01 1.524564883136270144e-02
4.719999999999999751e-01 1.507428087981316223e-02
4.739999999999999769e-01 1.488496719019494208e-02
4.759999999999999787e-01 1.467812553076303095e-02
4.779999999999999805e-01 1.445418922321228816e-02
4.799999999999999822e-01 1.421360663678350456e-02
4.819999999999999840e-01 1.395684067055985578e-02
4.839999999999999858e-01 1.368436822430507682e-02
4.859999999999999876e-01 1.339667965821295104e-02
4.879999999999999893e-01 1.309427824194353551e-02
4.899999999999999911e-01 1.277767959333669934e-02
4.919999999999999929e-01 1.244741110719965738e-02
4.939999999999999947e-01 1.210401137458028131e-02
4.959999999999999964e-01 1.174802959294607430e-02
4.979999999999999982e-01 1.138002496769319194e-02
5.000000000000000000e-01 1.100056610543581614e-02
5.020000000000000018e-01 1.061023039951558555e-02
5.040000000000000036e-01 1.020960340819537793e-02
5.060000000000000053e-01 9.799278226004459746e-03
5.080000000000000071e-01 9.379854848715174498e-03
5.100000000000000089e-01 8.951939532432007240e-03
5.120000000000000107e-01 8.516144147293736033e-03
5.140000000000000124e-01 8.073085526290768588e-03
5.160000000000000142e-01 7.623384809706645893e-03
5.180000000000000160e-01 7.167666785707127453e-03
5.200000000000000178e-01 6.706559227599495632e-03
5.220000000000000195e-01 6.240692228301258915e-03
5.240000000000000213e-01 5.770697532556490206e-03
5.260000000000000231e-01 5.297207867446862561e-03
5.280000000000000249e-01 4.820856271755491473e-03
5.300000000000000266e-01 4.342275424739749923e-03
5.320000000000000284e-01 3.862096974883044709e-03
5.340000000000000302e-01 3.380950869192655972e-03
5.360000000000000320e-01 2.899464683625230244e-03
5.380000000000000338e-01 2.418262955214189880e-03
5.400000000000000355e-01 1.937966516492639624e-03
5.420000000000000373e-01 1.459191832793693688e-03
5.440000000000000391e-01 9.825503430227477963e-04
5.460000000000000409e-01 5.086478045023823391e-04
5.480000000000000426e-01 3.808364247825934967e-05
5.500000000000000444e-01 4.285496951008660460e-04
5.520000000000000462e-01 8.906673769395467843e-04
5.540000000000000480e-01 1.347692821273338559e-03
5.560000000000000497e-01 1.799058321671265226e-03
5.580000000000000515e-01 2.244205665153931051e-03
5.600000000000000533e-01 2.682586742020154347e-03
5.620000000000000551e-01 3.113664146783934328e-03
5.640000000000000568e-01 3.536911769611128520e-03
5.660000000000000586e-01 3.951815377657319495e-03
5.680000000000000604e-01 4.357873185703020624e-03
5.700000000000000622e-01 4.754596415494360961e-03
5.720000000000000639e-01 5.141509843185065876e-03
5.740000000000000657e-01 5.518152334296089201e-03
5.760000000000000675e-01 5.884077365600925980e-03
5.780000000000000693e-01 6.238853533354959957e-03
5.800000000000000711e-01 6.582065047287866122e-03
5.820000000000000728e-01 6.913312209791078189e-03
5.840000000000000746e-01 7.232211879730443549e-03
5.860000000000000764e-01 7.538397920323625101e-03
5.880000000000000782e-01 7.831521630534687972e-03
5.900000000000000799e-01 8.111252159434201303e-03
5.920000000000000817e-01 8.377276902994723606e-03
5.940000000000000835e-01 8.629301882789763845e-03
5.960000000000000853e-01 8.867052106084405416e-03
5.980000000000000870e-01 9.090271906801117296e-03
6.000000000000000888e-01 9.298725266874141582e-03
6.020000000000000906e-01 9.492196117500073527e-03
6.040000000000000924e-01 9.670488619813566444e-03
6.060000000000000941e-01 9.833427424527974026e-03
6.080000000000000959e-01 9.980857910093399177e-03
6.100000000000000977e-01 1.011264639893549866e-02
6.120000000000000995e-01 1.022868035136037523e-02
6.140000000000001013e-01 1.032886853671932670e-02
6.160000000000001030e-01 1.041314118144143208e-02
6.180000000000001048e-01 1.048145009356826751e-02
6.200000000000001066e-01 1.053376876342893009e-02
6.220000000000001084e-01 1.057009244012352411e-02
6.240000000000001101e-01 1.059043818348870403e-02
6.260000000000001119e-01 1.059484489125206430e-02
6.280000000000001137e-01 1.058337330108560792e-02
6.300000000000001155e-01 1.055610596730516271e-02
6.320000000000001172e-01 1.051314721196761059e-02
6.340000000000001190e-01 1.045462305015121274e-02
6.360000000000001208e-01 1.038068108921985644e-02
6.380000000000001226e-01 1.029149040189469844e-02
6.400000000000001243e-01 1.018724137298310239e-02
6.420000000000001261e-01 1.006814551963597371e-02
6.440000000000001279e-01 9.934435285028686557e-03
6.460000000000001297e-01 9.786363805386000259e-03
6.480000000000001315e-01 9.624204650299672537e-03
6.500000000000001332e-01 9.448251536306462306e-03
6.520000000000001350e-01 9.258818013732850183e-03
6.540000000000001368e-01 9.056237126822574979e-03
6.560000000000001386e-01 8.840861047210379908e-03
6.580000000000001403e-01 8.613060680818018788e-03
6.600000000000001421e-01 8.373225248284432709e-03
6.620000000000001439e-01 8.121761839073537992e-03
6.640000000000001457e-01 7.859094939425825821e-03
6.659999999999999254e-01 7.585665934354945961e-03
6.679999999999999272e-01 7.301932583922310371e-03
6.699999999999999289e-01 7.008368474050619135e-03
6.719999999999999307e-01 6.705462442172627213e-03
6.739999999999999325e-01 6.393717978037116723e-03
6.759999999999999343e-01 6.073652600035894800e-03
6.779999999999999361e-01 5.745797207443059662e-03
6.799999999999999378e-01 5.410695408989196764e-03
6.819999999999999396e-01 5.068902828233357027e-03
6.839999999999999414e-01 4.720986386224090836e-03
6.859999999999999432e-01 4.367523561976782709e-03
6.879999999999999449e-01 4.009101631334166527e-03
6.899999999999999467e-01 3.646316884801215075e-03
6.919999999999999485e-01 3.279773824993559295e-03
6.939999999999999503e-01 2.910084344363794706e-03
6.959999999999999520e-01 2.537866883912553995e-03
6.979999999999999538e-01 2.163745573621533858e-03
6.999999999999999556e-01 1.788349355388407780e-03
7.019999999999999574e-01 1.412311089273421416e-03
7.039999999999999591e-01 1.036266643907435281e-03
7.059999999999999609e-01 6.608539719467065865e-04
7.079999999999999627e-01 2.867121714928977383e-04
7.099999999999999645e-01 8.551946555773737302e-05
7.119999999999999662e-01 4.552024172479463004e-04
7.139999999999999680e-01 8.216999063436203343e-04
7.159999999999999698e-01 1.184377885099618943e-03
7.179999999999999716e-01 1.542606028909654370e-03
7.199999999999999734e-01 1.895758737695929508e-03
7.219999999999999751e-01 2.243216143872572843e-03
7.239999999999999769e-01 2.584365125665843976e-03
7.259999999999999787e-01 2.918600324554043723e-03
7.279999999999999805e-01 3.245325165545154267e-03
7.299999999999999822e-01 3.563952878980258809e-03
7.319999999999999840e-01 3.873907522519426383e-03
7.339999999999999858e-01 4.174625001926224321e-03
7.359999999999999876e-01 4.465554089243262137e-03
7.379999999999999893e-01 4.746157436915199312e-03
7.399999999999999911e-01 5.015912586381232607e-03
7.419999999999999929e-01 5.274312969635708281e-03
7.439999999999999947e-01 5.520868902219089325e-03
7.459999999999999964e-01 5.755108566079358834e-03
7.479999999999999982e-01 5.976578980706581667e-03
7.500000000000000000e-01 6.184846960930634463e-03
7.520000000000000018e-01 6.379500059728926420e-03
7.540000000000000036e-01 6.560147494383439248e-03
7.560000000000000053e-01 6.726421054289277723e-03
7.580000000000000071e-01 6.877975988701823251e-03
7.600000000000000089e-01 7.014491872689654350e-03
7.620000000000000107e-01 7.135673449534030155e-03
7.640000000000000124e-01 7.241251447806795749e-03
7.660000000000000142e-01 7.330983371331478704e-03
7.680000000000000160e-01 7.404654260233678453e-03
7.700000000000000178e-01 7.462077421248713982e-03
7.720000000000000195e-01 7.503095125475145455e-03
7.740000000000000213e-01 7.527579271725037824e-03
7.760000000000000231e-01 7.535432013629494996e-03
7.780000000000000249e-01 7.526586348651664871e-03
7.800000000000000266e-01 7.501006667152698704e-03
7.820000000000000284e-01 7.458689259654982529e-03
7.840000000000000302e-01 7.399662780457616496e-03
7.860000000000000320e-01 7.323988665744629589e-03
7.880000000000000338e-01 7.231761504361111648e-03
7.900000000000000355e-01 7.123109359406964991e-03
7.920000000000000373e-01 6.998194038847493914e-03
7.940000000000000391e-01 6.857211313321565083e-03
7.960000000000000409e-01 6.700391079370648928e-03
7.980000000000000426e-01 6.527997466321322495e-03
8.000000000000000444e-01 6.340328885081403243e-03
8.020000000000000462e-01 6.137718017135418425e-03
8.040000000000000480e-01 5.920531742063084302e-03
8.060000000000000497e-01 5.689171001935111605e-03
8.080000000000000515e-01 5.444070600974681984e-03
8.100000000000000533e-01 5.185698938926952550e-03
8.120000000000000551e-01 4.914557676619191184e-03
8.140000000000000568e-01 4.631181332241107729e-03
8.160000000000000586e-01 4.336136806941726096e-03
8.180000000000000604e-01 4.030022838387103956e-03
8.200000000000000622e-01 3.713469380996425873e-03
8.220000000000000639e-01 3.387136911637722569e-03
8.240000000000000657e-01 3.051715659640963363e-03
8.260000000000000675e-01 2.707924760064872594e-03
8.280000000000000693e-01 2.356511329241584018e-03
8.300000000000000711e-01 1.998249461703405228e-03
8.320000000000000728e-01 1.633939147704932537e-03
8.340000000000000746e-01 1.264405110642574659e-03
8.360000000000000764e-01 8.904955637912825850e-04
8.380000000000000782e-01 5.130808858800905981e-04
8.400000000000000799e-01 1.330522151576918333e-04
8.420000000000000817e-01 2.486800382791587438e-04
8.440000000000000835e-01 6.311877619910033488e-04
8.460000000000000853e-01 1.013526792488783634e-03
8.480000000000000870e-01 1.394738648123783342e-03
8.500000000000000888e-01 1.773852343228687900e-03
8.520000000000000906e-01 2.149886283003499265e-03
8.540000000000000924e-01 2.521850238475953354e-03
8.560000000000000941e-01 2.888747400677682542e-03
8.580000000000000959e-01 3.249576513009611034e-03
8.600000000000000977e-01 3.603334080556019892e-03
8.620000000000000995e-01 3.949016654930970205e-03
8.640000000000001013e-01 4.285623193006071752e-03
8.660000000000001030e-01 4.612157487662749134e-03
8.680000000000001048e-01 4.927630668483895526e-03
8.700000000000001066e-01 5.231063770058219653e-03
8.720000000000001084e-01 5.521490365322678784e-03
8.740000000000001101e-01 5.797959261110818829e-03
8.760000000000001119e-01 6.059537252816382669e-03
8.780000000000001137e-01 6.305311934787005690e-03
8.800000000000001155e-01 6.534394562788148342e-03
8.820000000000001172e-01 6.745922964571882119e-03
8.840000000000001190e-01 6.939064494272728645e-03
8.860000000000001208e-01 7.113019026034450576e-03
8.880000000000001226e-01 7.267021981934296271e-03
8.900000000000001243e-01 7.400347388924588543e-03
8.920000000000001261e-01 7.512310959154389067e-03
8.940000000000001279e-01 7.602273187661823250e-03
8.960000000000001297e-01 7.669642461043513215e-03
8.980000000000001315e-01 7.713878170303778425e-03
9.000000000000001332e-01 7.734493820691579202e-03
9.020000000000001350e-01 7.731060130881650672e-03
9.040000000000001368e-01 7.703208113444270921e-03
9.060000000000001386e-01 7.650632128073042715e-03
9.080000000000001403e-01 7.573092898581212928e-03
9.100000000000001421e-01 7.470420484190998245e-03
9.120000000000001439e-01 7.342517195139675046e-03
9.140000000000001457e-01 7.189360442108827520e-03
9.160000000000001474e-01 7.011005508452017310e-03
9.180000000000001492e-01 6.807588233652905885e-03
9.199999999999999289e-01 6.579327595865769318e-03
9.219999999999999307e-01 6.326528180825574665e-03
9.239999999999999325e-01 6.049582523794727607e-03
9.259999999999999343e-01 5.748973310611971144e-03
9.279999999999999361e-01 5.425275423256215035e-03
9.299999999999999378e-01 5.079157814690593575e-03
9.319999999999999396e-01 4.711385197074147158e-03
9.339999999999999414e-01 4.322819526727861295e-03
9.359999999999999432e-01 3.914421268531476095e-03
9.379999999999999449e-01 3.487250421686516333e-03
9.399999999999999467e-01 3.042467288029038208e-03
9.419999999999999485e-01 2.581332963285221105e-03
9.439999999999999503e-01 2.105209530873897172e-03
9.459999999999999520e-01 1.615559937028332449e-03
9.479999999999999538e-01 1.113947525167691133e-03
9.499999999999999556e-01 6.020352065725376178e-04
9.519999999999999574e-01 8.158424353532645057e-05
9.539999999999999591e-01 4.455473797748132903e-04
9.559999999999999609e-01 9.774070244200627755e-04
9.579999999999999627e-01 1.511949928446998381e-03
9.599999999999999645e-01 2.047042230937545781e-03
9.619999999999999662e-01 2.580464517033309590e-03
9.639999999999999680e-01 3.109915913664995646e-03
9.659999999999999698e-01 3.633018766776074937e-03
9.679999999999999716e-01 4.147323931946889086e-03
9.699999999999999734e-01 4.650316711448221341e-03
9.719999999999999751e-01 5.139423471912152319e-03
9.739999999999999769e-01 5.612018978000232750e-03
9.759999999999999787e-01 6.065434478665809870e-03
9.779999999999999805e-01 6.496966583855512400e-03
9.799999999999999822e-01 6.903886970777761700e-03
9.819999999999999840e-01 7.283452960178571356e-03
9.839999999999999858e-01 7.632919004404770114e-03
9.859999999999999876e-01 7.949549130420840992e-03
9.879999999999999893e-01 8.230630382350612173e-03
9.899999999999999911e-01 8.473487309559879499e-03
9.919999999999999929e-01 8.675497547784294383e-03
9.939999999999999947e-01 8.834108542311480683e-03
9.959999999999999964e-01 8.946855463790315266e-03
9.979999999999999982e-01 9.011380368819599251e-03
1.000000000000000000e+00 9.025452659098709418e-03


==> dat/poly_deg8.dat <==
-1.000000000000000000e+00 1.020739006687372719e+00
-9.979999999999999982e-01 1.020991264243514607e+00
-9.959999999999999964e-01 1.021201969448446434e+00
-9.939999999999999947e-01 1.021372368713184597e+00
-9.919999999999999929e-01 1.021503689872511611e+00
-9.899999999999999911e-01 1.021597142338460218e+00
-9.879999999999999893e-01 1.021653917253095400e+00
-9.859999999999999876e-01 1.021675187640597171e+00
-9.839999999999999858e-01 1.021662108558649473e+00
-9.819999999999999840e-01 1.021615817249128755e+00
-9.799999999999999822e-01 1.021537433288100871e+00
-9.779999999999999805e-01 1.021428058735124100e+00
-9.759999999999999787e-01 1.021288778281862042e+00
-9.739999999999999769e-01 1.021120659400003516e+00
-9.719999999999999751e-01 1.020924752488495901e+00
-9.699999999999999734e-01 1.020702091020088575e+00
-9.679999999999999716e-01 1.020453691687195796e+00
-9.659999999999999698e-01 1.020180554547067242e+00
-9.639999999999999680e-01 1.019883663166280874e+00
-9.619999999999999662e-01 1.019563984764553677e+00
-9.599999999999999645e-01 1.019222470357869170e+00
-9.579999999999999627e-01 1.018860054900927459e+00
-9.559999999999999609e-01 1.018477657428919159e+00
-9.539999999999999591e-01 1.018076181198620089e+00
-9.519999999999999574e-01 1.017656513828814724e+00
-9.499999999999999556e-01 1.017219527440042848e+00
-9.479999999999999538e-01 1.016766078793676309e+00
-9.459999999999999520e-01 1.016297009430325193e+00
-9.439999999999999503e-01 1.015813145807573648e+00
-9.419999999999999485e-01 1.015315299437049568e+00
-9.399999999999999467e-01 1.014804267020826156e+00
-9.379999999999999449e-01 1.014280830587159343e+00
-9.359999999999999432e-01 1.013745757625563293e+00
-9.339999999999999414e-01 1.013199801221220664e+00
-9.319999999999999396e-01 1.012643700188734286e+00
-9.299999999999999378e-01 1.012078179205218476e+00
-9.279999999999999361e-01 1.011503948942734654e+00
-9.260000000000000453e-01 1.010921706200066605e+00
-9.240000000000000435e-01 1.010332134033843587e+00
-9.220000000000000417e-01 1.009735901889009746e+00
-9.200000000000000400e-01 1.009133665728639162e+00
-9.180000000000000382e-01 1.008526068163101641e+00
-9.160000000000000364e-01 1.007913738578579022e+00
-9.140000000000000346e-01 1.007297293264932669e+00
-9.120000000000000329e-01 1.006677335542925267e+00
-9.100000000000000311e-01 1.006054455890795118e+00
-9.080000000000000293e-01 1.005429232070190304e+00
-9.060000000000000275e-01 1.004802229251456680e+00
-9.040000000000000258e-01 1.004174000138286615e+00
-9.020000000000000240e-01 1.003545085091729128e+00
-9.000000000000000222e-01 1.002916012253559419e+00
-8.980000000000000204e-01 1.002287297669012256e+00
-8.960000000000000187e-01 1.001659445408881410e+00
-8.940000000000000169e-01 1.001032947690983610e+00
-8.920000000000000151e-01 1.000408285000990549e+00
-8.900000000000000133e-01 9.997859262126279623e-01
-8.880000000000000115e-01 9.991663287072489741e-01
-8.860000000000000098e-01 9.985499384927740696e-01
-8.840000000000000080e-01 9.979371903220074502e-01
-8.820000000000000062e-01 9.973285078103263368e-01
-8.800000000000000044e-01 9.967243035527467709e-01
-8.780000000000000027e-01 9.961249792403666925e-01
-8.760000000000000009e-01 9.955309257761861819e-01
-8.739999999999999991e-01 9.949425233903104182e-01
-8.719999999999999973e-01 9.943601417545309129e-01
-8.699999999999999956e-01 9.937841400962923455e-01
-8.679999999999999938e-01 9.932148673120420046e-01
-8.659999999999999920e-01 9.926526620799653866e-01
-8.639999999999999902e-01 9.920978529721091732e-01
-8.619999999999999885e-01 9.915507585658910328e-01
-8.599999999999999867e-01 9.910116875550027959e-01
-8.579999999999999849e-01 9.904809388597008990e-01
-8.559999999999999831e-01 9.899588017364910897e-01
-8.539999999999999813e-01 9.894455558872092826e-01
-8.519999999999999796e-01 9.889414715674943457e-01
-8.499999999999999778e-01 9.884468096946601445e-01
-8.479999999999999760e-01 9.879618219549647362e-01
-8.459999999999999742e-01 9.874867509102807084e-01
-8.439999999999999725e-01 9.870218301041644438e-01
-8.419999999999999707e-01 9.865672841673306381e-01
-8.399999999999999689e-01 9.861233289225272980e-01
-8.379999999999999671e-01 9.856901714888193222e-01
-8.359999999999999654e-01 9.852680103852784477e-01
-8.339999999999999636e-01 9.848570356340776710e-01
-8.319999999999999618e-01 9.844574288629999170e-01
-8.299999999999999600e-01 9.840693634073556240e-01
-8.279999999999999583e-01 9.836930044113121330e-01
-8.259999999999999565e-01 9.833285089286376568e-01
-8.240000000000000657e-01 9.829760260228599389e-01
-8.220000000000000639e-01 9.826356968668428227e-01
-8.200000000000000622e-01 9.823076548417781773e-01
-8.180000000000000604e-01 9.819920256355997301e-01
-8.160000000000000586e-01 9.816889273408173633e-01
-8.140000000000000568e-01 9.813984705517714291e-01
-8.120000000000000551e-01 9.811207584613133026e-01
-8.100000000000000533e-01 9.808558869569092842e-01
-8.080000000000000515e-01 9.806039447161727374e-01
-8.060000000000000497e-01 9.803650133018211310e-01
-8.040000000000000480e-01 9.801391672560646473e-01
-8.020000000000000462e-01 9.799264741944256896e-01
-8.000000000000000444e-01 9.797269948989885124e-01
-7.980000000000000426e-01 9.795407834110829715e-01
-7.960000000000000409e-01 9.793678871234048344e-01
-7.940000000000000391e-01 9.792083468715696570e-01
-7.920000000000000373e-01 9.790621970251067729e-01
-7.900000000000000355e-01 9.789294655778904009e-01
-7.880000000000000338e-01 9.788101742380119763e-01
-7.860000000000000320e-01 9.787043385170953735e-01
-7.840000000000000302e-01 9.786119678190536852e-01
-7.820000000000000284e-01 9.785330655282918899e-01
-7.800000000000000266e-01 9.784676290973547408e-01
-7.780000000000000249e-01 9.784156501340235401e-01
-7.760000000000000231e-01 9.783771144878602444e-01
-7.740000000000000213e-01 9.783520023362028972e-01
-7.720000000000000195e-01 9.783402882696123903e-01
-7.700000000000000178e-01 9.783419413767722173e-01
-7.680000000000000160e-01 9.783569253288437739e-01
-7.660000000000000142e-01 9.783851984632762067e-01
-7.640000000000000124e-01 9.784267138670741382e-01
-7.620000000000000107e-01 9.784814194595246040e-01
-7.600000000000000089e-01 9.785492580743841984e-01
-7.580000000000000071e-01 9.786301675415265411e-01
-7.560000000000000053e-01 9.787240807680537280e-01
-7.540000000000000036e-01 9.788309258188724327e-01
-7.520000000000000018e-01 9.789506259967359902e-01
-7.500000000000000000e-01 9.790830999217514652e-01
-7.479999999999999982e-01 9.792282616103582527e-01
-7.459999999999999964e-01 9.793860205537745500e-01
-7.439999999999999947e-01 9.795562817959165836e-01
-7.419999999999999929e-01 9.797389460107903680e-01
-7.399999999999999911e-01 9.799339095793564436e-01
-7.379999999999999893e-01 9.801410646658726966e-01
-7.359999999999999876e-01 9.803602992937112681e-01
-7.339999999999999858e-01 9.805914974206566548e-01
-7.319999999999999840e-01 9.808345390136821162e-01
-7.299999999999999822e-01 9.810893001232070532e-01
-7.279999999999999805e-01 9.813556529568386866e-01
-7.259999999999999787e-01 9.816334659525960404e-01
-7.239999999999999769e-01 9.819226038516205568e-01
-7.219999999999999751e-01 9.822229277703730110e-01
-7.199999999999999734e-01 9.825342952723190582e-01
-7.179999999999999716e-01 9.828565604391041877e-01
-7.159999999999999698e-01 9.831895739412201962e-01
-7.139999999999999680e-01 9.835331831081638443e-01
-7.119999999999999662e-01 9.838872319980890291e-01
-7.099999999999999645e-01 9.842515614669553603e-01
-7.079999999999999627e-01 9.846260092371728057e-01
-7.059999999999999609e-01 9.850104099657447376e-01
-7.039999999999999591e-01 9.854045953119088264e-01
-7.019999999999999574e-01 9.858083940042834392e-01
-6.999999999999999556e-01 9.862216319075097770e-01
-6.979999999999999538e-01 9.866441320884038468e-01
-6.959999999999999520e-01 9.870757148816104998e-01
-6.939999999999999503e-01 9.875161979547645297e-01
-6.919999999999999485e-01 9.879653963731596100e-01
-6.899999999999999467e-01 9.884231226639274004e-01
-6.879999999999999449e-01 9.888891868797270446e-01
-6.859999999999999432e-01 9.893633966619463926e-01
-6.839999999999999414e-01 9.898455573034170563e-01
-6.819999999999999396e-01 9.903354718106458510e-01
-6.799999999999999378e-01 9.908329409655602937e-01
-6.779999999999999361e-01 9.913377633867734851e-01
-6.759999999999999343e-01 9.918497355903681534e-01
-6.739999999999999325e-01 9.923686520502007502e-01
-6.719999999999999307e-01 9.928943052577283712e-01
-6.699999999999999289e-01 9.934264857813583927e-01
-6.679999999999999272e-01 9.939649823253232652e-01
-6.659999999999999254e-01 9.945095817880817979e-01
-6.639999999999999236e-01 9.950600693202478197e-01
-6.619999999999999218e-01 9.956162283820482184e-01
-6.599999999999999201e-01 9.961778408003112428e-01
-6.579999999999999183e-01 9.967446868249862924e-01
-6.559999999999999165e-01 9.973165451851988550e-01
-6.539999999999999147e-01 9.978931931448375980e-01
-6.519999999999999130e-01 9.984744065576787175e-01
-6.499999999999999112e-01 9.990599599220488791e-01
-6.480000000000000204e-01 9.996496264350259731e-01
-6.460000000000000187e-01 1.000243178046179793e+00
-6.440000000000000169e-01 1.000840385510854968e+00
-6.420000000000000151e-01 1.001441018442998487e+00
-6.400000000000000133e-01 1.002044845367528580e+00
-6.380000000000000115e-01 1.002651633772253081e+00
-6.360000000000000098e-01 1.003261150159332482e+00
-6.340000000000000080e-01 1.003873160096294015e+00
-6.320000000000000062e-01 1.004487428266592541e+00
-6.300000000000000044e-01 1.005103718519728684e+00
-6.280000000000000027e-01 1.005721793920913765e+00
-6.260000000000000009e-01 1.006341416800291988e+00
-6.239999999999999991e-01 1.006962348801720974e+00
-6.219999999999999973e-01 1.007584350931104433e+00
-6.199999999999999956e-01 1.008207183604286739e+00
-6.179999999999999938e-01 1.008830606694507637e+00
-6.159999999999999920e-01 1.009454379579416639e+00
-6.139999999999999902e-01 1.010078261187651982e+00
-6.119999999999999885e-01 1.010702010044981947e+00
-6.099999999999999867e-01 1.011325384320015619e+00
-6.079999999999999849e-01 1.011948141869474904e+00
-6.059999999999999831e-01 1.012570040283040873e+00
-6.039999999999999813e-01 1.013190836927765570e+00
-6.019999999999999796e-01 1.013810288992059050e+00
-5.999999999999999778e-01 1.014428153529244980e+00
-5.979999999999999760e-01 1.015044187500694362e+00
-5.959999999999999742e-01 1.015658147818530921e+00
-5.939999999999999725e-01 1.016269791387917287e+00
-5.919999999999999707e-01 1.016878875148916617e+00
-5.899999999999999689e-01 1.017485156117935441e+00
-5.879999999999999671e-01 1.018088391428746409e+00
-5.859999999999999654e-01 1.018688338373095803e+00
-5.839999999999999636e-01 1.019284754440892726e+00
-5.820000000000000728e-01 1.019877397359984172e+00
-5.800000000000000711e-01 1.020466025135518873e+00
-5.780000000000000693e-01 1.021050396088897028e+00
-5.760000000000000675e-01 1.021630268896309035e+00
-5.740000000000000657e-01 1.022205402626868764e+00
-5.720000000000000639e-01 1.022775556780335826e+00
-5.700000000000000622e-01 1.023340491324434165e+00
-5.680000000000000604e-01 1.023899966731762756e+00
-5.660000000000000586e-01 1.024453744016306622e+00
-5.640000000000000568e-01 1.025001584769543062e+00
-5.620000000000000551e-01 1.025543251196149530e+00
-5.600000000000000533e-01 1.026078506149310066e+00
-5.580000000000000515e-01 1.026607113165625806e+00
-5.560000000000000497e-01 1.027128836499628939e+00
-5.540000000000000480e-01 1.027643441157901183e+00
-5.520000000000000462e-01 1.028150692932798149e+00
-5.500000000000000444e-01 1.028650358435784229e+00
-5.480000000000000426e-01 1.029142205130373133e+00
-5.460000000000000409e-01 1.029626001364682519e+00
-5.440000000000000391e-01 1.030101516403598261e+00
-5.420000000000000373e-01 1.030568520460554582e+00
-5.400000000000000355e-01 1.031026784728925838e+00
-5.380000000000000338e-01 1.031476081413038814e+00
-5.360000000000000320e-01 1.031916183758799122e+00
-5.340000000000000302e-01 1.032346866083939219e+00
-5.320000000000000284e-01 1.032767903807885190e+00
-5.300000000000000266e-01 1.033179073481247379e+00
-5.280000000000000249e-01 1.033580152814932873e+00
-5.260000000000000231e-01 1.033970920708882968e+00
-5.240000000000000213e-01 1.034351157280438471e+00
-5.220000000000000195e-01 1.034720643892329761e+00
-5.200000000000000178e-01 1.035079163180299133e+00
-5.180000000000000160e-01 1.035426499080350782e+00
-5.160000000000000142e-01 1.035762436855634405e+00
-5.140000000000000124e-01 1.036086763122960885e+00
-5.120000000000000107e-01 1.036399265878954035e+00
-5.100000000000000089e-01 1.036699734525837080e+00
-5.080000000000000071e-01 1.036987959896856548e+00
-5.060000000000000053e-01 1.037263734281347549e+00
-5.040000000000000036e-01 1.037526851449434240e+00
-5.020000000000000018e-01 1.037777106676379235e+00
-5.000000000000000000e-01 1.038014296766567757e+00
-4.979999999999999982e-01 1.038238220077144058e+00
-4.959999999999999964e-01 1.038448676541288584e+00
-4.939999999999999947e-01 1.038645467691144741e+00
-4.919999999999999929e-01 1.038828396680393062e+00
-4.899999999999999911e-01 1.038997268306478095e+00
-4.879999999999999893e-01 1.039151889032483123e+00
-4.859999999999999876e-01 1.039292067008661391e+00
-4.839999999999999858e-01 1.039417612093618493e+00
-4.819999999999999840e-01 1.039528335875154363e+00
-4.799999999999999822e-01 1.039624051690758222e+00
-4.779999999999999805e-01 1.039704574647765334e+00
-4.759999999999999787e-01 1.039769721643172495e+00
-4.739999999999999769e-01 1.039819311383114897e+00
-4.719999999999999751e-01 1.039853164402005703e+00
-4.699999999999999734e-01 1.039871103081340786e+00
-4.679999999999999716e-01 1.039872951668168177e+00
-4.659999999999999698e-01 1.039858536293225111e+00
-4.639999999999999680e-01 1.039827684988742451e+00
-4.619999999999999662e-01 1.039780227705920934e+00
-4.599999999999999645e-01 1.039715996332077008e+00
-4.579999999999999627e-01 1.039634824707462046e+00
-4.559999999999999609e-01 1.039536548641755598e+00
-4.539999999999999591e-01 1.039421005930233344e+00
-4.519999999999999574e-01 1.039288036369613977e+00
-4.499999999999999556e-01 1.039137481773582561e+00
-4.479999999999999538e-01 1.038969185987993926e+00
-4.459999999999999520e-01 1.038782994905757651e+00
-4.439999999999999503e-01 1.038578756481405296e+00
-4.419999999999999485e-01 1.038356320745342565e+00
-4.399999999999999467e-01 1.038115539817784150e+00
-4.379999999999999449e-01 1.037856267922379505e+00
-4.359999999999999432e-01 1.037578361399521754e+00
-4.339999999999999414e-01 1.037281678719351730e+00
-4.319999999999999396e-01 1.036966080494448050e+00
-4.299999999999999378e-01 1.036631429492212986e+00
-4.279999999999999361e-01 1.036277590646950131e+00
-4.259999999999999343e-01 1.035904431071638321e+00
-4.239999999999999325e-01 1.035511820069401567e+00
-4.220000000000000417e-01 1.035099629144678790e+00
-4.200000000000000400e-01 1.034667732014089347e+00
-4.180000000000000382e-01 1.034216004617003914e+00
-4.160000000000000364e-01 1.033744325125813601e+00
-4.140000000000000346e-01 1.033252573955905973e+00
-4.120000000000000329e-01 1.032740633775343309e+00
-4.100000000000000311e-01 1.032208389514250424e+00
-4.080000000000000293e-01 1.031655728373906733e+00
-4.060000000000000275e-01 1.031082539835552314e+00
-4.040000000000000258e-01 1.030488715668898880e+00
-4.020000000000000240e-01 1.029874149940358530e+00
-4.000000000000000222e-01 1.029238739020982063e+00
-3.980000000000000204e-01 1.028582381594115081e+00
-3.960000000000000187e-01 1.027904978662767199e+00
-3.940000000000000169e-01 1.027206433556702603e+00
-3.920000000000000151e-01 1.026486651939247485e+00
-3.900000000000000133e-01 1.025745541813817940e+00
-3.880000000000000115e-01 1.024983013530172293e+00
-3.860000000000000098e-01 1.024198979790383213e+00
-3.840000000000000080e-01 1.023393355654537817e+00
-3.820000000000000062e-01 1.022566058546161560e+00
-3.800000000000000044e-01 1.021717008257373216e+00
-3.780000000000000027e-01 1.020846126953762978e+00
-3.760000000000000009e-01 1.019953339179008545e+00
-3.739999999999999991e-01 1.019038571859216535e+00
-3.719999999999999973e-01 1.018101754307000117e+00
-3.699999999999999956e-01 1.017142818225291734e+00
-3.679999999999999938e-01 1.016161697710891154e+00
-3.659999999999999920e-01 1.015158329257750403e+00
-3.639999999999999902e-01 1.014132651759998005e+00
-3.619999999999999885e-01 1.013084606514704777e+00
-3.599999999999999867e-01 1.012014137224390264e+00
-3.579999999999999849e-01 1.010921189999270720e+00
-3.559999999999999831e-01 1.009805713359255286e+00
-3.539999999999999813e-01 1.008667658235684605e+00
-3.519999999999999796e-01 1.007506977972819406e+00
-3.499999999999999778e-01 1.006323628329076403e+00
-3.479999999999999760e-01 1.005117567478014173e+00
-3.459999999999999742e-01 1.003888756009071681e+00
-3.439999999999999725e-01 1.002637156928058992e+00
-3.419999999999999707e-01 1.001362735657402858e+00
-3.399999999999999689e-01 1.000065460036148268e+00
-3.379999999999999671e-01 9.987453003197164225e-01
-3.359999999999999654e-01 9.974022291794217843e-01
-3.339999999999999636e-01 9.960362217017495468e-01
-3.319999999999999618e-01 9.946472553873939582e-01
-3.299999999999999600e-01 9.932353101500597248e-01
-3.279999999999999583e-01 9.918003683150279359e-01
-3.259999999999999565e-01 9.903424146174875098e-01
-3.239999999999999547e-01 9.888614362006334924e-01
-3.219999999999999529e-01 9.873574226135339860e-01
-3.199999999999999512e-01 9.858303658087670396e-01
-3.179999999999999494e-01 9.842802601398292772e-01
-3.159999999999999476e-01 9.827071023583161535e-01
-3.139999999999999458e-01 9.811108916108781663e-01
-3.119999999999999440e-01 9.794916294359500286e-01
-3.099999999999999423e-01 9.778493197602593501e-01
-3.079999999999999405e-01 9.761839688951121641e-01
-3.059999999999999387e-01 9.744955855324586302e-01
-3.039999999999999369e-01 9.727841807407405783e-01
-3.019999999999999352e-01 9.710497679605196719e-01
-2.999999999999999334e-01 9.692923629998928536e-01
-2.979999999999999316e-01 9.675119840296895202e-01
-2.960000000000000409e-01 9.657086515784581993e-01
-2.940000000000000391e-01 9.638823885272401748e-01
-2.920000000000000373e-01 9.620332201041337239e-01
-2.900000000000000355e-01 9.601611738786485217e-01
-2.880000000000000338e-01 9.582662797558521017e-01
-2.860000000000000320e-01 9.563485699703120346e-01
-2.840000000000000302e-01 9.544080790798319391e-01
-2.820000000000000284e-01 9.524448439589836557e-01
-2.800000000000000266e-01 9.504589037924398021e-01
-2.780000000000000249e-01 9.484503000681032692e-01
-2.760000000000000231e-01 9.464190765700389862e-01
-2.740000000000000213e-01 9.443652793712087323e-01
-2.720000000000000195e-01 9.422889568260075510e-01
-2.700000000000000178e-01 9.401901595626072083e-01
-2.680000000000000160e-01 9.380689404751052507e-01
-2.660000000000000142e-01 9.359253547154831043e-01
-2.640000000000000124e-01 9.337594596853717732e-01
-2.620000000000000107e-01 9.315713150276294652e-01
-2.600000000000000089e-01 9.293609826177328115e-01
-2.580000000000000071e-01 9.271285265549775723e-01
-2.560000000000000053e-01 9.248740131534995967e-01
-2.540000000000000036e-01 9.225975109331079338e-01
-2.520000000000000018e-01 9.202990906099379753e-01
-2.500000000000000000e-01 9.179788250869237443e-01
-2.479999999999999982e-01 9.156367894440896604e-01
-2.459999999999999964e-01 9.132730609286656698e-01
-2.439999999999999947e-01 9.108877189450255152e-01
-2.419999999999999929e-01 9.084808450444492589e-01
-2.399999999999999911e-01 9.060525229147126103e-01
-2.379999999999999893e-01 9.036028383695042798e-01
-2.359999999999999876e-01 9.011318793376722480e-01
-2.339999999999999858e-01 8.986397358522997258e-01
-2.319999999999999840e-01 8.961265000396146929e-01
-2.299999999999999822e-01 8.935922661077309037e-01
-2.279999999999999805e-01 8.910371303352252470e-01
-2.259999999999999787e-01 8.884611910595509032e-01
-2.239999999999999769e-01 8.858645486652869661e-01
-2.219999999999999751e-01 8.832473055722289690e-01
-2.199999999999999734e-01 8.806095662233179855e-01
-2.179999999999999716e-01 8.779514370724125216e-01
-2.159999999999999698e-01 8.752730265719037561e-01
-2.139999999999999680e-01 8.725744451601750162e-01
-2.119999999999999662e-01 8.698558052489073766e-01
-2.099999999999999645e-01 8.671172212102324917e-01
-2.079999999999999627e-01 8.643588093637347702e-01
-2.059999999999999609e-01 8.615806879633038928e-01
-2.039999999999999591e-01 8.587829771838383364e-01
-2.019999999999999574e-01 8.559657991078025718e-01
-1.999999999999999556e-01 8.531292777116381565e-01
-1.979999999999999538e-01 8.502735388520323845e-01
-1.959999999999999520e-01 8.473987102520412762e-01
-1.939999999999999503e-01 8.445049214870752330e-01
-1.919999999999999485e-01 8.415923039707403630e-01
-1.899999999999999467e-01 8.386609909405458030e-01
-1.879999999999999449e-01 8.357111174434708190e-01
-1.859999999999999432e-01 8.327428203213975699e-01
-1.839999999999999414e-01 8.297562381964094236e-01
-1.819999999999999396e-01 8.267515114559571554e-01
-1.799999999999999378e-01 8.237287822378921431e-01
-1.779999999999999361e-01 8.206881944153715525e-01
-1.759999999999999343e-01 8.176298935816332936e-01
-1.739999999999999325e-01 8.145540270346451894e-01
-1.719999999999999307e-01 8.114607437616270236e-01
-1.699999999999999289e-01 8.083501944234493530e-01
-1.679999999999999272e-01 8.052225313389094197e-01
-1.660000000000000364e-01 8.020779084688847149e-01
-1.640000000000000346e-01 7.989164814003661963e-01
-1.620000000000000329e-01 7.957384073303751526e-01
-1.600000000000000311e-01 7.925438450497594989e-01
-1.580000000000000293e-01 7.893329549268772727e-01
-1.560000000000000275e-01 7.861058988911627798e-01
-1.540000000000000258e-01 7.828628404165827170e-01
-1.520000000000000240e-01 7.796039445049774974e-01
-1.500000000000000222e-01 7.763293776692954395e-01
-1.480000000000000204e-01 7.730393079167157122e-01
-1.460000000000000187e-01 7.697339047316648086e-01
-1.440000000000000169e-01 7.664133390587278827e-01
-1.420000000000000151e-01 7.630777832854536147e-01
-1.400000000000000133e-01 7.597274112250576028e-01
-1.380000000000000115e-01 7.563623980990232809e-01
-1.360000000000000098e-01 7.529829205196023612e-01
-1.340000000000000080e-01 7.495891564722166889e-01
-1.320000000000000062e-01 7.461812852977620647e-01
-1.300000000000000044e-01 7.427594876748169206e-01
-1.280000000000000027e-01 7.393239456017550726e-01
-1.260000000000000009e-01 7.358748423787659920e-01
-1.239999999999999991e-01 7.324123625897831502e-01
-1.219999999999999973e-01 7.289366920843215469e-01
-1.199999999999999956e-01 7.254480179592261990e-01
-1.179999999999999938e-01 7.219465285403331434e-01
-1.159999999999999920e-01 7.184324133640447307e-01
-1.139999999999999902e-01 7.149058631588187662e-01
-1.119999999999999885e-01 7.113670698265753822e-01
-1.099999999999999867e-01 7.078162264240216439e-01
-1.079999999999999849e-01 7.042535271438952194e-01
-1.059999999999999831e-01 7.006791672961292239e-01
-1.039999999999999813e-01 6.970933432889390158e-01
-1.019999999999999796e-01 6.934962526098328306e-01
-9.999999999999997780e-02 6.898880938065476975e-01
-9.799999999999997602e-02 6.862690664679109709e-01
-9.599999999999997424e-02 6.826393712046306961e-01
-9.399999999999997247e-02 6.789992096300148106e-01
-9.199999999999997069e-02 6.753487843406210667e-01
-8.999999999999996891e-02 6.716882988968387869e-01
-8.799999999999996714e-02 6.680179578034047827e-01
-8.599999999999996536e-02 6.643379664898537706e-01
-8.399999999999996358e-02 6.606485312909051721e-01
-8.199999999999996181e-02 6.569498594267872971e-01
-7.999999999999996003e-02 6.532421589835021303e-01
-7.799999999999995826e-02 6.495256388930281677e-01
-7.599999999999995648e-02 6.458005089134681853e-01
-7.399999999999995470e-02 6.420669796091376114e-01
-7.199999999999995293e-02 6.383252623306001627e-01
-6.999999999999995115e-02 6.345755691946479704e-01
-6.799999999999994937e-02 6.308181130642296353e-01
-6.599999999999994760e-02 6.270531075283284350e-01
-6.399999999999994582e-02 6.232807668817894609e-01
-6.199999999999994404e-02 6.195013061050996805e-01
-5.999999999999994227e-02 6.157149408441208172e-01
-5.799999999999994049e-02 6.119218873897769306e-01
-5.599999999999993872e-02 6.081223626576983676e-01
-5.399999999999993694e-02 6.043165841678229677e-01
-5.199999999999993516e-02 6.005047700239560804e-01
-4.999999999999993339e-02 5.966871388932913911e-01
-4.799999999999993161e-02 5.928639099858928896e-01
-4.599999999999992983e-02 5.890353030341406448e-01
-4.399999999999992806e-02 5.852015382721406089e-01
-4.199999999999992628e-02 5.813628364151004480e-01
-4.000000000000003553e-02 5.775194186386733985e-01
-3.800000000000003375e-02 5.736715065582694839e-01
-3.600000000000003197e-02 5.698193222083390852e-01
-3.400000000000003020e-02 5.659630880216263149e-01
-3.200000000000002842e-02 5.621030268083959669e-01
-3.000000000000002665e-02 5.582393617356354865e-01
-2.800000000000002487e-02 5.543723163062317383e-01
-2.600000000000002309e-02 5.505021143381259030e-01
-2.400000000000002132e-02 5.466289799434472796e-01
-2.200000000000001954e-02 5.427531375076256603e-01
-2.000000000000001776e-02 5.388748116684872747e-01
-1.800000000000001599e-02 5.349942272953319700e-01
-1.600000000000001421e-02 5.311116094679956268e-01
-1.400000000000001243e-02 5.272271834558980297e-01
-1.200000000000001066e-02 5.233411746970780820e-01
-1.000000000000000888e-02 5.194538087772171409e-01
-8.000000000000007105e-03 5.155653114086528044e-01
-6.000000000000005329e-03 5.116759084093840393e-01
-4.000000000000003553e-03 5.077858256820687588e-01
-2.000000000000001776e-03 5.038952891930158495e-01
0.000000000000000000e+00 5.000045249511732015e-01
2.000000000000001776e-03 4.961137589871115749e-01
4.000000000000003553e-03 4.922232173320088000e-01
6.000000000000005329e-03 4.883331259966318671e-01
8.000000000000007105e-03 4.844437109503216266e-01
1.000000000000000888e-02 4.805551980999797079e-01
1.200000000000001066e-02 4.766678132690594927e-01
1.400000000000001243e-02 4.727817821765627482e-01
1.600000000000001421e-02 4.688973304160429234e-01
1.800000000000001599e-02 4.650146834346172708e-01
2.000000000000001776e-02 4.611340665119881832e-01
2.200000000000001954e-02 4.572557047394759100e-01
2.400000000000002132e-02 4.533798229990640416e-01
2.600000000000002309e-02 4.495066459424585381e-01
2.800000000000002487e-02 4.456363979701625233e-01
3.000000000000002665e-02 4.417693032105677320e-01
3.200000000000002842e-02 4.379055854990641650e-01
3.400000000000003020e-02 4.340454683571696171e-01
3.600000000000003197e-02 4.301891749716796332e-01
3.800000000000003375e-02 4.263369281738406125e-01
4.000000000000003553e-02 4.224889504185465605e-01
4.200000000000003730e-02 4.186454637635608211e-01
4.400000000000003908e-02 4.148066898487646759e-01
4.600000000000004086e-02 4.109728498754345871e-01
4.800000000000004263e-02 4.071441645855479186e-01
5.000000000000004441e-02 4.033208542411202968e-01
5.200000000000004619e-02 3.995031386035753362e-01
5.400000000000004796e-02 3.956912369131477814e-01
5.600000000000004974e-02 3.918853678683219544e-01
5.800000000000005151e-02 3.880857496053067845e-01
6.000000000000005329e-02 3.842925996775489184e-01
6.200000000000005507e-02 3.805061350352850202e-01
6.400000000000005684e-02 3.767265720051351519e-01
6.600000000000005862e-02 3.729541262697382287e-01
6.800000000000006040e-02 3.691890128474307198e-01
7.000000000000006217e-02 3.654314460719715885e-01
7.200000000000006395e-02 3.616816395723122524e-01
7.400000000000006573e-02 3.579398062524152824e-01
7.600000000000006750e-02 3.542061582711221734e-01
7.800000000000006928e-02 3.504809070220719636e-01
8.000000000000007105e-02 3.467642631136717002e-01
8.200000000000007283e-02 3.430564363491204749e-01
8.400000000000007461e-02 3.393576357064888027e-01
8.600000000000007638e-02 3.356680693188535125e-01
8.800000000000007816e-02 3.319879444544916458e-01
9.000000000000007994e-02 3.283174674971321982e-01
9.200000000000008171e-02 3.246568439262690342e-01
9.400000000000008349e-02 3.210062782975365847e-01
9.600000000000008527e-02 3.173659742231473846e-01
9.800000000000008704e-02 3.137361343523955570e-01
1.000000000000000888e-01 3.101169603522262452e-01
1.020000000000000906e-01 3.065086528878728789e-01
1.040000000000000924e-01 3.029114116035627191e-01
1.060000000000000941e-01 2.993254351032943461e-01
1.080000000000000959e-01 2.957509209316853127e-01
1.100000000000000977e-01 2.921880655548946826e-01
1.120000000000000995e-01 2.886370643416187320e-01
1.140000000000001013e-01 2.850981115441646452e-01
1.160000000000001030e-01 2.815714002795997595e-01
1.180000000000001048e-01 2.780571225109810252e-01
1.200000000000001066e-01 2.745554690286648447e-01
1.220000000000001084e-01 2.710666294316979030e-01
1.240000000000001101e-01 2.675907921092919861e-01
1.260000000000001119e-01 2.641281442223828435e-01
1.280000000000001137e-01 2.606788716852753707e-01
1.300000000000001155e-01 2.572431591473760548e-01
1.320000000000001172e-01 2.538211899750147382e-01
1.340000000000001190e-01 2.504131462333555880e-01
1.360000000000001208e-01 2.470192086684009913e-01
1.380000000000001226e-01 2.436395566890877107e-01
1.400000000000001243e-01 2.402743683494776850e-01
1.420000000000001261e-01 2.369238203310448654e-01
1.440000000000001279e-01 2.335880879250595843e-01
1.460000000000001297e-01 2.302673450150707346e-01
1.480000000000001315e-01 2.269617640594897012e-01
1.500000000000001332e-01 2.236715160742739350e-01
1.520000000000001350e-01 2.203967706157152207e-01
1.539999999999999147e-01 2.171376957633315286e-01
1.559999999999999165e-01 2.138944581028633385e-01
1.579999999999999183e-01 2.106672227093810412e-01
1.599999999999999201e-01 2.074561531304962569e-01
1.619999999999999218e-01 2.042614113696868960e-01
1.639999999999999236e-01 2.010831578697310218e-01
1.659999999999999254e-01 1.979215514962556210e-01
1.679999999999999272e-01 1.947767495213983957e-01
1.699999999999999289e-01 1.916489076075855724e-01
1.719999999999999307e-01 1.885381797914268964e-01
1.739999999999999325e-01 1.854447184677293636e-01
1.759999999999999343e-01 1.823686743736303018e-01
1.779999999999999361e-01 1.793101965728522429e-01
1.799999999999999378e-01 1.762694324400804202e-01
1.819999999999999396e-01 1.732465276454647762e-01
1.839999999999999414e-01 1.702416261392462049e-01
1.859999999999999432e-01 1.672548701365123569e-01
1.879999999999999449e-01 1.642864001020787890e-01
1.899999999999999467e-01 1.613363547355023964e-01
1.919999999999999485e-01 1.584048709562248525e-01
1.939999999999999503e-01 1.554920838888488865e-01
1.959999999999999520e-01 1.525981268485487874e-01
1.979999999999999538e-01 1.497231313266165209e-01
1.999999999999999556e-01 1.468672269761440718e-01
2.019999999999999574e-01 1.440305415978449521e-01
2.039999999999999591e-01 1.412132011260148201e-01
2.059999999999999609e-01 1.384153296146335421e-01
2.079999999999999627e-01 1.356370492236094183e-01
2.099999999999999645e-01 1.328784802051680702e-01
2.119999999999999662e-01 1.301397408903858799e-01
2.139999999999999680e-01 1.274209476758705328e-01
2.159999999999999698e-01 1.247222150105903316e-01
2.179999999999999716e-01 1.220436553828518900e-01
2.199999999999999734e-01 1.193853793074299841e-01
2.219999999999999751e-01 1.167474953128495585e-01
2.239999999999999769e-01 1.141301099288209997e-01
2.259999999999999787e-01 1.115333276738314505e-01
2.279999999999999805e-01 1.089572510428921670e-01
2.299999999999999822e-01 1.064019804954446369e-01
2.319999999999999840e-01 1.038676144434255710e-01
2.339999999999999858e-01 1.013542492394929329e-01
2.359999999999999876e-01 9.886197916541494823e-02
2.379999999999999893e-01 9.639089642062187435e-02
2.399999999999999911e-01 9.394109111092341369e-02
2.419999999999999929e-01 9.151265123739305007e-02
2.439999999999999947e-01 8.910566268541975088e-02
2.459999999999999964e-01 8.672020921392925574e-02
2.479999999999999982e-01 8.435637244477667274e-02
2.500000000000000000e-01 8.201423185230999335e-02
2.520000000000000018e-01 7.969386475310963336e-02
2.540000000000000036e-01 7.739534629589978065e-02
2.560000000000000053e-01 7.511874945163921069e-02
2.580000000000000071e-01 7.286414500378829429e-02
2.600000000000000089e-01 7.063160153875580605e-02
2.620000000000000107e-01 6.842118543652647711e-02
2.640000000000000124e-01 6.623296086147023587e-02
2.660000000000000142e-01 6.406698975333557922e-02
2.680000000000000160e-01 6.192333181842785139e-02
2.700000000000000178e-01 5.980204452097359624e-02
2.720000000000000195e-01 5.770318307467198204e-02
2.740000000000000213e-01 5.562680043443779532e-02
2.760000000000000231e-01 5.357294728833178477e-02
2.780000000000000249e-01 5.154167204968596039e-02
2.800000000000000266e-01 4.953302084942012851e-02
2.820000000000000284e-01 4.754703752855515830e-02
2.840000000000000302e-01 4.558376363092070394e-02
2.860000000000000320e-01 4.364323839606204514e-02
2.880000000000000338e-01 4.172549875234515815e-02
2.900000000000000355e-01 3.983057931026268150e-02
2.920000000000000373e-01 3.795851235594166484e-02
2.940000000000000391e-01 3.610932784485471059e-02
2.960000000000000409e-01 3.428305339573600730e-02
2.980000000000000426e-01 3.247971428470280975e-02
3.000000000000000444e-01 3.069933343958569649e-02
3.020000000000000462e-01 2.894193143446660565e-02
3.040000000000000480e-01 2.720752648442853472e-02
3.060000000000000497e-01 2.549613444051529454e-02
3.080000000000000515e-01 2.380776878490675763e-02
3.100000000000000533e-01 2.214244062630665866e-02
3.120000000000000551e-01 2.050015869554755454e-02
3.140000000000000568e-01 1.888092934141316626e-02
3.160000000000000586e-01 1.728475652667971207e-02
3.180000000000000604e-01 1.571164182437700951e-02
3.200000000000000622e-01 1.416158441427128878e-02
3.220000000000000639e-01 1.263458107957221577e-02
3.240000000000000657e-01 1.113062620386318091e-02
3.260000000000000675e-01 9.649711768258351086e-03
3.280000000000000693e-01 8.191827348786540064e-03
3.300000000000000711e-01 6.756960114004451068e-03
3.320000000000000728e-01 5.345094822839235871e-03
3.340000000000000746e-01 3.956213822664145230e-03
3.360000000000000764e-01 2.590297047605549796e-03
3.380000000000000782e-01 1.247322017085661372e-03
3.400000000000000799e-01 -7.273616539993366104e-05
3.420000000000000817e-01 -1.369904813266042964e-03
3.440000000000000835e-01 -2.644213657584826294e-03
3.460000000000000853e-01 -3.895694847591113508e-03
3.480000000000000870e-01 -5.124382950946304582e-03
3.500000000000000888e-01 -6.330314953760463048e-03
3.520000000000000906e-01 -7.513530260369161162e-03
3.540000000000000924e-01 -8.674070692864632726e-03
3.560000000000000941e-01 -9.811980490380012299e-03
3.580000000000000959e-01 -1.092730630812466242e-02
3.600000000000000977e-01 -1.202009721616992266e-02
3.620000000000000995e-01 -1.309040469798283812e-02
3.640000000000001013e-01 -1.413828264870775619e-02
3.660000000000001030e-01 -1.516378737319334924e-02
3.680000000000001048e-01 -1.616697758376395289e-02
3.700000000000001066e-01 -1.714791439773344361e-02
3.720000000000001084e-01 -1.810666133466098948e-02
3.740000000000001101e-01 -1.904328431334778582e-02
3.760000000000001119e-01 -1.995785164857077909e-02
3.780000000000001137e-01 -2.085043404755482221e-02
3.800000000000001155e-01 -2.172110460617993066e-02
3.820000000000001172e-01 -2.256993880492375038e-02
3.840000000000001190e-01 -2.339701450453679499e-02
3.860000000000001208e-01 -2.420241194144878705e-02
3.880000000000001226e-01 -2.498621372290565912e-02
3.900000000000001243e-01 -2.574850482183543843e-02
3.920000000000001261e-01 -2.648937257144057256e-02
3.940000000000001279e-01 -2.720890665951847254e-02
3.960000000000001297e-01 -2.790719912250316792e-02
3.980000000000001315e-01 -2.858434433923306983e-02
4.000000000000001332e-01 -2.924043902443884679e-02
4.020000000000001350e-01 -2.987558222195285662e-02
4.040000000000001368e-01 -3.048987529763524940e-02
4.060000000000001386e-01 -3.108342193202007220e-02
4.079999999999999183e-01 -3.165632811267549140e-02
4.099999999999999201e-01 -3.220870212628024198e-02
4.119999999999999218e-01 -3.274065455041186290e-02
4.139999999999999236e-01 -3.325229824504716269e-02
4.159999999999999254e-01 -3.374374834377358301e-02
4.179999999999999272e-01 -3.421512224470935060e-02
4.199999999999999289e-01 -3.466653960113041943e-02
4.219999999999999307e-01 -3.509812231180442499e-02
4.239999999999999325e-01 -3.550999451102998528e-02
4.259999999999999343e-01 -3.590228255837557558e-02
4.279999999999999361e-01 -3.627511502812741373e-02
4.299999999999999378e-01 -3.662862269842925844e-02
4.319999999999999396e-01 -3.696293854012822067e-02
4.339999999999999414e-01 -3.727819770531493049e-02
4.359999999999999432e-01 -3.757453751555961396e-02
4.379999999999999449e-01 -3.785209744984530111e-02
4.399999999999999467e-01 -3.811101913219205883e-02
4.419999999999999485e-01 -3.835144631897491330e-02
4.439999999999999503e-01 -3.857352488593024376e-02
4.459999999999999520e-01 -3.877740281485508866e-02
4.479999999999999538e-01 -3.896323017998915006e-02
4.499999999999999556e-01 -3.913115913408782287e-02
4.519999999999999574e-01 -3.928134389417747840e-02
4.539999999999999591e-01 -3.941394072699377915e-02
4.559999999999999609e-01 -3.952910793410557844e-02
4.579999999999999627e-01 -3.962700583671430188e-02
4.599999999999999645e-01 -3.970779676013735937e-02
4.619999999999999662e-01 -3.977164501796670582e-02
4.639999999999999680e-01 -3.981871689590410490e-02
4.659999999999999698e-01 -3.984918063527254084e-02
4.679999999999999716e-01 -3.986320641619989225e-02
4.699999999999999734e-01 -3.986096634047564535e-02
4.719999999999999751e-01 -3.984263441407809303e-02
4.739999999999999769e-01 -3.980838652937013222e-02
4.759999999999999787e-01 -3.975840044696499209e-02
4.779999999999999805e-01 -3.969285577725623071e-02
4.799999999999999822e-01 -3.961193396161433178e-02
4.819999999999999840e-01 -3.951581825324546049e-02
4.839999999999999858e-01 -3.940469369771504304e-02
4.859999999999999876e-01 -3.927874711312928646e-02
4.879999999999999893e-01 -3.913816706997774730e-02
4.899999999999999911e-01 -3.898314387063428477e-02
4.919999999999999929e-01 -3.881386952851328953e-02
4.939999999999999947e-01 -3.863053774688163244e-02
4.959999999999999964e-01 -3.843334389732577794e-02
4.979999999999999982e-01 -3.822248499786784492e-02
5.000000000000000000e-01 -3.799815969073727651e-02
5.020000000000000018e-01 -3.776056821978734934e-02
5.040000000000000036e-01 -3.750991240756340606e-02
5.060000000000000053e-01 -3.724639563201570525e-02
5.080000000000000071e-01 -3.697022280285855445e-02
5.100000000000000089e-01 -3.668160033757195126e-02
5.120000000000000107e-01 -3.638073613704850828e-02
5.140000000000000124e-01 -3.606783956087811216e-02
5.160000000000000142e-01 -3.574312140227342560e-02
5.180000000000000160e-01 -3.540679386263534401e-02
5.200000000000000178e-01 -3.505907052575230054e-02
5.220000000000000195e-01 -3.470016633163686137e-02
5.240000000000000213e-01 -3.433029754999616934e-02
5.260000000000000231e-01 -3.394968175333368254e-02
5.280000000000000249e-01 -3.355853778968354018e-02
5.300000000000000266e-01 -3.315708575497344768e-02
5.320000000000000284e-01 -3.274554696501708051e-02
5.340000000000000302e-01 -3.232414392713156559e-02
5.360000000000000320e-01 -3.189310031138292700e-02
5.380000000000000338e-01 -3.145264092145305668e-02
5.400000000000000355e-01 -3.100299166513087457e-02
5.420000000000000373e-01 -3.054437952442368154e-02
5.440000000000000391e-01 -3.007703252528981519e-02
5.460000000000000409e-01 -2.960117970698783463e-02
5.480000000000000426e-01 -2.911705109104412159e-02
5.500000000000000444e-01 -2.862487764983567828e-02
5.520000000000000462e-01 -2.812489127478590145e-02
5.540000000000000480e-01 -2.761732474417444294e-02
5.560000000000000497e-01 -2.710241169055882526e-02
5.580000000000000515e-01 -2.658038656780403741e-02
5.600000000000000533e-01 -2.605148461772166524e-02
5.620000000000000551e-01 -2.551594183631622492e-02
5.640000000000000568e-01 -2.497399493963770034e-02
5.660000000000000586e-01 -2.442588132923628752e-02
5.680000000000000604e-01 -2.387183905722189969e-02
5.700000000000000622e-01 -2.331210679092399207e-02
5.720000000000000639e-01 -2.274692377715270553e-02
5.740000000000000657e-01 -2.217652980605577806e-02
5.760000000000000675e-01 -2.160116517457644214e-02
5.780000000000000693e-01 -2.102107064950298199e-02
5.800000000000000711e-01 -2.043648743011661217e-02
5.820000000000000728e-01 -1.984765711042879577e-02
5.840000000000000746e-01 -1.925482164101199878e-02
5.860000000000000764e-01 -1.865822329041999517e-02
5.880000000000000782e-01 -1.805810460619694524e-02
5.900000000000000799e-01 -1.745470837547302700e-02
5.920000000000000817e-01 -1.684827758514750862e-02
5.940000000000000835e-01 -1.623905538165348883e-02
5.960000000000000853e-01 -1.562728503030941241e-02
5.980000000000000870e-01 -1.501320987424759057e-02
6.000000000000000888e-01 -1.439707329292683191e-02
6.020000000000000906e-01 -1.377911866022252241e-02
6.040000000000000924e-01 -1.315958930209193412e-02
6.060000000000000941e-01 -1.253872845381909240e-02
6.080000000000000959e-01 -1.191677921683143015e-02
6.100000000000000977e-01 -1.129398451508978329e-02
6.120000000000000995e-01 -1.067058705105217165e-02
6.140000000000001013e-01 -1.004682926120425979e-02
6.160000000000001030e-01 -9.422953271162159972e-03
6.180000000000001048e-01 -8.799200850340027635e-03
6.200000000000001066e-01 -8.175813366185669118e-03
6.220000000000001084e-01 -7.553031737978277427e-03
6.240000000000001101e-01 -6.931096390192403867e-03
6.260000000000001119e-01 -6.310247205420616012e-03
6.280000000000001137e-01 -5.690723476858949859e-03
6.300000000000001155e-01 -5.072763860349271958e-03
6.320000000000001172e-01 -4.456606325980883021e-03
6.340000000000001190e-01 -3.842488109245700834e-03
6.360000000000001208e-01 -3.230645661752795661e-03
6.380000000000001226e-01 -2.621314601489177498e-03
6.400000000000001243e-01 -2.014729662640157848e-03
6.420000000000001261e-01 -1.411124644952521656e-03
6.440000000000001279e-01 -8.107323626539431061e-04
6.460000000000001297e-01 -2.137845929134352119e-04
6.480000000000001315e-01 3.794879761464531320e-04
6.500000000000001332e-01 9.688557978974055018e-04
6.520000000000001350e-01 1.554090520106965467e-03
6.540000000000001368e-01 2.134965038297964579e-03
6.560000000000001386e-01 2.711253549570136201e-03
6.580000000000001403e-01 3.282731606880140429e-03
6.600000000000001421e-01 3.849176173784718547e-03
6.620000000000001439e-01 4.410365679648031723e-03
6.640000000000001457e-01 4.966080075313961117e-03
6.659999999999999254e-01 5.516100889244313077e-03
6.679999999999999272e-01 6.060211284126482134e-03
6.699999999999999289e-01 6.598196113949017505e-03
6.719999999999999307e-01 7.129841981549256413e-03
6.739999999999999325e-01 7.654937296632358112e-03
6.759999999999999343e-01 8.173272334264070071e-03
6.779999999999999361e-01 8.684639293839946372e-03
6.799999999999999378e-01 9.188832358528797872e-03
6.819999999999999396e-01 9.685647755196591380e-03
6.839999999999999414e-01 1.017488381480718962e-02
6.859999999999999432e-01 1.065634103330564963e-02
6.879999999999999449e-01 1.112982213298319145e-02
6.899999999999999467e-01 1.159513212432616847e-02
6.919999999999999485e-01 1.205207836834870649e-02
6.939999999999999503e-01 1.250047063941306380e-02
6.959999999999999520e-01 1.294012118853810067e-02
6.979999999999999538e-01 1.337084480719524793e-02
6.999999999999999556e-01 1.379245889159730343e-02
7.019999999999999574e-01 1.420478350747822471e-02
7.039999999999999591e-01 1.460764145536558312e-02
7.059999999999999609e-01 1.500085833635056431e-02
7.079999999999999627e-01 1.538426261835118547e-02
7.099999999999999645e-01 1.575768570287611192e-02
7.119999999999999662e-01 1.612096199228507665e-02
7.139999999999999680e-01 1.647392895755250830e-02
7.159999999999999698e-01 1.681642720653014900e-02
7.179999999999999716e-01 1.714830055271715503e-02
7.199999999999999734e-01 1.746939608453051962e-02
7.219999999999999751e-01 1.777956423508531003e-02
7.239999999999999769e-01 1.807865885248116644e-02
7.259999999999999787e-01 1.836653727059728292e-02
7.279999999999999805e-01 1.864306038039942326e-02
7.299999999999999822e-01 1.890809270175775048e-02
7.319999999999999840e-01 1.916150245577852296e-02
7.339999999999999858e-01 1.940316163765032353e-02
7.359999999999999876e-01 1.963294609000693081e-02
7.379999999999999893e-01 1.985073557680694378e-02
7.399999999999999911e-01 2.005641385773310192e-02
7.419999999999999929e-01 2.024986876311257733e-02
7.439999999999999947e-01 2.043099226935762847e-02
7.459999999999999964e-01 2.059968057493094529e-02
7.479999999999999982e-01 2.075583417683446452e-02
7.500000000000000000e-01 2.089935794762604049e-02
7.520000000000000018e-01 2.103016121296180652e-02
7.540000000000000036e-01 2.114815782966805724e-02
7.560000000000000053e-01 2.125326626434470567e-02
7.580000000000000071e-01 2.134540967249876076e-02
7.600000000000000089e-01 2.142451597821182219e-02
7.620000000000000107e-01 2.149051795434281376e-02
7.640000000000000124e-01 2.154335330326506703e-02
7.660000000000000142e-01 2.158296473814325100e-02
7.680000000000000160e-01 2.160930006474620635e-02
7.700000000000000178e-01 2.162231226380367799e-02
7.720000000000000195e-01 2.162195957390083967e-02
7.740000000000000213e-01 2.160820557491899274e-02
7.760000000000000231e-01 2.158101927201971915e-02
7.780000000000000249e-01 2.154037518017487551e-02
7.800000000000000266e-01 2.148625340924370519e-02
7.820000000000000284e-01 2.141863974959956618e-02
7.840000000000000302e-01 2.133752575830627496e-02
7.860000000000000320e-01 2.124290884584645323e-02
7.880000000000000338e-01 2.113479236340237710e-02
7.900000000000000355e-01 2.101318569069204889e-02
7.920000000000000373e-01 2.087810432436049135e-02
7.940000000000000391e-01 2.072956996692854048e-02
7.960000000000000409e-01 2.056761061630080212e-02
7.980000000000000426e-01 2.039226065583277236e-02
8.000000000000000444e-01 2.020356094496134070e-02
8.020000000000000462e-01 2.000155891039534506e-02
8.040000000000000480e-01 1.978630863787356198e-02
8.060000000000000497e-01 1.955787096448652340e-02
8.080000000000000515e-01 1.931631357156687878e-02
8.100000000000000533e-01 1.906171107814702559e-02
8.120000000000000551e-01 1.879414513498756101e-02
8.140000000000000568e-01 1.851370451917777604e-02
8.160000000000000586e-01 1.822048522930824754e-02
8.180000000000000604e-01 1.791459058121724901e-02
8.200000000000000622e-01 1.759613130431508798e-02
8.220000000000000639e-01 1.726522563848187364e-02
8.240000000000000657e-01 1.692199943154915065e-02
8.260000000000000675e-01 1.656658623735557390e-02
8.280000000000000693e-01 1.619912741438850334e-02
8.300000000000000711e-01 1.581977222500630109e-02
8.320000000000000728e-01 1.542867793524582698e-02
8.340000000000000746e-01 1.502600991521468865e-02
8.360000000000000764e-01 1.461194174007068858e-02
8.380000000000000782e-01 1.418665529159168770e-02
8.400000000000000799e-01 1.375034086033233294e-02
8.420000000000000817e-01 1.330319724837364381e-02
8.440000000000000835e-01 1.284543187266640185e-02
8.460000000000000853e-01 1.237726086896639988e-02
8.480000000000000870e-01 1.189890919636782396e-02
8.500000000000000888e-01 1.141061074243110429e-02
8.520000000000000906e-01 1.091260842891106364e-02
8.540000000000000924e-01 1.040515431808403113e-02
8.560000000000000941e-01 9.888509719676752407e-03
8.580000000000000959e-01 9.362945298397484795e-03
8.600000000000000977e-01 8.828741182071109250e-03
8.620000000000000995e-01 8.286187070380535147e-03
8.640000000000001013e-01 7.735582344214730899e-03
8.660000000000001030e-01 7.177236175623658010e-03
8.680000000000001048e-01 6.611467638385826184e-03
8.700000000000001066e-01 6.038605819184084122e-03
8.720000000000001084e-01 5.458989929396862451e-03
8.740000000000001101e-01 4.872969417500649936e-03
8.760000000000001119e-01 4.280904082089420637e-03
8.780000000000001137e-01 3.683164185511456079e-03
8.800000000000001155e-01 3.080130568123284895e-03
8.820000000000001172e-01 2.472194763163793052e-03
8.840000000000001190e-01 1.859759112249115276e-03
8.860000000000001208e-01 1.243236881490805690e-03
8.880000000000001226e-01 6.230523782375652075e-04
8.900000000000001243e-01 -3.589315579199947592e-07
8.920000000000001261e-01 -6.265503053451970672e-04
8.940000000000001279e-01 -1.255063605353989864e-03
8.960000000000001297e-01 -1.885429179342201778e-03
8.980000000000001315e-01 -2.517165740712923316e-03
9.000000000000001332e-01 -3.149780248000277894e-03
9.020000000000001350e-01 -3.782767783719442889e-03
9.040000000000001368e-01 -4.415611432582622342e-03
9.060000000000001386e-01 -5.047782159077529585e-03
9.080000000000001403e-01 -5.678738684408712878e-03
9.100000000000001421e-01 -6.307927362798171345e-03
9.120000000000001439e-01 -6.934782057145816303e-03
9.140000000000001457e-01 -7.558724014047779605e-03
9.160000000000001474e-01 -8.179161738169460349e-03
9.180000000000001492e-01 -8.795490865974642247e-03
9.199999999999999289e-01 -9.407094038808239134e-03
9.219999999999999307e-01 -1.001334077532922695e-02
9.239999999999999325e-01 -1.061358734329631570e-02
9.259999999999999343e-01 -1.120717663070103232e-02
9.279999999999999361e-01 -1.179343801624854748e-02
9.299999999999999378e-01 -1.237168723918635749e-02
9.319999999999999396e-01 -1.294122626847560298e-02
9.339999999999999414e-01 -1.350134317130813333e-02
9.359999999999999432e-01 -1.405131198096309930e-02
9.379999999999999449e-01 -1.459039256400584961e-02
9.399999999999999467e-01 -1.511783048682546760e-02
9.419999999999999485e-01 -1.563285688151128117e-02
9.439999999999999503e-01 -1.613468831106146251e-02
9.459999999999999520e-01 -1.662252663393271046e-02
9.479999999999999538e-01 -1.709555886791891410e-02
9.499999999999999556e-01 -1.755295705336357148e-02
9.519999999999999574e-01 -1.799387811570141160e-02
9.539999999999999591e-01 -1.841746372733243930e-02
9.559999999999999609e-01 -1.882284016881963229e-02
9.579999999999999627e-01 -1.920911818941684057e-02
9.599999999999999645e-01 -1.957539286691833968e-02
9.619999999999999662e-01 -1.992074346683536668e-02
9.639999999999999680e-01 -2.024423330089042405e-02
9.659999999999999698e-01 -2.054490958483801144e-02
9.679999999999999716e-01 -2.082180329559857324e-02
9.699999999999999734e-01 -2.107392902771465515e-02
9.719999999999999751e-01 -2.130028484912271924e-02
9.739999999999999769e-01 -2.149985215623750889e-02
9.759999999999999787e-01 -2.167159552835296044e-02
9.779999999999999805e-01 -2.181446258135488758e-02
9.799999999999999822e-01 -2.192738382074244097e-02
9.819999999999999840e-01 -2.200927249396156249e-02
9.839999999999999858e-01 -2.205902444204410617e-02
9.859999999999999876e-01 -2.207551795055451294e-02
9.879999999999999893e-01 -2.205761359984292902e-02
9.899999999999999911e-01 -2.200415411459943904e-02
9.919999999999999929e-01 -2.191396421271130102e-02
9.939999999999999947e-01 -2.178585045342318338e-02
9.959999999999999964e-01 -2.161860108479407572e-02
9.979999999999999982e-01 -2.141098589045287159e-02
1.000000000000000000e+00 -2.116175603565229046e-02


==> dat/poly_deg8_inset.dat <==
1.999999999999999556e-01 1.468672269761440718e-01
2.019999999999999574e-01 1.440305415978449521e-01
2.039999999999999591e-01 1.412132011260148201e-01
2.059999999999999609e-01 1.384153296146335421e-01
2.079999999999999627e-01 1.356370492236094183e-01
2.099999999999999645e-01 1.328784802051680702e-01
2.119999999999999662e-01 1.301397408903858799e-01
2.139999999999999680e-01 1.274209476758705328e-01
2.159999999999999698e-01 1.247222150105903316e-01
2.179999999999999716e-01 1.220436553828518900e-01
2.199999999999999734e-01 1.193853793074299841e-01
2.219999999999999751e-01 1.167474953128495585e-01
2.239999999999999769e-01 1.141301099288209997e-01
2.259999999999999787e-01 1.115333276738314505e-01
2.279999999999999805e-01 1.089572510428921670e-01
2.299999999999999822e-01 1.064019804954446369e-01
2.319999999999999840e-01 1.038676144434255710e-01
2.339999999999999858e-01 1.013542492394929329e-01
2.359999999999999876e-01 9.886197916541494823e-02
2.379999999999999893e-01 9.639089642062187435e-02
2.399999999999999911e-01 9.394109111092341369e-02
2.419999999999999929e-01 9.151265123739305007e-02
2.439999999999999947e-01 8.910566268541975088e-02
2.459999999999999964e-01 8.672020921392925574e-02
2.479999999999999982e-01 8.435637244477667274e-02
2.500000000000000000e-01 8.201423185230999335e-02
2.520000000000000018e-01 7.969386475310963336e-02
2.540000000000000036e-01 7.739534629589978065e-02
2.560000000000000053e-01 7.511874945163921069e-02
2.580000000000000071e-01 7.286414500378829429e-02
2.600000000000000089e-01 7.063160153875580605e-02
2.620000000000000107e-01 6.842118543652647711e-02
2.640000000000000124e-01 6.623296086147023587e-02
2.660000000000000142e-01 6.406698975333557922e-02
2.680000000000000160e-01 6.192333181842785139e-02
2.700000000000000178e-01 5.980204452097359624e-02
2.720000000000000195e-01 5.770318307467198204e-02
2.740000000000000213e-01 5.562680043443779532e-02
2.760000000000000231e-01 5.357294728833178477e-02
2.780000000000000249e-01 5.154167204968596039e-02
2.800000000000000266e-01 4.953302084942012851e-02
2.820000000000000284e-01 4.754703752855515830e-02
2.840000000000000302e-01 4.558376363092070394e-02
2.860000000000000320e-01 4.364323839606204514e-02
2.880000000000000338e-01 4.172549875234515815e-02
2.900000000000000355e-01 3.983057931026268150e-02
2.920000000000000373e-01 3.795851235594166484e-02
2.940000000000000391e-01 3.610932784485471059e-02
2.960000000000000409e-01 3.428305339573600730e-02
2.980000000000000426e-01 3.247971428470280975e-02
3.000000000000000444e-01 3.069933343958569649e-02
3.020000000000000462e-01 2.894193143446660565e-02
3.040000000000000480e-01 2.720752648442853472e-02
3.060000000000000497e-01 2.549613444051529454e-02
3.080000000000000515e-01 2.380776878490675763e-02
3.100000000000000533e-01 2.214244062630665866e-02
3.120000000000000551e-01 2.050015869554755454e-02
3.140000000000000568e-01 1.888092934141316626e-02
3.160000000000000586e-01 1.728475652667971207e-02
3.180000000000000604e-01 1.571164182437700951e-02
3.200000000000000622e-01 1.416158441427128878e-02
3.220000000000000639e-01 1.263458107957221577e-02
3.240000000000000657e-01 1.113062620386318091e-02
3.260000000000000675e-01 9.649711768258351086e-03
3.280000000000000693e-01 8.191827348786540064e-03
3.300000000000000711e-01 6.756960114004451068e-03
3.320000000000000728e-01 5.345094822839235871e-03
3.340000000000000746e-01 3.956213822664145230e-03
3.360000000000000764e-01 2.590297047605549796e-03
3.380000000000000782e-01 1.247322017085661372e-03
3.400000000000000799e-01 7.273616539993366104e-05
3.420000000000000817e-01 1.369904813266042964e-03
3.440000000000000835e-01 2.644213657584826294e-03
3.460000000000000853e-01 3.895694847591113508e-03
3.480000000000000870e-01 5.124382950946304582e-03
3.500000000000000888e-01 6.330314953760463048e-03
3.520000000000000906e-01 7.513530260369161162e-03
3.540000000000000924e-01 8.674070692864632726e-03
3.560000000000000941e-01 9.811980490380012299e-03
3.580000000000000959e-01 1.092730630812466242e-02
3.600000000000000977e-01 1.202009721616992266e-02
3.620000000000000995e-01 1.309040469798283812e-02
3.640000000000001013e-01 1.413828264870775619e-02
3.660000000000001030e-01 1.516378737319334924e-02
3.680000000000001048e-01 1.616697758376395289e-02
3.700000000000001066e-01 1.714791439773344361e-02
3.720000000000001084e-01 1.810666133466098948e-02
3.740000000000001101e-01 1.904328431334778582e-02
3.760000000000001119e-01 1.995785164857077909e-02
3.780000000000001137e-01 2.085043404755482221e-02
3.800000000000001155e-01 2.172110460617993066e-02
3.820000000000001172e-01 2.256993880492375038e-02
3.840000000000001190e-01 2.339701450453679499e-02
3.860000000000001208e-01 2.420241194144878705e-02
3.880000000000001226e-01 2.498621372290565912e-02
3.900000000000001243e-01 2.574850482183543843e-02
3.920000000000001261e-01 2.648937257144057256e-02
3.940000000000001279e-01 2.720890665951847254e-02
3.960000000000001297e-01 2.790719912250316792e-02
3.980000000000001315e-01 2.858434433923306983e-02
4.000000000000001332e-01 2.924043902443884679e-02
4.020000000000001350e-01 2.987558222195285662e-02
4.040000000000001368e-01 3.048987529763524940e-02
4.060000000000001386e-01 3.108342193202007220e-02
4.079999999999999183e-01 3.165632811267549140e-02
4.099999999999999201e-01 3.220870212628024198e-02
4.119999999999999218e-01 3.274065455041186290e-02
4.139999999999999236e-01 3.325229824504716269e-02
4.159999999999999254e-01 3.374374834377358301e-02
4.179999999999999272e-01 3.421512224470935060e-02
4.199999999999999289e-01 3.466653960113041943e-02
4.219999999999999307e-01 3.509812231180442499e-02
4.239999999999999325e-01 3.550999451102998528e-02
4.259999999999999343e-01 3.590228255837557558e-02
4.279999999999999361e-01 3.627511502812741373e-02
4.299999999999999378e-01 3.662862269842925844e-02
4.319999999999999396e-01 3.696293854012822067e-02
4.339999999999999414e-01 3.727819770531493049e-02
4.359999999999999432e-01 3.757453751555961396e-02
4.379999999999999449e-01 3.785209744984530111e-02
4.399999999999999467e-01 3.811101913219205883e-02
4.419999999999999485e-01 3.835144631897491330e-02
4.439999999999999503e-01 3.857352488593024376e-02
4.459999999999999520e-01 3.877740281485508866e-02
4.479999999999999538e-01 3.896323017998915006e-02
4.499999999999999556e-01 3.913115913408782287e-02
4.519999999999999574e-01 3.928134389417747840e-02
4.539999999999999591e-01 3.941394072699377915e-02
4.559999999999999609e-01 3.952910793410557844e-02
4.579999999999999627e-01 3.962700583671430188e-02
4.599999999999999645e-01 3.970779676013735937e-02
4.619999999999999662e-01 3.977164501796670582e-02
4.639999999999999680e-01 3.981871689590410490e-02
4.659999999999999698e-01 3.984918063527254084e-02
4.679999999999999716e-01 3.986320641619989225e-02
4.699999999999999734e-01 3.986096634047564535e-02
4.719999999999999751e-01 3.984263441407809303e-02
4.739999999999999769e-01 3.980838652937013222e-02
4.759999999999999787e-01 3.975840044696499209e-02
4.779999999999999805e-01 3.969285577725623071e-02
4.799999999999999822e-01 3.961193396161433178e-02
4.819999999999999840e-01 3.951581825324546049e-02
4.839999999999999858e-01 3.940469369771504304e-02
4.859999999999999876e-01 3.927874711312928646e-02
4.879999999999999893e-01 3.913816706997774730e-02
4.899999999999999911e-01 3.898314387063428477e-02
4.919999999999999929e-01 3.881386952851328953e-02
4.939999999999999947e-01 3.863053774688163244e-02
4.959999999999999964e-01 3.843334389732577794e-02
4.979999999999999982e-01 3.822248499786784492e-02
5.000000000000000000e-01 3.799815969073727651e-02
5.020000000000000018e-01 3.776056821978734934e-02
5.040000000000000036e-01 3.750991240756340606e-02
5.060000000000000053e-01 3.724639563201570525e-02
5.080000000000000071e-01 3.697022280285855445e-02
5.100000000000000089e-01 3.668160033757195126e-02
5.120000000000000107e-01 3.638073613704850828e-02
5.140000000000000124e-01 3.606783956087811216e-02
5.160000000000000142e-01 3.574312140227342560e-02
5.180000000000000160e-01 3.540679386263534401e-02
5.200000000000000178e-01 3.505907052575230054e-02
5.220000000000000195e-01 3.470016633163686137e-02
5.240000000000000213e-01 3.433029754999616934e-02
5.260000000000000231e-01 3.394968175333368254e-02
5.280000000000000249e-01 3.355853778968354018e-02
5.300000000000000266e-01 3.315708575497344768e-02
5.320000000000000284e-01 3.274554696501708051e-02
5.340000000000000302e-01 3.232414392713156559e-02
5.360000000000000320e-01 3.189310031138292700e-02
5.380000000000000338e-01 3.145264092145305668e-02
5.400000000000000355e-01 3.100299166513087457e-02
5.420000000000000373e-01 3.054437952442368154e-02
5.440000000000000391e-01 3.007703252528981519e-02
5.460000000000000409e-01 2.960117970698783463e-02
5.480000000000000426e-01 2.911705109104412159e-02
5.500000000000000444e-01 2.862487764983567828e-02
5.520000000000000462e-01 2.812489127478590145e-02
5.540000000000000480e-01 2.761732474417444294e-02
5.560000000000000497e-01 2.710241169055882526e-02
5.580000000000000515e-01 2.658038656780403741e-02
5.600000000000000533e-01 2.605148461772166524e-02
5.620000000000000551e-01 2.551594183631622492e-02
5.640000000000000568e-01 2.497399493963770034e-02
5.660000000000000586e-01 2.442588132923628752e-02
5.680000000000000604e-01 2.387183905722189969e-02
5.700000000000000622e-01 2.331210679092399207e-02
5.720000000000000639e-01 2.274692377715270553e-02
5.740000000000000657e-01 2.217652980605577806e-02
5.760000000000000675e-01 2.160116517457644214e-02
5.780000000000000693e-01 2.102107064950298199e-02
5.800000000000000711e-01 2.043648743011661217e-02
5.820000000000000728e-01 1.984765711042879577e-02
5.840000000000000746e-01 1.925482164101199878e-02
5.860000000000000764e-01 1.865822329041999517e-02
5.880000000000000782e-01 1.805810460619694524e-02
5.900000000000000799e-01 1.745470837547302700e-02
5.920000000000000817e-01 1.684827758514750862e-02
5.940000000000000835e-01 1.623905538165348883e-02
5.960000000000000853e-01 1.562728503030941241e-02
5.980000000000000870e-01 1.501320987424759057e-02
6.000000000000000888e-01 1.439707329292683191e-02
6.020000000000000906e-01 1.377911866022252241e-02
6.040000000000000924e-01 1.315958930209193412e-02
6.060000000000000941e-01 1.253872845381909240e-02
6.080000000000000959e-01 1.191677921683143015e-02
6.100000000000000977e-01 1.129398451508978329e-02
6.120000000000000995e-01 1.067058705105217165e-02
6.140000000000001013e-01 1.004682926120425979e-02
6.160000000000001030e-01 9.422953271162159972e-03
6.180000000000001048e-01 8.799200850340027635e-03
6.200000000000001066e-01 8.175813366185669118e-03
6.220000000000001084e-01 7.553031737978277427e-03
6.240000000000001101e-01 6.931096390192403867e-03
6.260000000000001119e-01 6.310247205420616012e-03
6.280000000000001137e-01 5.690723476858949859e-03
6.300000000000001155e-01 5.072763860349271958e-03
6.320000000000001172e-01 4.456606325980883021e-03
6.340000000000001190e-01 3.842488109245700834e-03
6.360000000000001208e-01 3.230645661752795661e-03
6.380000000000001226e-01 2.621314601489177498e-03
6.400000000000001243e-01 2.014729662640157848e-03
6.420000000000001261e-01 1.411124644952521656e-03
6.440000000000001279e-01 8.107323626539431061e-04
6.460000000000001297e-01 2.137845929134352119e-04
6.480000000000001315e-01 3.794879761464531320e-04
6.500000000000001332e-01 9.688557978974055018e-04
6.520000000000001350e-01 1.554090520106965467e-03
6.540000000000001368e-01 2.134965038297964579e-03
6.560000000000001386e-01 2.711253549570136201e-03
6.580000000000001403e-01 3.282731606880140429e-03
6.600000000000001421e-01 3.849176173784718547e-03
6.620000000000001439e-01 4.410365679648031723e-03
6.640000000000001457e-01 4.966080075313961117e-03
6.659999999999999254e-01 5.516100889244313077e-03
6.679999999999999272e-01 6.060211284126482134e-03
6.699999999999999289e-01 6.598196113949017505e-03
6.719999999999999307e-01 7.129841981549256413e-03
6.739999999999999325e-01 7.654937296632358112e-03
6.759999999999999343e-01 8.173272334264070071e-03
6.779999999999999361e-01 8.684639293839946372e-03
6.799999999999999378e-01 9.188832358528797872e-03
6.819999999999999396e-01 9.685647755196591380e-03
6.839999999999999414e-01 1.017488381480718962e-02
6.859999999999999432e-01 1.065634103330564963e-02
6.879999999999999449e-01 1.112982213298319145e-02
6.899999999999999467e-01 1.159513212432616847e-02
6.919999999999999485e-01 1.205207836834870649e-02
6.939999999999999503e-01 1.250047063941306380e-02
6.959999999999999520e-01 1.294012118853810067e-02
6.979999999999999538e-01 1.337084480719524793e-02
6.999999999999999556e-01 1.379245889159730343e-02
7.019999999999999574e-01 1.420478350747822471e-02
7.039999999999999591e-01 1.460764145536558312e-02
7.059999999999999609e-01 1.500085833635056431e-02
7.079999999999999627e-01 1.538426261835118547e-02
7.099999999999999645e-01 1.575768570287611192e-02
7.119999999999999662e-01 1.612096199228507665e-02
7.139999999999999680e-01 1.647392895755250830e-02
7.159999999999999698e-01 1.681642720653014900e-02
7.179999999999999716e-01 1.714830055271715503e-02
7.199999999999999734e-01 1.746939608453051962e-02
7.219999999999999751e-01 1.777956423508531003e-02
7.239999999999999769e-01 1.807865885248116644e-02
7.259999999999999787e-01 1.836653727059728292e-02
7.279999999999999805e-01 1.864306038039942326e-02
7.299999999999999822e-01 1.890809270175775048e-02
7.319999999999999840e-01 1.916150245577852296e-02
7.339999999999999858e-01 1.940316163765032353e-02
7.359999999999999876e-01 1.963294609000693081e-02
7.379999999999999893e-01 1.985073557680694378e-02
7.399999999999999911e-01 2.005641385773310192e-02
7.419999999999999929e-01 2.024986876311257733e-02
7.439999999999999947e-01 2.043099226935762847e-02
7.459999999999999964e-01 2.059968057493094529e-02
7.479999999999999982e-01 2.075583417683446452e-02
7.500000000000000000e-01 2.089935794762604049e-02
7.520000000000000018e-01 2.103016121296180652e-02
7.540000000000000036e-01 2.114815782966805724e-02
7.560000000000000053e-01 2.125326626434470567e-02
7.580000000000000071e-01 2.134540967249876076e-02
7.600000000000000089e-01 2.142451597821182219e-02
7.620000000000000107e-01 2.149051795434281376e-02
7.640000000000000124e-01 2.154335330326506703e-02
7.660000000000000142e-01 2.158296473814325100e-02
7.680000000000000160e-01 2.160930006474620635e-02
7.700000000000000178e-01 2.162231226380367799e-02
7.720000000000000195e-01 2.162195957390083967e-02
7.740000000000000213e-01 2.160820557491899274e-02
7.760000000000000231e-01 2.158101927201971915e-02
7.780000000000000249e-01 2.154037518017487551e-02
7.800000000000000266e-01 2.148625340924370519e-02
7.820000000000000284e-01 2.141863974959956618e-02
7.840000000000000302e-01 2.133752575830627496e-02
7.860000000000000320e-01 2.124290884584645323e-02
7.880000000000000338e-01 2.113479236340237710e-02
7.900000000000000355e-01 2.101318569069204889e-02
7.920000000000000373e-01 2.087810432436049135e-02
7.940000000000000391e-01 2.072956996692854048e-02
7.960000000000000409e-01 2.056761061630080212e-02
7.980000000000000426e-01 2.039226065583277236e-02
8.000000000000000444e-01 2.020356094496134070e-02
8.020000000000000462e-01 2.000155891039534506e-02
8.040000000000000480e-01 1.978630863787356198e-02
8.060000000000000497e-01 1.955787096448652340e-02
8.080000000000000515e-01 1.931631357156687878e-02
8.100000000000000533e-01 1.906171107814702559e-02
8.120000000000000551e-01 1.879414513498756101e-02
8.140000000000000568e-01 1.851370451917777604e-02
8.160000000000000586e-01 1.822048522930824754e-02
8.180000000000000604e-01 1.791459058121724901e-02
8.200000000000000622e-01 1.759613130431508798e-02
8.220000000000000639e-01 1.726522563848187364e-02
8.240000000000000657e-01 1.692199943154915065e-02
8.260000000000000675e-01 1.656658623735557390e-02
8.280000000000000693e-01 1.619912741438850334e-02
8.300000000000000711e-01 1.581977222500630109e-02
8.320000000000000728e-01 1.542867793524582698e-02
8.340000000000000746e-01 1.502600991521468865e-02
8.360000000000000764e-01 1.461194174007068858e-02
8.380000000000000782e-01 1.418665529159168770e-02
8.400000000000000799e-01 1.375034086033233294e-02
8.420000000000000817e-01 1.330319724837364381e-02
8.440000000000000835e-01 1.284543187266640185e-02
8.460000000000000853e-01 1.237726086896639988e-02
8.480000000000000870e-01 1.189890919636782396e-02
8.500000000000000888e-01 1.141061074243110429e-02
8.520000000000000906e-01 1.091260842891106364e-02
8.540000000000000924e-01 1.040515431808403113e-02
8.560000000000000941e-01 9.888509719676752407e-03
8.580000000000000959e-01 9.362945298397484795e-03
8.600000000000000977e-01 8.828741182071109250e-03
8.620000000000000995e-01 8.286187070380535147e-03
8.640000000000001013e-01 7.735582344214730899e-03
8.660000000000001030e-01 7.177236175623658010e-03
8.680000000000001048e-01 6.611467638385826184e-03
8.700000000000001066e-01 6.038605819184084122e-03
8.720000000000001084e-01 5.458989929396862451e-03
8.740000000000001101e-01 4.872969417500649936e-03
8.760000000000001119e-01 4.280904082089420637e-03
8.780000000000001137e-01 3.683164185511456079e-03
8.800000000000001155e-01 3.080130568123284895e-03
8.820000000000001172e-01 2.472194763163793052e-03
8.840000000000001190e-01 1.859759112249115276e-03
8.860000000000001208e-01 1.243236881490805690e-03
8.880000000000001226e-01 6.230523782375652075e-04
8.900000000000001243e-01 3.589315579199947592e-07
8.920000000000001261e-01 6.265503053451970672e-04
8.940000000000001279e-01 1.255063605353989864e-03
8.960000000000001297e-01 1.885429179342201778e-03
8.980000000000001315e-01 2.517165740712923316e-03
9.000000000000001332e-01 3.149780248000277894e-03
9.020000000000001350e-01 3.782767783719442889e-03
9.040000000000001368e-01 4.415611432582622342e-03
9.060000000000001386e-01 5.047782159077529585e-03
9.080000000000001403e-01 5.678738684408712878e-03
9.100000000000001421e-01 6.307927362798171345e-03
9.120000000000001439e-01 6.934782057145816303e-03
9.140000000000001457e-01 7.558724014047779605e-03
9.160000000000001474e-01 8.179161738169460349e-03
9.180000000000001492e-01 8.795490865974642247e-03
9.199999999999999289e-01 9.407094038808239134e-03
9.219999999999999307e-01 1.001334077532922695e-02
9.239999999999999325e-01 1.061358734329631570e-02
9.259999999999999343e-01 1.120717663070103232e-02
9.279999999999999361e-01 1.179343801624854748e-02
9.299999999999999378e-01 1.237168723918635749e-02
9.319999999999999396e-01 1.294122626847560298e-02
9.339999999999999414e-01 1.350134317130813333e-02
9.359999999999999432e-01 1.405131198096309930e-02
9.379999999999999449e-01 1.459039256400584961e-02
9.399999999999999467e-01 1.511783048682546760e-02
9.419999999999999485e-01 1.563285688151128117e-02
9.439999999999999503e-01 1.613468831106146251e-02
9.459999999999999520e-01 1.662252663393271046e-02
9.479999999999999538e-01 1.709555886791891410e-02
9.499999999999999556e-01 1.755295705336357148e-02
9.519999999999999574e-01 1.799387811570141160e-02
9.539999999999999591e-01 1.841746372733243930e-02
9.559999999999999609e-01 1.882284016881963229e-02
9.579999999999999627e-01 1.920911818941684057e-02
9.599999999999999645e-01 1.957539286691833968e-02
9.619999999999999662e-01 1.992074346683536668e-02
9.639999999999999680e-01 2.024423330089042405e-02
9.659999999999999698e-01 2.054490958483801144e-02
9.679999999999999716e-01 2.082180329559857324e-02
9.699999999999999734e-01 2.107392902771465515e-02
9.719999999999999751e-01 2.130028484912271924e-02
9.739999999999999769e-01 2.149985215623750889e-02
9.759999999999999787e-01 2.167159552835296044e-02
9.779999999999999805e-01 2.181446258135488758e-02
9.799999999999999822e-01 2.192738382074244097e-02
9.819999999999999840e-01 2.200927249396156249e-02
9.839999999999999858e-01 2.205902444204410617e-02
9.859999999999999876e-01 2.207551795055451294e-02
9.879999999999999893e-01 2.205761359984292902e-02
9.899999999999999911e-01 2.200415411459943904e-02
9.919999999999999929e-01 2.191396421271130102e-02
9.939999999999999947e-01 2.178585045342318338e-02
9.959999999999999964e-01 2.161860108479407572e-02
9.979999999999999982e-01 2.141098589045287159e-02
1.000000000000000000e+00 2.116175603565229046e-02


==> dat/testje.dat <==
5   0.7304751358431563
10   0.6589154934906051
15   0.0583051177590635
20   0.44462289138003447
25   0.44489977605579867
30   0.07786544301604266
35   0.2388020322810538
40   0.09484601734335404
45   0.3705081658340985
50   0.09820137860217
55   0.2172651581916746
60   0.06729905672083644
65   0.26711856416891383
70   0.19414751762277982
75   0.12534462066965213
80   0.16764653336016647
85   0.10129730743240975
90   0.09017854344900678
95   0.23656026542155903
100   0.1267080657986121
105   0.08393598095479217
110   0.267121086712321
115   0.20172013374054365
120   0.2027183356814911
125   0.05194558388251239
130   0.0524528724396068
135   0.07631518316756064
140   0.06511445346588923
145   0.11793419671731886
150   0.12249491954139562
155   0.052458315575229716
160   0.1685882518436998
165   0.20206969014398538
170   0.17103892209532348
175   0.07879073791531932
180   0.07560243883124092
185   0.05011482106597404
190   0.15325489816109358
195   0.07800044898760843
200   0.2566682865915477
5   0.39788589531570406
10   0.47427698623632086
15   0.18846394445114703
20   0.14030860342535523
25   0.33636098595557745
30   0.04761421536277358
35   0.07008090927827973
40   0.24777818926962303
45   0.23801334489193923
50   0.37787833933726195
55   0.12370135125643425
60   0.18970820240215056
65   0.1397145904984088
70   0.23028630852037682
75   0.15387288660320492
80   0.1265841618128923
85   0.17290380336279945
90   0.161669169938332
95   0.1857157318114414
100   0.15413347608134415
105   0.28680239274441344
110   0.23835185573991383
115   0.1423473625487697
120   0.10260474850734437
125   0.1414625589409676
130   0.05835938885765389
135   0.028760984183269934
140   0.08699788443738177
145   0.23566021461320877
150   0.10689206938076702
155   0.09518799616321626
160   0.07826279127618199
165   0.05474773764141613
170   0.20894672311964604
175   0.14504087378785038
180   0.1654595442397392
185   0.094045075294596
190   0.13572396205000195
195   0.13062744104972848
200   0.11552009050537047
5   0.1953900057295086
10   0.2944204031189104
15   0.2267236805482862
20   0.5458747029565401
25   0.2896566863417009
30   0.2829680315293321
35   0.0893176390834479
40   0.17510862460327462
45   0.46133739579080474
50   0.24824901264311364
55   0.16649637007924475
60   0.05303920529908247
65   0.06682821939368248
70   0.20130649692798447
75   0.17039941827061836
80   0.1371846309591135
85   0.36476717226723593
90   0.050796512567941786
95   0.07886911775444103
100   0.1523535052352648
105   0.09507588748474514
110   0.2840513465122804
115   0.07200112115042007
120   0.09455043751155763
125   0.06006234579671919
130   0.09293017167599421
135   0.06868900283780664
140   0.2882094058525793
145   0.1110233594143728
150   0.11304763705857636
155   0.2623566218574467
160   0.2393282215932043
165   0.10191054727946496
170   0.10396149763700935
175   0.031207556085563224
180   0.06919324776569925
185   0.14628937227844846
190   0.08914217623745196
195   0.1498264923662519
200   0.0340152074800622
5   0.41621892736196814
10   0.1909148711105161
15   0.9634456840457724
20   0.0793464036916944
25   0.18526836089216384
30   0.20794683727053057
35   0.2689339903054469
40   0.43122617471182795
45   0.1045090107891582
50   0.2795981676042562
55   0.1050091756585222
60   0.12378835723907317
65   0.14663236646419975
70   0.2750170834824244
75   0.0946272439146606
80   0.23519429658900437
85   0.1867065201255715
90   0.300621071779055
95   0.16303713301465902
100   0.11143939731204842
105   0.12943672264580128
110   0.14567850641679522
115   0.20164283802857508
120   0.1689692249958387
125   0.11272515283997889
130   0.2033459903718999
135   0.06352758570656362
140   0.11655533351328846
145   0.20157556958629053
150   0.18403328555593854
155   0.13014485418538138
160   0.05020515999226134
165   0.21871953798647267
170   0.20295434636572085
175   0.10217704072759139
180   0.059428549371939886
185   0.1318903582506779
190   0.19120495979795712
195   0.026099666569713766
200   0.03079527824451879
5   0.3912749837686162
10   0.2554378590223899
15   0.567835475561365
20   0.5574709883314454
25   0.5053611238286192
30   0.45740348440060385
35   0.15854591077843286
40   0.36111073870541804
45   0.09472036294402057
50   0.11669283650673325
55   0.18598836378181907
60   0.040065385885098274
65   0.26211018150344395
70   0.09330240473469241
75   0.1581022837376208
80   0.14792590271053718
85   0.1291601947140143
90   0.07775152385638903
95   0.15874159576097835
100   0.07275072943035125
105   0.15927553225065147
110   0.05133667565010754
115   0.18156269838441325
120   0.12399697784974346
125   0.11702714044365746
130   0.14791588941621098
135   0.030102125784927117
140   0.2049129742804754
145   0.11463999784131883
150   0.055591469610827754
155   0.1601624927512336
160   0.11440744554157996
165   0.235372988843446
170   0.08490183726063788
175   0.07615793942573416
180   0.13966517774407855
185   0.06400096369226783
190   0.07753905051317009
195   0.12944039277676966
200   0.041684086994158695
5   1.2696852386432536
10   0.18170839731567373
15   0.251272309778664
20   0.9008585470935974
25   0.12957551925838778
30   0.2869992564081252
35   0.24703224012825928
40   0.35871803704681937
45   0.4929153391272791
50   0.35717936593910216
55   0.20616955315242885
60   0.05635937746885794
65   0.10815351123572983
70   0.10636687754429829
75   0.08376930869356602
80   0.1303226896115952
85   0.07728686946113328
90   0.07566426368404779
95   0.03428538492611103
100   0.15509810039067673
105   0.24126961568915284
110   0.17396530801983967
115   0.15942669680258553
120   0.1606156688540825
125   0.08874384649206926
130   0.12264191422463151
135   0.2290454229182848
140   0.06525721956617579
145   0.1267618872234037
150   0.11336091629156134
155   0.025149907125295797
160   0.10345569404217704
165   0.10585171926836956
170   0.06126685161690897
175   0.07378142974625519
180   0.060467048077749906
185   0.08426467296079733
190   0.07565659752608057
195   0.04107867546343196
200   0.31302859672250255
5   0.171800604683514
10   0.1477684787531195
15   0.689192772196524
20   0.2989457842774109
25   0.4806528875836241
30   0.347779090814315
35   0.15614238228085078
40   0.089827769734043
45   0.14264629732955436
50   0.05817408041847329
55   0.09588527710433611
60   0.29203377126067875
65   0.2969467943966375
70   0.24990396827347197
75   0.23378721247674863
80   0.06378735191697475
85   0.25205718501415836
90   0.18957700223013288
95   0.20367699724752383
100   0.16609762407118314
105   0.08352107526477574
110   0.039320366944769466
115   0.13223466276852913
120   0.10266334448393177
125   0.07215289348849493
130   0.1957110126798738
135   0.047373702711082454
140   0.19415206295233212
145   0.0526886682116685
150   0.07613657545240748
155   0.08128082202956384
160   0.099153821289378
165   0.05765998819152731
170   0.1178550206212458
175   0.10463356626978837
180   0.13229859605679678
185   0.046739248149767536
190   0.05696610820576912
195   0.12361035196734847
200   0.02509110257427629
5   0.9916772095005179
10   0.7499368110629312
15   0.1349687500865347
20   0.47861415333282115
25   0.3670928002096865
30   0.6003612905762489
35   0.32408172533979823
40   0.08919910461930577
45   0.3562133470583911
50   0.11927372273574456
55   0.1820161681234601
60   0.35916528008826765
65   0.3147855772275607
70   0.4037125442204284
75   0.16896085501652397
80   0.09390853998756897
85   0.3601286535692069
90   0.05718846455281994
95   0.10733082051200785
100   0.05837469095206188
105   0.08171985191149693
110   0.20854237386964786
115   0.15962131934764287
120   0.18734568258490056
125   0.1606292095605671
130   0.18662622980269228
135   0.09566913118741775
140   0.14963822749829303
145   0.054517293645293285
150   0.14967167713467658
155   0.18790251599037677
160   0.0366717342188539
165   0.15988083645113207
170   0.045802283359291686
175   0.12350188233258866
180   0.09335852841851996
185   0.06492222260274957
190   0.19965768618025875
195   0.05312994702097425
200   0.028473754606678534
5   0.23999607249202254
10   0.5138035627142019
15   0.16965989503346138
20   0.2842963503340236
25   0.5580973538200666
30   0.19417184242443458
35   0.347174461233622
40   0.0659434334144243
45   0.10496841864111295
50   0.15404199629888435
55   0.7492608003059292
60   0.4022813628958249
65   0.2122108863209281
70   0.2738410898563584
75   0.1265025607775903
80   0.16852746160667376
85   0.16153667608944075
90   0.291716818543619
95   0.10606136277098045
100   0.043668372426272944
105   0.11018271559687676
110   0.18548224069123587
115   0.11349540501432573
120   0.2157835734811919
125   0.03912510004609343
130   0.152658155865291
135   0.13064132367193415
140   0.09838581995433185
145   0.07762831049678437
150   0.20065658752534687
155   0.08287153176923603
160   0.07405050223529264
165   0.0855043761876064
170   0.03424288174853667
175   0.04799112361777988
180   0.17759440119488634
185   0.030990310221104645
190   0.3383233050594263
195   0.03479806408370261
200   0.06636498460723571
5   0.8831909094089093
10   0.48735956150472226
15   0.2957059956981338
20   0.1681952789562651
25   0.19667437010530658
30   0.3311313093634077
35   0.19475805238690697
40   0.1775611870639929
45   0.16936936822963122
50   0.2417120573325937
55   0.30668956647148304
60   0.17464143109470004
65   0.16610413967531276
70   0.13767792115219324
75   0.07720616577423853
80   0.19748846725418806
85   0.11576443335872823
90   0.20533878144653683
95   0.44717272885125675
100   0.2019642481821406
105   0.12929045425695115
110   0.1341752766298922
115   0.06193126998738595
120   0.1531620588882009
125   0.1318443507039202
130   0.13033194460772593
135   0.13592608077379167
140   0.30511491352687753
145   0.16235387700634962
150   0.10639229891664301
155   0.2177565892296263
160   0.045712768145767795
165   0.21410914438269113
170   0.03521397970521392
175   0.13970032192374165
180   0.21694422676640232
185   0.07765632384273911
190   0.09474164269198948
195   0.16979801518169998
200   0.19383766434744998
5   0.35064389459532097
10   0.4124541853597383
15   0.27319088093022814
20   0.15096009273224711
25   0.18326933484331542
30   0.505889304458517
35   0.2394423229705249
40   0.09814771617146216
45   0.16655989936222845
50   0.06102521690027603
55   0.19367763156152154
60   0.04373755514034555
65   0.13186651375969957
70   0.1958555609482726
75   0.2681052664131323
80   0.21344306338229532
85   0.19337739077340857
90   0.1288208029232097
95   0.08156112980015735
100   0.2508324268221124
105   0.4055750974296471
110   0.0866125005666156
115   0.06422783058729094
120   0.11873140088683075
125   0.08891598207191495
130   0.06398675010821446
135   0.14962513225344626
140   0.13943856102601468
145   0.16814651722048427
150   0.06937755209674272
155   0.14722676743204602
160   0.02386852603375891
165   0.22420807921515198
170   0.034081650515759856
175   0.2131786598489045
180   0.14725668552723206
185   0.10974928109106565
190   0.045219879008496444
195   0.06391037434235626
200   0.08735409315138297
5   0.4998632808642393
10   0.5085473560218559
15   0.26583794587135184
20   0.17644721984117448
25   0.4228385515379982
30   0.2794571065958585
35   0.1602150257526446
40   0.4470886489105713
45   0.23992413121459383
50   0.07899366082941343
55   0.31744601609513534
60   0.5753504476125081
65   0.1153230469489231
70   0.10290585345766334
75   0.25395505732035645
80   0.20787742844782697
85   0.25523038842560797
90   0.16713554133922937
95   0.05402695198592413
100   0.15067715503953527
105   0.11779632777540443
110   0.1080248234913047
115   0.4451535357987907
120   0.04836953889814791
125   0.0729572630787991
130   0.07050198262594505
135   0.13938296666265593
140   0.18317979085063976
145   0.13899791730604608
150   0.06258177171036292
155   0.10832132445872092
160   0.12053554979917666
165   0.21742123291226276
170   0.10733896690673794
175   0.30747783310354837
180   0.08202249533356822
185   0.04526482232144373
190   0.06207911572354186
195   0.1142906837156104
200   0.21396147205296961
5   0.9127120194662119
10   1.033505118711067
15   0.45285168467909115
20   0.3891605551584169
25   0.30559691862209803
30   0.1467669125764247
35   0.2096658613656378
40   0.13546755284942275
45   0.1335932046055793
50   0.4103716963054156
55   0.11236683350700005
60   0.15852635027625733
65   0.504725783877215
70   0.08282846327098048
75   0.23912165493519288
80   0.06756277912821065
85   0.41528494508597974
90   0.021547826054116564
95   0.3334579938893165
100   0.22718430464693304
105   0.1608321804874191
110   0.12151231666566117
115   0.09817045575277057
120   0.05876453979476993
125   0.14117825596502134
130   0.09751594111594947
135   0.138991120808332
140   0.19688723294268737
145   0.12172769626753925
150   0.11693720238964007
155   0.05068401613463306
160   0.09698357508174972
165   0.13350691129263917
170   0.17109840675715035
175   0.2116672127359259
180   0.10910716560257229
185   0.13762655333119117
190   0.03623255231044456
195   0.11502801474620117
200   0.03710375477072095
5   0.8997898928173454
10   0.9477281787699564
15   0.40542553955218946
20   0.3332375180132405
25   0.2580781259370422
30   0.11149307256924906
35   0.13196631398703582
40   0.062327641556195724
45   0.13915381989949455
50   0.16346426223282348
55   0.2812279720461267
60   0.12395446557460173
65   0.2782750541473218
70   0.13275068195511985
75   0.17738484442243704
80   0.05161968832941996
85   0.26212702594078985
90   0.11322838087362634
95   0.06162956274688908
100   0.25230764921178644
105   0.17943109221257617
110   0.18087056097061757
115   0.07247877470436632
120   0.11194787318461208
125   0.1414439865120025
130   0.06914950975097149
135   0.04793497318706221
140   0.0664831881604556
145   0.11435807243696959
150   0.16798719224024794
155   0.1282264837657926
160   0.13957273374547047
165   0.05780711686138008
170   0.049575056055977576
175   0.17296890393139278
180   0.043997968400514786
185   0.11530468794832015
190   0.07668477870003548
195   0.043992764123344
200   0.06779529359378224
5   0.5047750265389342
10   0.18326749492167946
15   0.7862608028619663
20   0.33027963812918737
25   0.3733456135820226
30   0.4681456202744204
35   0.14475992692389425
40   0.22279086853141056
45   0.2693213102434363
50   0.10032548598625698
55   0.18082764964344955
60   0.10543712851127458
65   0.14344635180547935
70   0.08744126236969257
75   0.12617756176712616
80   0.26475000770155194
85   0.21407663562212306
90   0.13848013009779056
95   0.09855067153427423
100   0.07955569943076976
105   0.09130717895851075
110   0.14533543324351392
115   0.12723324923625134
120   0.16258767861363843
125   0.22129029547768742
130   0.14024914455214232
135   0.10290586247387715
140   0.041276867649206316
145   0.23545507321597522
150   0.15414240656148662
155   0.04243497535262938
160   0.18749685722709591
165   0.0700844015572583
170   0.08634822563876568
175   0.17010597384001752
180   0.15960597021343734
185   0.044302065549976226
190   0.09970177497774566
195   0.235704967095354
200   0.05448248725781032
5   0.23923563710929033
10   0.3048721394328682
15   0.21143414317106693
20   0.6073991377790753
25   0.4584419083580594
30   0.38094980470138584
35   0.07812734346114665
40   0.15071980953957756
45   0.41933413187636015
50   0.06198529263611246
55   0.35098452596431345
60   0.15724220736273248
65   0.07670338131201382
70   0.10698636335237875
75   0.20797945851442
80   0.21491416712894998
85   0.1047236074292746
90   0.17420240682016708
95   0.11744090394891449
100   0.09643833089412973
105   0.09145075327140813
110   0.0908043408412949
115   0.06334094269476065
120   0.05615589244167487
125   0.09433068694420722
130   0.14878845105834201
135   0.06909491510978504
140   0.1919020373627319
145   0.042947049018219066
150   0.04758272258280542
155   0.053014493879538084
160   0.12236058502245277
165   0.08972506805900163
170   0.07411353697774846
175   0.17795255972805113
180   0.05620330334461489
185   0.13236714136677685
190   0.1277751953401768
195   0.11940266833045049
200   0.07728598802809493
5   0.35676531304751313
10   0.47963448905501754
15   0.30983984296546
20   0.3710289968044947
25   0.06480854797409064
30   0.40040073782555613
35   0.15143913294930905
40   0.13164770861908526
45   0.10516396020733416
50   0.2664486708500025
55   0.13707364781943734
60   0.1651787330066654
65   0.21008001877519836
70   0.13511180849918655
75   0.14200257630519236
80   0.2597504517888935
85   0.03494891909193589
90   0.12894852658249534
95   0.3793162012271295
100   0.22309953528023954
105   0.13974061315086955
110   0.07883102672477314
115   0.076974801650562
120   0.09428294177281887
125   0.10258062799485007
130   0.06545603559233935
135   0.07762559546973564
140   0.18083783901263842
145   0.12779908767236822
150   0.1535977370913689
155   0.21529234318490387
160   0.04314689290453277
165   0.06180208444409756
170   0.06391856004841218
175   0.057081646061730294
180   0.14452926232041385
185   0.08221596839294461
190   0.056154818904574536
195   0.2572717040492332
200   0.06164571434969958
5   0.3339256107089656
10   1.0612457958111206
15   0.14464209615857265
20   0.47980785928940545
25   0.17974425892426837
30   0.20016856032987546
35   0.5246781029846385
40   0.28339473073359156
45   0.16803982153078875
50   0.4251989968921936
55   0.10854244984167018
60   0.11312521519549538
65   0.18802577211728339
70   0.3081146927926392
75   0.07916512757245381
80   0.07614239221652883
85   0.22312690940847063
90   0.2701438363956781
95   0.06822743203535883
100   0.10013007109402439
105   0.05975298194450146
110   0.2413928025132355
115   0.11811113966085031
120   0.26106981174088706
125   0.1300625682457909
130   0.16689889868338154
135   0.10108170995848519
140   0.053519868184958845
145   0.2706655246639021
150   0.14435946471443806
155   0.14265050750161995
160   0.12164998817381147
165   0.4224627848051522
170   0.057701701619556914
175   0.10660886611294654
180   0.15586667590756353
185   0.13538034086242698
190   0.23684624632502074
195   0.02352293033411511
200   0.07617135494968848
5   0.6294938312929057
10   0.37352418782225455
15   0.5516919022752178
20   0.19259194083112496
25   0.4026278166576599
30   0.12036253953226649
35   0.6418216993304903
40   0.29265585995096116
45   0.24234077091035602
50   0.3255015695866211
55   0.3916351123160936
60   0.3632649964033607
65   0.07627206343436421
70   0.18921025037596123
75   0.30952218085581473
80   0.3321107711099067
85   0.38951839463042726
90   0.21986521546474605
95   0.22392801942455207
100   0.2430436701392467
105   0.15749767429843345
110   0.1790844391963961
115   0.0905882011799461
120   0.05207667339370797
125   0.11286629649770724
130   0.18569566221146655
135   0.13497698286738055
140   0.1420897319002576
145   0.17311858787703505
150   0.17140623641680094
155   0.0905446101229459
160   0.1709420398258116
165   0.1018115006791283
170   0.16716287910832625
175   0.17137514695029463
180   0.05450851595296845
185   0.21591111330611917
190   0.04592115191477596
195   0.07342493575257593
200   0.037838239195668484
5   0.5994632705818479
10   0.8279985016424588
15   0.38078670069629883
20   0.20261208960319987
25   0.17046333790614862
30   0.09738772048081894
35   0.16621839771587646
40   0.15135018530488864
45   0.3230535061175247
50   0.2016482331257833
55   0.05224894652476525
60   0.16385103883266933
65   0.06808288158151621
70   0.09184907097282918
75   0.17270697083502437
80   0.19517151313817066
85   0.23771108232249444
90   0.030758203390828343
95   0.25459784146179226
100   0.1304943224242004
105   0.043576948244893825
110   0.15798173392001744
115   0.08270605818665208
120   0.05487594571192929
125   0.1536344392087153
130   0.12263078808174573
135   0.12471510165531256
140   0.1421441826540154
145   0.1094331952007959
150   0.11436088366364525
155   0.13772542639103735
160   0.06880137077565529
165   0.34056595864515915
170   0.15686879088275224
175   0.07327153915811084
180   0.23499039998065094
185   0.22385655416054098
190   0.10274203854048759
195   0.08386614926302044
200   0.10748947037590736
5   0.9232390653557332
10   1.1206124689715546
15   0.18492547679496382
20   0.08272002427719044
25   0.4876378289994431
30   0.3976266589329554
35   0.19406350213570886
40   0.271527970410614
45   0.12066901322228576
50   0.04172653504787143
55   0.32981293390117083
60   0.08943725219329149
65   0.1476841266636924
70   0.09562570746760428
75   0.246117779983304
80   0.09925315481659158
85   0.3523156545232543
90   0.16410897761481918
95   0.03340400072873797
100   0.1399731768470227
105   0.07299618459167319
110   0.06732985850934073
115   0.11751307064829916
120   0.05512745134585417
125   0.211666101313201
130   0.18204045306708613
135   0.14133742736740945
140   0.049070745398104035
145   0.09762892202812956
150   0.04546138408152854
155   0.07050216484161839
160   0.09064460656976073
165   0.08714440778006985
170   0.04942118444168709
175   0.06210022420153121
180   0.08598097615882694
185   0.0703363188396033
190   0.06184840248857406
195   0.04910344486813897
200   0.0734036368129224
5   0.6708718172552346
10   0.8794673953662385
15   0.3591836167661126
20   0.12525969031906747
25   0.19219360661851864
30   0.13813813836569633
35   0.25721464798013294
40   0.3664204488105685
45   0.11494748456793805
50   0.34555331565891545
55   0.19920270059882103
60   0.27008581991639175
65   0.25815676082599204
70   0.1122021439072949
75   0.1540564745405653
80   0.189741352394369
85   0.18429826512921002
90   0.059069284836235816
95   0.2523227178572072
100   0.09235299491687841
105   0.06874995549032457
110   0.18302751728895136
115   0.11060780725795163
120   0.35972606030084525
125   0.07196911757396106
130   0.1016362855380467
135   0.15006244971639207
140   0.19806269246881208
145   0.12528986612753157
150   0.06768311757954014
155   0.22452198038793772
160   0.09613994466232542
165   0.12484462513201815
170   0.14664091966753398
175   0.10282538453731586
180   0.06493318633425915
185   0.07379516252361264
190   0.07734811448308669
195   0.1417568129934135
200   0.02053095044100377
5   1.8539078432541518
10   0.4965701214259888
15   0.11826346272789014
20   0.17313282351929027
25   0.103087744321235
30   0.4077348246358335
35   0.2427745966036431
40   0.133874680534446
45   0.2536142445604268
50   0.10238971824117467
55   0.19012145195585056
60   0.08716382718076075
65   0.19552504130810913
70   0.15598923024515285
75   0.1442954041978746
80   0.17074297910869324
85   0.13906039709757642
90   0.1485334969144454
95   0.19216789007207097
100   0.1970363077622042
105   0.10729788280025722
110   0.23554352644614376
115   0.06303368052936739
120   0.2912443358667078
125   0.08810947928029728
130   0.26184982519841477
135   0.12444405503052465
140   0.29897320108102093
145   0.11773480883051352
150   0.0762360947451494
155   0.05486446822430925
160   0.24134438981599432
165   0.041177589419168034
170   0.03527053259574858
175   0.048547528135144936
180   0.40558032244372455
185   0.14581351058855574
190   0.13985270215899273
195   0.06787913702468135
200   0.10313216868075245
5   0.6549657399452617
10   0.38748064830270085
15   0.2650185533741797
20   0.5630359522657922
25   0.8821354409202558
30   0.3305023778380624
35   0.3190851249713943
40   0.29058767285142373
45   0.21097971974095714
50   0.16325480601518086
55   0.18265307811203602
60   0.11217165890893631
65   0.3295746539710659
70   0.15144527597865623
75   0.27819454503453217
80   0.11895144292688759
85   0.13795977574553317
90   0.09869706216957073
95   0.21586876718698927
100   0.2528243157184337
105   0.11578811891367867
110   0.09678283018247116
115   0.2528854678995157
120   0.05382130316851106
125   0.10263973566983814
130   0.23765616517668586
135   0.07224975115291779
140   0.17930672286125052
145   0.08499294814721303
150   0.04643936696367345
155   0.1639281449493573
160   0.060907905182857165
165   0.04863676839972049
170   0.08072936840701865
175   0.03916826563526244
180   0.12091666444567371
185   0.12389885298999372
190   0.1894009015434192
195   0.17971968057362456
200   0.06098184213613487
5   0.7172342476363844
10   0.36138105131077686
15   0.35731611676387187
20   0.5673650524082884
25   0.20017542616289324
30   0.10200830235866132
35   0.11346875014464193
40   0.17381585713496614
45   0.20353030240831693
50   0.22425701169910778
55   0.16145603747691756
60   0.14810232691449843
65   0.1324627556982218
70   0.08344129186620755
75   0.17354999272323732
80   0.08873949606845026
85   0.12050714810460249
90   0.1767974616585856
95   0.15857421941159622
100   0.11849559809275978
105   0.1868937045597519
110   0.11017713025854714
115   0.41534210569363694
120   0.1087980456406201
125   0.08139310625033276
130   0.05844766114674409
135   0.11702080262389644
140   0.19775960758284436
145   0.14779005423114053
150   0.08007329988920259
155   0.16679320728545408
160   0.09026388582170317
165   0.15530479299330252
170   0.07111755675473526
175   0.1530021431136558
180   0.029429536084369982
185   0.07666107139735787
190   0.10559287996150564
195   0.10984356949795739
200   0.07669767810965633
5   0.5002273479384579
10   0.4136943866626806
15   0.323342719028803
20   0.6154545448587465
25   0.1495517562322607
30   0.510940187459076
35   0.20174150538824323
40   0.21377482049452137
45   0.19222492478164926
50   0.2464580017605163
55   0.056717390683850975
60   0.0936979795287835
65   0.16383512670937317
70   0.10819838589480398
75   0.3603467787670299
80   0.1369785019099569
85   0.22206284598397022
90   0.03848771016149619
95   0.060102075890698735
100   0.13027399818688581
105   0.08521093032024368
110   0.3139715648583594
115   0.13470773117571166
120   0.05360475218557741
125   0.22704010151291842
130   0.11753570450046566
135   0.14007593203484003
140   0.12727398746025484
145   0.07089697032860443
150   0.16975239523486635
155   0.051206227873751446
160   0.14368207915126255
165   0.11695563371572253
170   0.08775164267302732
175   0.11805962914910634
180   0.20821895371898066
185   0.1646218317569146
190   0.10636050925175068
195   0.14180135566944335
200   0.04377765359637748
5   0.41650660451006133
10   0.48956100466998526
15   0.3257658132426041
20   0.4014936011270275
25   0.23036666510433898
30   0.26329786788527887
35   0.2959211539845235
40   0.13839344540653736
45   0.20342500941947658
50   0.1969018266658813
55   0.18158756807127513
60   0.17016270084142884
65   0.4552598648177596
70   0.3406692873256757
75   0.1839822402987668
80   0.24311551773514287
85   0.08477050040419543
90   0.20968755011189927
95   0.08431620530431617
100   0.17643214750571373
105   0.037126078106960905
110   0.08730588321821654
115   0.09675069151062561
120   0.06455408178482991
125   0.03899379495277281
130   0.2969520830586337
135   0.08246367598853342
140   0.2743878111573988
145   0.12520473226150378
150   0.11758962827855697
155   0.049936484697424524
160   0.15240627530485285
165   0.05548039217341995
170   0.09078208698866612
175   0.12990565022613312
180   0.08123682730225115
185   0.06850307164898096
190   0.17380325852715567
195   0.1238159157992214
200   0.0817500807681247
5   0.8269916520367244
10   0.31518106399019646
15   0.18699546055024488
20   0.7773426682079397
25   0.10663057455818954
30   0.2645797862224392
35   0.13510933352522136
40   0.07467863885052928
45   0.17218950148386702
50   0.3088486065671701
55   0.3663883959236475
60   0.10528184890305148
65   0.0681499772756189
70   0.05800486080641618
75   0.07314882918024983
80   0.04492335908724503
85   0.25516404334859205
90   0.21153403468391038
95   0.08626483279821735
100   0.06671631111171467
105   0.02103686796229439
110   0.09145238726975728
115   0.1409139185228815
120   0.14043340961338066
125   0.10098204671130312
130   0.1265353970044494
135   0.1567582429409457
140   0.048025123575832
145   0.15408518741100005
150   0.050385438938165335
155   0.09362306784020775
160   0.07951910973742497
165   0.15688828181294928
170   0.1688245476254595
175   0.27139636002702666
180   0.0667251497495867
185   0.06337030125616604
190   0.10340650799391737
195   0.2485893189891983
200   0.05846467382231196
5   0.8875270372846629
10   0.2248821517699541
15   0.36005011744775806
20   0.24523937354741202
25   0.4445112685478278
30   0.33393289834969614
35   0.16224410769667555
40   0.1217131797561938
45   0.04465989011409467
50   0.19267719092581992
55   0.27146621264521614
60   0.18818525832253544
65   0.16844866748154977
70   0.07674683257956484
75   0.1650185008987195
80   0.1349480479309446
85   0.18875043723858667
90   0.10509891190770636
95   0.16322285677504655
100   0.09558494886300148
105   0.28785455599263554
110   0.24840423168504291
115   0.059136898782664676
120   0.17041720344125652
125   0.29028237039770155
130   0.11152921090197053
135   0.1490719215571658
140   0.11897180962183891
145   0.21858395743405082
150   0.09051644982920028
155   0.07298235133565274
160   0.18084540282273207
165   0.058556250456545784
170   0.04369395692590728
175   0.10835523004254614
180   0.1582445628992306
185   0.08040490688639139
190   0.12007554835132221
195   0.14249695382765754
200   0.0730046741185631
5   1.0631850314802738
10   0.19828736701097135
15   0.807259098580548
20   0.6080807646268043
25   0.5097721823799076
30   0.264000448308113
35   0.2956591909364282
40   0.18840540716567195
45   0.4220149232160867
50   0.1258893675695097
55   0.08594751011085686
60   0.2982833180436083
65   0.08458671037877792
70   0.31459045727844076
75   0.11746991024863725
80   0.09904417119133095
85   0.316568222338644
90   0.29123316176877845
95   0.14896402496736716
100   0.055278350463321656
105   0.1491625133529163
110   0.11702562588083772
115   0.10313603575319569
120   0.06918995423558193
125   0.08249878711350514
130   0.12051653702759194
135   0.2070747567935427
140   0.210610907816704
145   0.07204325285946846
150   0.11952551692039312
155   0.14454837448018362
160   0.04558855412643377
165   0.1143442295371194
170   0.05263008466276305
175   0.21163344402729886
180   0.09328540918891129
185   0.1117442753652692
190   0.0797195849844121
195   0.2737705867673974
200   0.08578986094229579
5   0.5948058379172033
10   0.26877857901894187
15   0.6951295615753382
20   0.5628981300865564
25   0.257357626812615
30   0.31251560153940433
35   0.3429517536738452
40   0.25355464341463035
45   0.0720241798818712
50   0.12903055595523086
55   0.11588909232914708
60   0.15058124820481614
65   0.1900018687148528
70   0.4731044630866105
75   0.08572369811272784
80   0.20194317479068064
85   0.16644511326830874
90   0.0834554920627367
95   0.06812740428836465
100   0.04480036330220434
105   0.10742749714778305
110   0.03736848729644814
115   0.15392800380518665
120   0.15742964739590773
125   0.09451869630751214
130   0.09587076890623401
135   0.0699915946120106
140   0.28389044359625715
145   0.050783997210676356
150   0.08759551217410302
155   0.2295793044733036
160   0.11145044115953641
165   0.09104775304794016
170   0.23314832318513673
175   0.09699637094756805
180   0.06730257185592485
185   0.0824539273912176
190   0.15548856816410536
195   0.21577304468592035
200   0.0872780750442999
5   1.599267078780452
10   0.22712758597567256
15   0.24513933926408688
20   0.13487004451165124
25   0.11781974879540527
30   0.14998300193060474
35   0.19045911445694416
40   0.10621148951905968
45   0.2112741010596272
50   0.06175059640321616
55   0.08302487012331866
60   0.2843685710832993
65   0.18452934404609211
70   0.15154881598701078
75   0.3669711321119751
80   0.06641794163888531
85   0.19695218848816765
90   0.15896865174324726
95   0.0696385820329119
100   0.11320641710185154
105   0.05699943003398563
110   0.2732636887581296
115   0.06530515847475968
120   0.06424517636121589
125   0.16325889164343835
130   0.14962218725155166
135   0.1312567948958281
140   0.15390747989184425
145   0.06617955086232973
150   0.08280007738616577
155   0.053424066010834756
160   0.06963655786904722
165   0.06375978090510864
170   0.08764945223685364
175   0.18903414853748193
180   0.13044799771665247
185   0.08870028660943947
190   0.23135091854773626
195   0.11712019957367255
200   0.19765079285366788
5   0.6709198473128076
10   0.31407632154191467
15   0.3147001014351825
20   0.6202884676465054
25   0.5937327718251264
30   0.10263273978797625
35   0.33338847949529615
40   0.33944750575456234
45   0.3174553081565787
50   0.10553598034450032
55   0.14448204625253888
60   0.12879712488345288
65   0.11855180598039389
70   0.21596175700573808
75   0.23578297479456412
80   0.12661947993869452
85   0.0910526844088999
90   0.10236305695686072
95   0.044498591645095315
100   0.16256100829741973
105   0.08741953345375053
110   0.11607468638288247
115   0.07416476211032846
120   0.21261103637783774
125   0.18147420161989058
130   0.29308660109317536
135   0.1805115476572799
140   0.057851877277802444
145   0.0871992870098768
150   0.1281248567725958
155   0.12392263023113213
160   0.16143240297887734
165   0.19239225472037755
170   0.09280953300332524
175   0.06586508503811031
180   0.03997466295998643
185   0.05846989001577067
190   0.07014804765282333
195   0.07270135023902212
200   0.043172194632256404
5   0.9483188081408931
10   0.39102811019796846
15   0.15571906320498077
20   0.47897966590831004
25   0.19833486268665187
30   0.24651581363982206
35   0.2564347915271274
40   0.1522292783324628
45   0.23886935423963898
50   0.13299413169651597
55   0.17087808311478214
60   0.13796068636297937
65   0.18361841010028518
70   0.2171352890157042
75   0.11698993846774498
80   0.23188825203822372
85   0.09734316216952425
90   0.18598343713878193
95   0.1563178932561712
100   0.12205740453589743
105   0.22492100388746644
110   0.17862402008736417
115   0.11702581388433402
120   0.14411409416269588
125   0.15232292801545735
130   0.051785404204851046
135   0.17531254757564202
140   0.19020642689878123
145   0.07874202931327787
150   0.10597450049747256
155   0.20029027598841445
160   0.10331918279262231
165   0.04996127953582358
170   0.150358865312146
175   0.3156860850038252
180   0.05564738959050429
185   0.12399503007391662
190   0.19678589687663892
195   0.10042640265183952
200   0.19898159893764436
5   0.8340922322889295
10   0.6347286831906507
15   0.21772822121718094
20   0.40805891015834156
25   0.15878676649094647
30   0.11212715309167458
35   0.33268466854435585
40   0.11701866630254514
45   0.23430470118934577
50   0.38458829369185055
55   0.31980803994545015
60   0.25748488194820973
65   0.11316730430272416
70   0.15921581418626707
75   0.14735463967950158
80   0.18059694261752599
85   0.2037026133268751
90   0.10580450036383406
95   0.08347240148677527
100   0.08492746437660652
105   0.1876661156565959
110   0.04853699957878891
115   0.14961046200387262
120   0.14579844489015376
125   0.1467042138955221
130   0.04085899571190135
135   0.05424558773745086
140   0.11463899697041417
145   0.03647375797828291
150   0.11655581401469321
155   0.12454570063037475
160   0.17421914575208397
165   0.11201478916663345
170   0.06486137039934209
175   0.14451970500057282
180   0.06438357179467143
185   0.07785733823415648
190   0.12102290468491758
195   0.12916135852821833
200   0.03533061510071182
5   0.44617908296155273
10   0.42482829064817856
15   0.19168130027606295
20   0.4299493404895603
25   0.3100234275877034
30   0.1206943640536497
35   0.3240515941600653
40   0.15406103546620917
45   0.1406173943999689
50   0.2757422898941447
55   0.17216461198012767
60   0.1624485650237967
65   0.3570604385561154
70   0.09018031409161774
75   0.046130757098559856
80   0.09562019209444962
85   0.2462780356287826
90   0.17190142009050055
95   0.0320008950698502
100   0.05168974999317628
105   0.11692620573816695
110   0.25341282162732776
115   0.08586321174139268
120   0.1954798302383079
125   0.2776448496479521
130   0.1881323593950095
135   0.13459155549533597
140   0.1798152457737241
145   0.14183519052336635
150   0.15541608526071918
155   0.12577118416280836
160   0.14518741401054627
165   0.0824246732609385
170   0.16857604583752445
175   0.1093840064774623
180   0.048707321585179375
185   0.10964143466636933
190   0.06434921709574447
195   0.02925461917829063
200   0.14499631463334198
5   0.9349282999968439
10   0.5173430450926508
15   0.14761090043334638
20   0.23196409247978508
25   0.2768875193679476
30   0.39128816851046627
35   0.47739820551183526
40   0.19355638292650762
45   0.15511767178336644
50   0.2909948073146249
55   0.15732880270285723
60   0.17660968070238187
65   0.14038435985685033
70   0.1488492603451597
75   0.2066452204305849
80   0.08359663732957773
85   0.2397977419340331
90   0.13697578969639518
95   0.17687530975345017
100   0.2606137480968713
105   0.18932075757441
110   0.23054118372848018
115   0.1298464564372444
120   0.08171086450552327
125   0.03819609910827968
130   0.18424390351369377
135   0.13971060945257197
140   0.1044625792804786
145   0.1355670153898658
150   0.09984360378551542
155   0.05840157351688043
160   0.09505083818306352
165   0.14963725072212272
170   0.19605785200918213
175   0.12577066212254762
180   0.06302529854026041
185   0.09038129342901167
190   0.07554273758160324
195   0.15863142711086042
200   0.13118687716743227
5   0.5705186494130461
10   0.30333360617450916
15   0.3713500129265052
20   0.4625387025148666
25   0.2783115594960133
30   0.05500414735981799
35   0.23620082199873724
40   0.3221232610218813
45   0.568217090124079
50   0.18807689472670894
55   0.3089507501854884
60   0.23249035680522767
65   0.11270901564748737
70   0.17211494344916697
75   0.20951025721730154
80   0.12744849523433108
85   0.22865509635951448
90   0.16748277941557083
95   0.22073125223154086
100   0.12858465339225142
105   0.09743407302770518
110   0.12281613460423438
115   0.16791493931001317
120   0.13594819691007742
125   0.1537953329923099
130   0.2894255939296099
135   0.06688318542826163
140   0.19277501739033914
145   0.09543505069212567
150   0.12444726012969248
155   0.062487034474406615
160   0.1320785250253256
165   0.11307203989816336
170   0.20373116277501163
175   0.23055200960157896
180   0.04568115352954904
185   0.030680709231967192
190   0.195635379273681
195   0.08919613869372114
200   0.06503949200532286
5   1.1168171248403052
10   0.7484633202006349
15   0.3374861602268735
20   0.28134990833804724
25   0.2543180318534124
30   0.2611003065888026
35   0.1870324524231625
40   0.20291976569179604
45   0.15176242499855985
50   0.08932764576317734
55   0.2588906221027402
60   0.15569810852434818
65   0.1086049731306219
70   0.15874426885183257
75   0.1733486361586564
80   0.15925666169290148
85   0.1760925083718979
90   0.17359335394303418
95   0.07529100212710411
100   0.10374798008377309
105   0.14682851621980986
110   0.04452058297240132
115   0.1513185479873616
120   0.05544251607471655
125   0.053698103347350166
130   0.11431926990676601
135   0.19480270086077095
140   0.13851319962611433
145   0.21237007475374767
150   0.08638283732568676
155   0.13674763077310434
160   0.1831068967319697
165   0.13081628173696397
170   0.14335057549039296
175   0.16292577504554734
180   0.10173148525721332
185   0.11402430505439821
190   0.344362146323236
195   0.2612050244783131
200   0.10061126852217475
5   0.665004812495776
10   0.5883060715774767
15   0.1472920764066097
20   0.20527970625778472
25   0.2479176468499668
30   0.20477811970259252
35   0.21239196887668624
40   0.38662073064268065
45   0.12219433092347476
50   0.1755258340560426
55   0.2723846969748608
60   0.09936275534101288
65   0.2990710739185834
70   0.45158488542963976
75   0.17079737791250502
80   0.11524162340248988
85   0.07479576748749286
90   0.10341465657045634
95   0.200401254715839
100   0.10969887938814867
105   0.07746693815063183
110   0.28469323203576674
115   0.06515637455559224
120   0.22736387288691667
125   0.06394403096464576
130   0.2042246862743759
135   0.2809160383583179
140   0.044835524888126026
145   0.1559355610110036
150   0.07186005091328343
155   0.08604442333497538
160   0.08503711722722916
165   0.06421263549619508
170   0.16464418538438857
175   0.1681549265497508
180   0.006751509666221338
185   0.08210620168861796
190   0.12296888816175246
195   0.2056446618810447
200   0.04354220177581793
5   0.7152566197665243
10   0.9201282413047306
15   0.20393982447123224
20   0.08827919019051007
25   0.272181445238318
30   0.2805109450975465
35   0.19730138680078832
40   0.21206983007963479
45   0.19126635127768413
50   0.20383200987137984
55   0.21034596764900587
60   0.3710934968170321
65   0.11997050361983129
70   0.28249226593345383
75   0.13542552875661162
80   0.09377004970041013
85   0.3183671119867328
90   0.2221727054273155
95   0.1522140757997927
100   0.12739364021637248
105   0.0742983258851842
110   0.19700394264470936
115   0.17138409895917983
120   0.09640475355411632
125   0.07423998249889284
130   0.10848380123263267
135   0.06209506348089886
140   0.16737005350400183
145   0.047911842406157555
150   0.08057875313829942
155   0.12321914441523449
160   0.10133206474939375
165   0.1064124297687208
170   0.07224829004170442
175   0.07962921128378425
180   0.12368758175089634
185   0.05902377341288581
190   0.13256364158029296
195   0.11087407688675292
200   0.08776203859734756
5   0.5152433223373772
10   0.6553723079351952
15   0.2868839448997757
20   0.08215921737811452
25   0.3042972305502271
30   0.32803874018131995
35   0.2575107806002138
40   0.08235877719442683
45   0.1706216117679703
50   0.08048151997638865
55   0.6960838983647682
60   0.25304697921992975
65   0.09921050494901974
70   0.23683141047423736
75   0.2339120046588603
80   0.1938805614166659
85   0.22053328118832094
90   0.18058757938239411
95   0.29245965167541016
100   0.1126306299858668
105   0.1971000345744292
110   0.16255193463531953
115   0.06667619922455163
120   0.2384111678485908
125   0.10621484631937958
130   0.1304498547541576
135   0.09857053513734401
140   0.2157608850894776
145   0.14609665588248424
150   0.11367497821255959
155   0.19952408243102238
160   0.07646284546299315
165   0.04660310779207985
170   0.039492390821188945
175   0.09453105062021676
180   0.01856108566404771
185   0.16553513307845827
190   0.09123363322569636
195   0.12539882124921714
200   0.16445596461308823
5   1.5747042285271924
10   0.4168672868401546
15   0.9198537552912013
20   0.3900780630397891
25   0.29200779184837333
30   0.35320510491999185
35   0.41634430913715387
40   0.21437837315978528
45   0.44712262529135827
50   0.29248886369986066
55   0.06354901152365935
60   0.11169894275786828
65   0.39849263103009536
70   0.07458197397986593
75   0.15361306868424882
80   0.07461813421054932
85   0.11072919984774843
90   0.10777779405444417
95   0.0707759914226873
100   0.29954910944653507
105   0.25757064055066897
110   0.06168397392093894
115   0.12188038753132784
120   0.19291581018819245
125   0.10250225456095943
130   0.15292910607217283
135   0.23370701682543193
140   0.1637418413584696
145   0.07672681906349474
150   0.09768174374860239
155   0.22916025636057127
160   0.10428010295346728
165   0.13829793977811086
170   0.10465661500651138
175   0.09791076396229904
180   0.09817023847723938
185   0.0395859813309429
190   0.12078248108643402
195   0.13567983127347935
200   0.20319155367312905
5   0.5987084232825476
10   0.31078122737859404
15   0.25680410313353647
20   0.49142973140526436
25   0.0817163465444588
30   0.27722555276343624
35   0.7136447525998109
40   0.1879023932381511
45   0.16741547352323494
50   0.13641332411515059
55   0.4813306531000225
60   0.16723198596898498
65   0.19656431984022776
70   0.3375572943080102
75   0.38492368220278345
80   0.23590244298404506
85   0.0647976636072573
90   0.10353130589612086
95   0.14223126172641387
100   0.16559152727925802
105   0.1331550624301809
110   0.25792685396806947
115   0.046080184197168944
120   0.21368666707567224
125   0.09647539369859529
130   0.13263251164354725
135   0.2583580224426968
140   0.10504982368941086
145   0.07392068196138131
150   0.17232647693248243
155   0.10120305512529007
160   0.09181997213089131
165   0.11537012888129768
170   0.10599564848606925
175   0.08426589647400425
180   0.13910460335480607
185   0.14913303459113694
190   0.1252555491905771
195   0.025042224195457596
200   0.04593862383546574
5   0.7497370222438048
10   0.2382049953652014
15   0.17117152874631084
20   0.23755776719317656
25   0.09659514727989985
30   0.22396546161059064
35   0.212770598522799
40   0.15137947894122017
45   0.058687984718259784
50   0.17390177057029194
55   0.47605203738536084
60   0.1061852882157849
65   0.0665847632720174
70   0.19895202937763518
75   0.12404499798946714
80   0.29199649317244974
85   0.07597596522062644
90   0.14953645180919747
95   0.09612881269195829
100   0.1352228413774666
105   0.16105632967132105
110   0.21200088763639768
115   0.07877898149712494
120   0.11423651094716158
125   0.1606034256200815
130   0.09744665903448198
135   0.06850135104604449
140   0.07698916830413327
145   0.21475336260068084
150   0.11401128187252142
155   0.07372587306052664
160   0.04572578846492395
165   0.045659677658467644
170   0.09959455949984071
175   0.03413192641370898
180   0.08979659548151386
185   0.042023170768053994
190   0.21530074809963157
195   0.14185749631535938
200   0.0956542918755825
5   0.381604441280672
10   0.15056167431243797
15   0.6050444496427752
20   0.24064165716436176
25   0.4979717489157701
30   0.13533880049950153
35   0.07019859641567038
40   0.49488390171969393
45   0.45953279355107995
50   0.2304827694069054
55   0.26314052418055595
60   0.1799281684461028
65   0.22062949922598774
70   0.18889348643507842
75   0.0906353428701972
80   0.3141655156556724
85   0.05458494389329492
90   0.08580581861603463
95   0.1966257553162834
100   0.22555020862463895
105   0.373141731964986
110   0.039183138946162384
115   0.08069545397153288
120   0.033496809784796105
125   0.12600279885139531
130   0.2780209614894051
135   0.13127650861886697
140   0.19923252289192284
145   0.20925203556062416
150   0.17712365352621215
155   0.033254909075970965
160   0.1681473579104728
165   0.10869376826043682
170   0.1064060075446401
175   0.06778129109953561
180   0.14017255611236698
185   0.1644672810262606
190   0.14779357313899738
195   0.1667414511166929
200   0.10241018008320218
5   0.9605041392837453
10   0.3420276528585618
15   0.7383842215016992
20   0.26057116710120537
25   0.4671937491533722
30   0.1727128517782201
35   0.40373928309473883
40   0.21726123725988838
45   0.29988021731414183
50   0.28170828664351444
55   0.27306045106505356
60   0.10561901784110102
65   0.3659164822025477
70   0.14237414766270398
75   0.17473928975742353
80   0.12416036491689013
85   0.05158142646104544
90   0.20070134642704726
95   0.3260082490710117
100   0.18034376341440583
105   0.24845102330223143
110   0.26476291983861355
115   0.13374460423848633
120   0.10391086535289291
125   0.2792378474416535
130   0.1251683467014877
135   0.07019706158655453
140   0.1725825742145253
145   0.24873496377139132
150   0.1927089319021538
155   0.1169434500700338
160   0.12393918947386345
165   0.06201603970262767
170   0.11075880427540509
175   0.1746375645315026
180   0.06767656733729407
185   0.1538149882941629
190   0.2872848398129076
195   0.06551203637222965
200   0.12042719703693183
5   0.8501648871424442
10   0.43867677397994115
15   0.13752770606378953
20   0.2176217924665614
25   0.20907649579270482
30   0.1388276754863791
35   0.09163209630155883
40   0.165977334400878
45   0.1598753240242286
50   0.18337730833980811
55   0.08545313963854247
60   0.1883222445576121
65   0.06695927185925961
70   0.2128882859822772
75   0.19296776352658856
80   0.14320192154381756
85   0.17627694345530412
90   0.05466609047721815
95   0.0813852545563565
100   0.25187039205025197
105   0.17712380685256285
110   0.05454884531411532
115   0.10254602028278242
120   0.20930323663212608
125   0.23306333302631022
130   0.05314795769137612
135   0.30479611882289454
140   0.12829876128925255
145   0.08395624569332713
150   0.05977578044275714
155   0.15651303974823855
160   0.04666453739542273
165   0.1976653385745988
170   0.02763405128043705
175   0.04955643599443428
180   0.06632325967422383
185   0.18245959992319127
190   0.12377869146382585
195   0.14782826791306644
200   0.05469078439435242
5   1.221345823997035
10   0.73663151522991
15   0.544593686674396
20   0.16811440049409326
25   0.22763736127004752
30   0.5076934182301474
35   0.18318436619803272
40   0.07823673951257909
45   0.09748060507481064
50   0.24670790524648142
55   0.16566960944551606
60   0.1789554206842638
65   0.19547981029622152
70   0.08861407368337298
75   0.18345192462156143
80   0.17438919790044194
85   0.1751561957691641
90   0.07639081969451429
95   0.19506182469554761
100   0.24821831727754345
105   0.10936175661480545
110   0.09910329580227509
115   0.22055363058907643
120   0.1152656257347182
125   0.09619844577261952
130   0.1263970869463202
135   0.13054216788019207
140   0.0707212372559908
145   0.20197729863276348
150   0.04455799208596813
155   0.13124198407628235
160   0.32328957782607504
165   0.21444747779820889
170   0.09987488071292189
175   0.08239652350322298
180   0.11561145579259331
185   0.1207364869515144
190   0.07094774818655021
195   0.07426652645251902
200   0.07834694088206984
5   0.7295474415719221
10   0.40823680072601526
15   0.44272896223680613
20   0.25416401203096506
25   0.23415832959087615
30   0.24505708041615504
35   0.19533178106025856
40   0.2358015574559202
45   0.25752110322837574
50   0.23957597825928742
55   0.1909879854424705
60   0.23845828624717216
65   0.062200229706466645
70   0.24539025577049095
75   0.14871206107458246
80   0.18434963936827334
85   0.07530586714654472
90   0.10115722789770745
95   0.16796603894079773
100   0.25849860719031537
105   0.2009986554746898
110   0.09543910497100408
115   0.19536925748234318
120   0.14015348903517336
125   0.06386194034606892
130   0.1441244565663489
135   0.08184340048190003
140   0.11716932433235581
145   0.2846176224600013
150   0.19403118890414117
155   0.06069544412278131
160   0.03931899367154103
165   0.36889841808564744
170   0.30941765061932547
175   0.07359706878159933
180   0.15057170399373104
185   0.025842847484267264
190   0.05235018299780159
195   0.12103258255644155
200   0.09230020859250286
5   0.4575368759969027
10   0.15062997279759763
15   0.24640712668412537
20   0.2856752818274301
25   0.33556235202649626
30   0.4167521973985047
35   0.2633043977706866
40   0.2509037620514228
45   0.38463974134186907
50   0.13362100987232722
55   0.21524413585637717
60   0.17534724044917296
65   0.2152874697328338
70   0.07232743484406563
75   0.26715502981162315
80   0.07555766325637707
85   0.11780876417797309
90   0.1783287474320563
95   0.04277881185903567
100   0.18978370240259168
105   0.06567825609551671
110   0.08674998436452183
115   0.024726991083482894
120   0.16776481410090313
125   0.20114002475940848
130   0.060574140021206556
135   0.0750188986644889
140   0.24358148917471395
145   0.10949324659120586
150   0.13409289904559046
155   0.16736836580671596
160   0.09946606780748103
165   0.056668731435288
170   0.15421958749260242
175   0.2824067797533149
180   0.11497260900932679
185   0.1794453614323221
190   0.11771816433403723
195   0.1018027736484926
200   0.09087421938242321
5   0.4680823379770988
10   0.25742144579130155
15   0.16820573448744758
20   0.3737437041776512
25   0.21005972843728218
30   0.26090881713316755
35   0.09681029347534734
40   0.16672277432594731
45   0.28669275291895635
50   0.3337737988232337
55   0.32903227568080906
60   0.1380660778425375
65   0.5287645871892378
70   0.23974171901934785
75   0.21989128229916025
80   0.24516033005229826
85   0.09865982855427394
90   0.07440044229521772
95   0.0931921038582421
100   0.12992833369352513
105   0.08043723490786553
110   0.14935654717113428
115   0.23178990245108366
120   0.21809349148366178
125   0.14786384179866857
130   0.01805754909834569
135   0.06866806742583656
140   0.08459651411943643
145   0.07649558492943288
150   0.13455974505217935
155   0.08434827924178784
160   0.11822242385701068
165   0.12014696970817354
170   0.18994670194470326
175   0.053812248938559244
180   0.10010876653804197
185   0.14162164382660267
190   0.1396721634899246
195   0.06003598904357224
200   0.2732444425230772
5   0.875793474018279
10   0.2925261713970356
15   1.0187053989072734
20   0.1739392474528592
25   0.14385711471872573
30   0.6582804276539803
35   0.07759429936873924
40   0.39080927430875356
45   0.11598239176494018
50   0.18207344512086512
55   0.25305664641297965
60   0.08662008637145031
65   0.04883278721397098
70   0.25686860231215175
75   0.21461906128342692
80   0.11911875777632155
85   0.06286398073543038
90   0.2717110974131202
95   0.27688083328427193
100   0.15676472965526936
105   0.211470707859692
110   0.21046442874986337
115   0.13982109528477293
120   0.12085610726567393
125   0.018766533580058687
130   0.15294397329346124
135   0.14035405882805785
140   0.09590827792253015
145   0.04958204038523794
150   0.07958271148821033
155   0.15429330720604284
160   0.16256099629680615
165   0.14709049047013037
170   0.07432205086253663
175   0.059705450244526066
180   0.12479464235706225
185   0.10178135204025067
190   0.1254253086022835
195   0.0816478121243506
200   0.08623041168857122
5   0.24894795991746022
10   0.6281111996646389
15   0.390377866095842
20   0.25931435723996404
25   0.2569306998934882
30   0.2563012559624602
35   0.3496941935053585
40   0.09153403686633117
45   0.22453443111799964
50   0.28774295562674984
55   0.16620114642321138
60   0.1868189355197059
65   0.08285773800831657
70   0.36308173069321314
75   0.18886923430478794
80   0.1462064083612569
85   0.0957726369014767
90   0.20833152404115637
95   0.02935870328069192
100   0.15537369557806127
105   0.08568480736502518
110   0.09468851877854423
115   0.05543536282739495
120   0.2673619851087586
125   0.07258834411671765
130   0.21811888942525082
135   0.16629459422723664
140   0.11741619873817569
145   0.22494337487430943
150   0.06127499464469295
155   0.15469135176073961
160   0.35715352733510236
165   0.07350008825296364
170   0.08895875635101007
175   0.12055600549073701
180   0.0672110851946714
185   0.10027768383004768
190   0.04354735690169727
195   0.353563541327006
200   0.09862038290051747
5   0.5301073569384804
10   0.3111099749217811
15   0.21561221016677998
20   0.48224914411908415
25   0.40249472077525733
30   0.3959128835649934
35   0.27374769042718117
40   0.6185789818194163
45   0.14816064711049723
50   0.11984851497828505
55   0.121363350450275
60   0.06574857159991476
65   0.05494743593326271
70   0.2657557120650831
75   0.31906737113988437
80   0.1002525289727685
85   0.11263117816101983
90   0.41936984991007553
95   0.13348662680931775
100   0.10025700765146309
105   0.06480337033845099
110   0.11244935612358678
115   0.10242594193653888
120   0.05643921450090233
125   0.12961575245480889
130   0.057835552847404305
135   0.12131106759556826
140   0.08959620642151069
145   0.12080859748831702
150   0.11519242795396227
155   0.1691907301727895
160   0.10007594270716773
165   0.07031072309564197
170   0.020787783142381402
175   0.15413817049797465
180   0.15680740319210257
185   0.13118501763570897
190   0.17113046390619
195   0.03814288970492307
200   0.07072173113460864
5   0.45525209084091667
10   0.19725965766669332
15   0.4887760174679478
20   0.3620068057830258
25   0.37358727901710576
30   0.32966051626881887
35   0.13413979206174165
40   0.4753017459263135
45   0.472806633897399
50   0.2838699007517507
55   0.2739746267899638
60   0.17534602589711398
65   0.05560916170573691
70   0.15310809288465063
75   0.09414354677903475
80   0.1101747192222505
85   0.2555103293922958
90   0.06984447187992478
95   0.1490403862959485
100   0.3882478603445118
105   0.09773784123170863
110   0.1535215978494317
115   0.10515955380433553
120   0.1351053889107159
125   0.08109238653214261
130   0.14983883841240392
135   0.08683630820890885
140   0.22862867541965787
145   0.32862940376426875
150   0.17537548522186186
155   0.13739829016654984
160   0.23619644293045228
165   0.12874800265251862
170   0.17203065195281125
175   0.12455519544722773
180   0.14247395138679597
185   0.1433248924785837
190   0.07598410107354338
195   0.228724065034817
200   0.04749552411622497
5   1.3088016379444045
10   0.2844831773067147
15   0.6161718494934477
20   0.2931551993783415
25   0.14694260135417395
30   0.1573298864007809
35   0.09108070310456672
40   0.2781563753064357
45   0.0930198435854709
50   0.14830661082017002
55   0.14800998968582532
60   0.3527364455545831
65   0.15396048248578728
70   0.29271415525100586
75   0.06996104244579772
80   0.1256710999754802
85   0.10018498650398582
90   0.2531280936998232
95   0.3613129770005745
100   0.32022200521284466
105   0.32039011401196504
110   0.08616328480333028
115   0.22882607132373886
120   0.0375221667003742
125   0.11659303676844902
130   0.04422568214652738
135   0.10544142672807166
140   0.12764192282302922
145   0.10302209912877144
150   0.3648995284818951
155   0.0918551272996375
160   0.0497032104711919
165   0.06183300919948297
170   0.06965550680336687
175   0.15287577118016896
180   0.03823085318973315
185   0.09755071721822421
190   0.03470245459103484
195   0.20600212018381
200   0.1084327317945096
5   0.3808015420802434
10   0.42080033556174473
15   1.1116196774095635
20   0.1615593696695528
25   0.4047934231142822
30   0.5355560296144594
35   0.40539383010707436
40   0.023467598651086444
45   0.20727791793303257
50   0.09128376163029206
55   0.2457473758596283
60   0.2400289557027705
65   0.08015288422937848
70   0.10518665981714462
75   0.31038240181134563
80   0.42033063194684667
85   0.1375113079102675
90   0.13870280300249158
95   0.16707347116340462
100   0.3007690155425772
105   0.3142510980489166
110   0.3094077719737118
115   0.14867051873459824
120   0.162038164893787
125   0.14510167696328158
130   0.08139031965935237
135   0.2214911505893361
140   0.09167712937872145
145   0.14783992726808035
150   0.14641752310589148
155   0.0671347015982293
160   0.12519234059618925
165   0.06992917053293349
170   0.21878749082986196
175   0.13953726257338517
180   0.049431249235691636
185   0.13889597071263063
190   0.1303535280651776
195   0.26477000608266277
200   0.1596390359682836
5   0.6397290210439218
10   0.46304532591338904
15   0.5061435882588688
20   0.18771069831313275
25   0.3050082119151538
30   0.254282639435901
35   0.22383487175345884
40   0.2696342403695168
45   0.2407464456887003
50   0.19813132314535759
55   0.1018838151759302
60   0.08093014047902194
65   0.2527655263509752
70   0.20991524970922354
75   0.11307708463133907
80   0.16142901330862197
85   0.20779744766782718
90   0.183247463808221
95   0.2640469211264898
100   0.12164817138667033
105   0.17482103869878182
110   0.134573653594548
115   0.0788673787501476
120   0.208615861507793
125   0.12903083056543777
130   0.062196629048127686
135   0.1167398869952709
140   0.25872372706610525
145   0.03425294293707201
150   0.17181235584471657
155   0.1242769083777833
160   0.08803077399712576
165   0.1050894751797443
170   0.09709281467046439
175   0.15446284463475674
180   0.1719769336857739
185   0.1159552837996034
190   0.12249643728453503
195   0.042044334073451456
200   0.04570737676020279
5   0.5427369686231287
10   0.2192628809389173
15   0.3079990472282648
20   0.11571130848483016
25   0.3786544140591711
30   0.09824127592553497
35   0.2690592259876807
40   0.3006551485140154
45   0.302365847426161
50   0.29707400094611985
55   0.21025965177684103
60   0.17298210666388866
65   0.3141283419350883
70   0.11421991762975782
75   0.13627239799707747
80   0.14198170002427954
85   0.22145601370005985
90   0.2115948177208008
95   0.1302027520290335
100   0.10359634963073297
105   0.266245591386442
110   0.1509892048679447
115   0.044184812931989885
120   0.11578475050214058
125   0.19738419648606106
130   0.10584989600296113
135   0.07131028304221883
140   0.126251330352335
145   0.2164406463045509
150   0.05696729167641506
155   0.13184721335082794
160   0.11198850514781843
165   0.21620888009028633
170   0.061437634205534615
175   0.08020554264259001
180   0.09806282707943759
185   0.10178327520463042
190   0.06910904121731236
195   0.05639801094396445
200   0.048173537890249696
5   1.5618668107048772
10   0.08938430359420729
15   0.23965851821843906
20   0.4165702553830087
25   0.473325716487772
30   0.13664497444741716
35   0.07402188071756863
40   0.15294123731494907
45   0.26865259980583717
50   0.26837156134840734
55   0.26213275942939634
60   0.35511013301251193
65   0.08860329716098136
70   0.07391577852532466
75   0.12258964179015358
80   0.14353796011444062
85   0.17363856295702618
90   0.07412994777417642
95   0.24881785502915288
100   0.2313837181900191
105   0.0962483377165678
110   0.05186861784930383
115   0.20383143881251797
120   0.332442145739293
125   0.10605183197759017
130   0.08473747390924351
135   0.12352846827369042
140   0.14979559279439522
145   0.09196375175187654
150   0.060664020278469497
155   0.030996799623710682
160   0.09868093559987158
165   0.07692123320188453
170   0.1059394073159285
175   0.08280807527116961
180   0.12252880087714271
185   0.09393075513856707
190   0.13508328573007922
195   0.05642622563055699
200   0.06106133748661869
5   0.6177618607060194
10   0.6912949985261583
15   0.18607724550844115
20   0.37458922204337924
25   0.5858948804350809
30   0.18625682124426743
35   0.1649454024198843
40   0.21427954732553642
45   0.2891652284906937
50   0.26853415133225
55   0.07096690285416518
60   0.1125512132205684
65   0.059765874087334546
70   0.16906346746979264
75   0.1752139117497572
80   0.16629671830718915
85   0.2357969879017868
90   0.07996100184969349
95   0.1448314205356179
100   0.10024325194789598
105   0.1444854371687707
110   0.2546187309236379
115   0.15193432620512995
120   0.13238913809120484
125   0.2696728780835605
130   0.047751107879152634
135   0.0726144118238146
140   0.04462791036611515
145   0.03989600470321804
150   0.13682547244231777
155   0.1322673411765788
160   0.07661883794440387
165   0.0824966356840639
170   0.2082117010369533
175   0.07577131885756996
180   0.0835468785087968
185   0.04870125771997258
190   0.06435449840515017
195   0.10562352977510937
200   0.07748337359424498
5   0.32789325020413923
10   0.973857205418285
15   0.42270393020052244
20   0.5482843239756715
25   0.1820601332944312
30   0.05845013867815309
35   0.25649275200610305
40   0.27164574923305534
45   0.4237954933208037
50   0.13542164795224476
55   0.3199495338275545
60   0.2367060508042468
65   0.20382746608296887
70   0.17159432803701674
75   0.07293853350684651
80   0.3100294265199275
85   0.08153877516419285
90   0.057953519090593104
95   0.11713833949463934
100   0.09229902848522169
105   0.11730806465476738
110   0.09239285451275937
115   0.28503433594162714
120   0.04882404974933723
125   0.18914216158901656
130   0.05211787811362986
135   0.3955352219027802
140   0.18465073345417715
145   0.08163063169878393
150   0.1749897929444434
155   0.10949466706717047
160   0.13602536016014552
165   0.1069040837942891
170   0.07904160687253385
175   0.15405162098710945
180   0.11646354040472592
185   0.08923415843293793
190   0.04635128745428939
195   0.1700893584347843
200   0.10830334433391646
5   0.7891574141573863
10   1.0193001936219388
15   0.21496407647936852
20   0.08714788874587463
25   0.3708954626286095
30   0.11032624232310664
35   0.3160158293805648
40   0.08863457122491655
45   0.1981789275315189
50   0.14594216435979446
55   0.16519214165908236
60   0.15431826955472014
65   0.14353286250798286
70   0.3660822460376539
75   0.08236801050664329
80   0.22498420951494616
85   0.05001802209065141
90   0.31049808906965776
95   0.12531735174090003
100   0.023578262859687837
105   0.20367003683246504
110   0.11197927368353733
115   0.12789045332921878
120   0.06440393879989227
125   0.12587949039270704
130   0.26574010323032354
135   0.15020870206094677
140   0.12953084757612943
145   0.0774062831746163
150   0.1419885735517911
155   0.0968548609668815
160   0.10146802316811405
165   0.03161067744865008
170   0.08375159069305908
175   0.12770277402103358
180   0.06289873392117228
185   0.12677579517821516
190   0.07654742056599805
195   0.10035938888745395
200   0.1294602669053257
5   0.1293846828386956
10   0.29891650312984575
15   0.564418660009207
20   0.09755123566140429
25   0.24574547227691707
30   0.40470105247759763
35   0.13459315907432104
40   0.13999170248839116
45   0.28460376560353123
50   0.2799715183004598
55   0.6631488897853514
60   0.13191319827524722
65   0.08727302716489943
70   0.13938480298544742
75   0.1551894057696281
80   0.1551429846632018
85   0.28070613483583395
90   0.0757574973066751
95   0.10227437416535833
100   0.08533717324497034
105   0.18059373676591806
110   0.17529754775455234
115   0.1938581512002508
120   0.38220523723083677
125   0.15641123429097853
130   0.11104650464969938
135   0.08479311581196766
140   0.2616537321570627
145   0.1379943338776395
150   0.09038733545174005
155   0.20879974257887796
160   0.14364557840372905
165   0.27119165669658574
170   0.05162111260905694
175   0.020094140658668186
180   0.033046880295701006
185   0.12477691574632842
190   0.03035875727364071
195   0.16527902630691982
200   0.06325917490779406
5   0.504162803333247
10   0.8825588311528324
15   0.37626220147952427
20   0.10439199421415447
25   0.24113411969460719
30   0.13657344711314723
35   0.1931348218708584
40   0.1741304890018305
45   0.08331823662655247
50   0.07802090363519142
55   0.15191146606090386
60   0.07945612128743215
65   0.07847170582680714
70   0.20781711211775733
75   0.17763573320923373
80   0.08948285990089898
85   0.0512298463061544
90   0.08030202718693559
95   0.19013866972161092
100   0.1353687586720873
105   0.2753361289622545
110   0.08158908964206747
115   0.07215034554059764
120   0.1519952085571193
125   0.14731772572368124
130   0.07832085461642677
135   0.09241560627063852
140   0.11177083769530205
145   0.0874364122479751
150   0.14786158045003972
155   0.057537875878503016
160   0.2050704464507607
165   0.08529413637993882
170   0.10654940116194878
175   0.03574515691560657
180   0.15403183546736626
185   0.047966943174952224
190   0.3370001581209519
195   0.19377795111056226
200   0.07834545689406842
5   0.4629527984412734
10   0.2919015828637727
15   0.28464467355268663
20   0.5129722053963935
25   0.284683344100083
30   0.23086975771180523
35   0.2965525836010255
40   0.13508754149137137
45   0.17290332564114502
50   0.06712468925271993
55   0.20704407100455643
60   0.07878330758162988
65   0.026497127746446945
70   0.0828198285282714
75   0.21290738753454846
80   0.16159262530327026
85   0.10764239941494066
90   0.05636329980753965
95   0.1672251966846039
100   0.1842903730468701
105   0.1223417899420395
110   0.04700689163677229
115   0.12252072801643957
120   0.07058744803253546
125   0.034523871178030685
130   0.054439238163578145
135   0.10333934124126734
140   0.04607679135266344
145   0.07401576031856864
150   0.04503472924559289
155   0.035643833901439874
160   0.14793500529181064
165   0.08238884094904231
170   0.14473342467111217
175   0.0891116387142173
180   0.025934138848240546
185   0.10472835588826442
190   0.09514955571439256
195   0.12124634101689939
200   0.0837738801456616
5   1.209960473653218
10   0.6959043581263071
15   0.14237757381895397
20   0.2975934372698599
25   0.19744878668309754
30   0.10415877524876863
35   0.20050814113527196
40   0.0697564012783977
45   0.10278254600527716
50   0.1992637260405509
55   0.3905531752580555
60   0.13551557182088042
65   0.2895680068294303
70   0.1703702908112915
75   0.13117852658083107
80   0.477625500500995
85   0.16200637382809333
90   0.2712235767149712
95   0.21692933776739132
100   0.057347868535881856
105   0.16633329209338163
110   0.07274590759294694
115   0.1725226715022485
120   0.0772299486113605
125   0.14467005019019033
130   0.13839809106068335
135   0.051460787799349254
140   0.11783737922298465
145   0.268398360276371
150   0.22838212306211242
155   0.07471545136858004
160   0.04180923423246909
165   0.23142608185461488
170   0.06716446173171027
175   0.1335817683744373
180   0.0837775851082878
185   0.1679260780452719
190   0.20480664954396713
195   0.14896552135919852
200   0.1345830171454687
5   0.6829496705860717
10   0.12968972591486133
15   0.23030213931442242
20   0.3713607420581556
25   0.2796650155924626
30   0.15264088706714718
35   0.1718574282644759
40   0.5554911047449735
45   0.6961584396341961
50   0.3361807587511413
55   0.10437129321510763
60   0.23690656094025928
65   0.06045191170813778
70   0.2798750164462597
75   0.10615782476708763
80   0.4183053593733969
85   0.1946930036953515
90   0.17894711587253462
95   0.07024221866609265
100   0.1310576844845747
105   0.1684734792884343
110   0.14437743162307953
115   0.083880196149991
120   0.1430885775321652
125   0.14024602043260395
130   0.08155831853233372
135   0.10194539011919566
140   0.12443069340883206
145   0.26771685431870035
150   0.20469023365050001
155   0.14217502820571187
160   0.05773681360647257
165   0.0815719654265477
170   0.17102201283779978
175   0.17763306886706884
180   0.13510366578289587
185   0.04697517449928988
190   0.030416784367711003
195   0.048905411972974044
200   0.10346351693479798
5   0.9306753187020035
10   0.36801195157405486
15   0.04738351423691255
20   0.36001316985371246
25   0.09454608815200038
30   0.4729622836118687
35   0.03755060752114247
40   0.18113894899433283
45   0.31866716686046676
50   0.14364233652831765
55   0.20158899525790755
60   0.24326549296180536
65   0.18680259932213308
70   0.09869069151356546
75   0.3150579927424612
80   0.15815437464198534
85   0.41134976177964
90   0.17336924258005748
95   0.06946115027365056
100   0.1066825028200936
105   0.1507719112492138
110   0.11966582521377418
115   0.10044885782232109
120   0.05461456316079782
125   0.08790556673970837
130   0.1243117274488249
135   0.12896953042156808
140   0.07743989989395035
145   0.1695980510319133
150   0.19564635956819412
155   0.20119279626845463
160   0.10588818006137551
165   0.16620694338572797
170   0.166569951023203
175   0.082283518103114
180   0.17534109003899315
185   0.08227989879015521
190   0.10946256426489069
195   0.06656454786622643
200   0.049043187179823436
5   0.31278896807658524
10   0.4501926179058132
15   0.2905466192547129
20   0.3752933055272432
25   0.22516626951177565
30   0.17090390144815926
35   0.10246540572665684
40   0.13297577037617592
45   0.06787044612435107
50   0.4974460201314524
55   0.28540775691093956
60   0.09191615075439602
65   0.08231519761359017
70   0.09152408201275287
75   0.0675754985171223
80   0.19547703222615606
85   0.2419446028054593
90   0.264504196201656
95   0.02116617833444111
100   0.2913760825827554
105   0.0683799008573587
110   0.3496790564824758
115   0.15148095469243703
120   0.17686118939289605
125   0.06880549942773712
130   0.05760140161198685
135   0.1983025777624717
140   0.04693410922790728
145   0.11214036222401631
150   0.11596250434408366
155   0.11814913078802089
160   0.09152231781812388
165   0.2253223722326521
170   0.04579806446235795
175   0.09719344065971573
180   0.13129985704170533
185   0.07869737333003846
190   0.07781566717717395
195   0.1414663512626533
200   0.06241211711715712
5   0.8701459426782533
10   0.15308846084499028
15   0.3854052873329342
20   0.5494252593173932
25   0.3093132069584171
30   0.24796902138231877
35   0.2475946728810954
40   0.18649864080672024
45   0.19429311238740019
50   0.393466190781134
55   0.09760870663455967
60   0.23178326508273314
65   0.17909572200241242
70   0.10945286182776244
75   0.16627851199097293
80   0.11531724247556449
85   0.0760549966892654
90   0.06037593987479561
95   0.3221899307562123
100   0.30421805643843575
105   0.05074077334693838
110   0.05955371958647389
115   0.10114916383567356
120   0.06804649358782844
125   0.19181451015168918
130   0.1303306538421952
135   0.1414851664861349
140   0.1243454336317874
145   0.06197897948241651
150   0.20266334410917525
155   0.052127034811586474
160   0.051321018012054624
165   0.08046260706346557
170   0.060027654575024465
175   0.07349467697982848
180   0.11011035285973556
185   0.10240993335206297
190   0.07083925853119954
195   0.05585670844730774
200   0.17651468050606536
5   0.14398702198927277
10   0.571947662157271
15   0.4138931311429257
20   0.11061333772772648
25   0.1657665402714971
30   0.2400365990595381
35   0.15508359328631047
40   0.13880447161446288
45   0.11787353447716262
50   0.21663146613083958
55   0.10256156768024163
60   0.0988883638675631
65   0.17044789072668579
70   0.11027569082754274
75   0.20216465767387443
80   0.13855858248892192
85   0.39522559678619856
90   0.13815868675833112
95   0.1744536940417571
100   0.20787502639788583
105   0.1728471052898206
110   0.06859521178587784
115   0.10268564291820916
120   0.4108718016767805
125   0.0549628647788077
130   0.0772278815596249
135   0.07424256667284218
140   0.0656442895347703
145   0.03682796446824964
150   0.07741260869950423
155   0.10581779437069563
160   0.11140656110713096
165   0.14753061880684126
170   0.10573048099275223
175   0.08195741562959837
180   0.23824478851434408
185   0.04016167957772954
190   0.09611202638675997
195   0.15643448404711213
200   0.02750662016710179
5   0.7035035628034092
10   0.3320975557723997
15   0.16185470586984435
20   0.13189686322573654
25   0.4094605167025432
30   0.27654143105098355
35   0.17245716613962736
40   0.29279992612888733
45   0.24313502876682566
50   0.2030989880469829
55   0.19633076804498475
60   0.2576254579947424
65   0.07173125126367752
70   0.24919423455342735
75   0.15240900179377823
80   0.11298339160531298
85   0.14211385302109736
90   0.2905231221469075
95   0.29149883160449586
100   0.09213165984328511
105   0.1831995534764039
110   0.11253285555085656
115   0.18034477706097884
120   0.1454654803678678
125   0.12310230606436906
130   0.05073513434859576
135   0.24129597600586292
140   0.13417661460975588
145   0.18682876977114335
150   0.2083805082727496
155   0.13782781839109362
160   0.08703346958555105
165   0.18584980405478602
170   0.09968832676629831
175   0.03347191572936057
180   0.029339266213288855
185   0.042993626972332645
190   0.20180857612588501
195   0.12830698327986687
200   0.09802473731656366
5   0.5533514424741123
10   0.2297832096970229
15   0.34018516776069363
20   0.37290900669510463
25   0.5609119565933465
30   0.23022476925475052
35   0.16363447852554522
40   0.09553600751668337
45   0.12458099646514717
50   0.14493127669595518
55   0.09597991091712059
60   0.27335797908079995
65   0.17146726987349262
70   0.05770326642950409
75   0.13553362227856788
80   0.0530860959863379
85   0.10061913529361424
90   0.08969329574134965
95   0.1477416500023824
100   0.32428899023215435
105   0.09489978297820541
110   0.2638536338577476
115   0.18467413341769
120   0.14286959300024127
125   0.0781322675255081
130   0.10356133474256068
135   0.08058474931283281
140   0.1034304240301269
145   0.06506978378994115
150   0.05868980730783151
155   0.05445862027314842
160   0.11266668289041405
165   0.12008604560981953
170   0.1111589951447385
175   0.04920375008199716
180   0.13619565465228445
185   0.1218333549415573
190   0.2397645316434039
195   0.04233539715510865
200   0.029621410303939846
5   0.46273711410344004
10   0.322556532771914
15   0.2256621449019512
20   0.4939384826868095
25   0.18626472419910037
30   0.42435609530510787
35   0.15825048487282004
40   0.09406813010560673
45   0.12107416719531236
50   0.20422579865078314
55   0.19252938694456037
60   0.14262991386571738
65   0.31366208350914837
70   0.16341619967289497
75   0.10640744483726976
80   0.08365252985621711
85   0.26366439361579286
90   0.17949104067274246
95   0.27647857828125
100   0.10312664477069994
105   0.2511285164591311
110   0.07077326374773327
115   0.05313086410368243
120   0.076960769611536
125   0.2094087864438374
130   0.02901688195633092
135   0.19569189759661076
140   0.027545038941498557
145   0.08319960531949092
150   0.08220298035237489
155   0.09714398102452335
160   0.11602493415146302
165   0.02838304153593371
170   0.10296988613537676
175   0.18387504895156317
180   0.10670992979966483
185   0.22673237593013487
190   0.05286987514233584
195   0.03346027063313695
200   0.056544878876101476
5   0.4604450627685979
10   0.49926025101024424
15   0.24203844039689815
20   0.514856467740785
25   0.17343407090617888
30   0.7851402258860727
35   0.19915158335319783
40   0.10213724050360201
45   0.09644053183627302
50   0.09325153287538472
55   0.1282004498898839
60   0.12536296819920562
65   0.06736348152096376
70   0.05847318868713128
75   0.18747700279490567
80   0.11477430050255748
85   0.24231769070127906
90   0.0843531341360465
95   0.34616640239420915
100   0.11106799005220827
105   0.04785339710558299
110   0.04825723389556874
115   0.2914801322835586
120   0.11818592599738216
125   0.09287885178151724
130   0.20049883460093293
135   0.19149745160857493
140   0.18220802684966325
145   0.2416186589974084
150   0.16703701413183283
155   0.1154646608662157
160   0.07152146545435659
165   0.07982498322283517
170   0.08369691661639085
175   0.11109590196689882
180   0.18982674299957403
185   0.058553322208368466
190   0.012926015507645857
195   0.11186493023207292
200   0.12495134619149466
5   0.4561970082308492
10   0.8405627503744142
15   0.6287781874196314
20   0.23355738354713973
25   0.17046695623672736
30   0.19927581144549414
35   0.21261780773163785
40   0.13019594418546773
45   0.2571688307476319
50   0.16369963926681833
55   0.25949893686217074
60   0.30120973763897985
65   0.15828724654673676
70   0.342183275693061
75   0.1197765417258493
80   0.2653482159359399
85   0.10061724431687445
90   0.14436604001543538
95   0.1603562009153235
100   0.14556625417348548
105   0.1743535300710297
110   0.11508391519790513
115   0.16250163628364708
120   0.09314815026197518
125   0.15608497232646157
130   0.06992696855875072
135   0.18037080884168818
140   0.08481594420708391
145   0.16059799791877646
150   0.2050595193181316
155   0.06727216845159696
160   0.05636907876487484
165   0.04498578820474013
170   0.10275694398995877
175   0.0367463137507224
180   0.11845963357203784
185   0.12374144797566722
190   0.10170380725197055
195   0.08709296924925854
200   0.1408107912253113
5   1.3245819874656601
10   0.7341840461497225
15   0.1951783738175632
20   0.1840473174563343
25   0.1010069712195513
30   0.33759540046191583
35   0.5459069991694864
40   0.20681281448023356
45   0.3513992900115154
50   0.255320797650236
55   0.2121877359507853
60   0.13636707742047133
65   0.16654082107198057
70   0.20506616961557117
75   0.0937390982672315
80   0.05878044766033886
85   0.09254953659181736
90   0.10258051958341348
95   0.11469976113639738
100   0.10149023760894524
105   0.36565827570986026
110   0.12193938315285903
115   0.1855873404783194
120   0.10112213204736893
125   0.0805350700994915
130   0.16897894462161236
135   0.18452499208403458
140   0.06752523808609703
145   0.07072904971637822
150   0.15396105406293226
155   0.08039127858174122
160   0.16869680105481974
165   0.027861730396476526
170   0.12094684736276134
175   0.1302501667269096
180   0.03175536256862262
185   0.04494713983212349
190   0.15423905705673277
195   0.16109428987860622
200   0.06242390536319944
5   0.179284808528319
10   0.8638585970051514
15   0.5394573130459438
20   0.5701696395850123
25   0.43222567496582626
30   0.12781309758061046
35   0.22277045090838332
40   0.34235874657584775
45   0.26637673376064996
50   0.2161535476505621
55   0.04331744701778669
60   0.2976287190473306
65   0.10730307269500196
70   0.10564250677765481
75   0.0965003603107039
80   0.07279931774109134
85   0.15658365124201373
90   0.2261840937746258
95   0.14794752865400748
100   0.10862702623272502
105   0.11898686614302131
110   0.06511991674820665
115   0.05143943026960232
120   0.238262173069122
125   0.16734557366015937
130   0.09574376279530496
135   0.04530297601549031
140   0.2528147689318631
145   0.11754862890743109
150   0.2376179237121173
155   0.1462531956749452
160   0.0589421720485435
165   0.27799387158618905
170   0.24607614009809697
175   0.1042137306780292
180   0.2570853873024954
185   0.034816117497253024
190   0.14853508101941276
195   0.07834594281447219
200   0.11312054213594756
5   0.9311762346303905
10   0.44788358900337455
15   0.23818842467122517
20   0.26549789833669907
25   0.1333312201061846
30   0.30578855792166076
35   0.26131220542387806
40   0.11194121794252816
45   0.14429698204668595
50   0.3876217605844645
55   0.18312108922093648
60   0.15647155123730438
65   0.16455854595946337
70   0.15602901783518394
75   0.15755082508551785
80   0.09731508399608566
85   0.22708976887077206
90   0.2581225404612535
95   0.30468125134214563
100   0.2665077279596286
105   0.03318206095268483
110   0.14152190250070606
115   0.17611640674102425
120   0.162926696955716
125   0.17493671550089807
130   0.1935857097148465
135   0.2912151654058251
140   0.14090356853272887
145   0.11603978575006235
150   0.031751723946263376
155   0.050411869301145426
160   0.14622116733371307
165   0.027921153399626624
170   0.1517380332381931
175   0.14567012686605302
180   0.1506328966583081
185   0.07140690884274863
190   0.1173404789978805
195   0.060548388675548084
200   0.16180879310387472
5   1.0463578759993444
10   0.6143386826809547
15   0.22601361515836327
20   0.1016943461235608
25   0.25415811746986405
30   0.3536705338980683
35   0.21973489245648098
40   0.10471685941578755
45   0.20683258232382248
50   0.1444218335902562
55   0.17396347375120064
60   0.033430608638626465
65   0.11028768749071402
70   0.2667197646510045
75   0.1321121157056172
80   0.3422150572078008
85   0.3020047358879755
90   0.2512110035903156
95   0.22019570971138874
100   0.17579484883864346
105   0.07034614916985975
110   0.1747914550631848
115   0.12450296478480048
120   0.15979346040912332
125   0.10796255792403991
130   0.08460909379968214
135   0.12098305352511693
140   0.1577937505136588
145   0.1551773713984091
150   0.1313863880670616
155   0.12736308889679826
160   0.06472010334842525
165   0.0765116305604052
170   0.06574831002585378
175   0.07964121169740722
180   0.05043497627765876
185   0.21915346274021694
190   0.09529137732410159
195   0.09778489244158788
200   0.1026790021838107
5   0.6875171965618947
10   0.4925828524620711
15   0.27982456540322914
20   0.6352002396220371
25   0.20283491747619345
30   0.1750828658430646
35   0.5667660079004506
40   0.18437033355351762
45   0.4328851552391071
50   0.19879882686988296
55   0.10319386272790251
60   0.14896373087481488
65   0.2771230990794264
70   0.051762573472559796
75   0.2920815369257737
80   0.1686584101547384
85   0.3220461668487582
90   0.1900268825080077
95   0.05312157460698546
100   0.155867279047783
105   0.09983890627624571
110   0.2732948852979134
115   0.11856449169733532
120   0.07871685632993021
125   0.09316749844507136
130   0.0664073694996311
135   0.0845402981082517
140   0.11209800991489878
145   0.1395460405191148
150   0.2215825665768624
155   0.09552324713839766
160   0.05804834448455592
165   0.17204642763374317
170   0.08824590287202153
175   0.09510891946984841
180   0.13347533381477883
185   0.2963210285238227
190   0.0613978519906337
195   0.07822608757111438
200   0.04770933789093249
5   1.100044079780629
10   1.0300165589063957
15   0.3420994071771817
20   0.7436555477806933
25   0.1555105526800684
30   0.2988970077781157
35   0.19510441389925826
40   0.16278381362440514
45   0.2895598188914303
50   0.04426628708620974
55   0.15053488294491515
60   0.17888007173305467
65   0.2448882905074813
70   0.0715798753436051
75   0.27646700915362815
80   0.08622453143773151
85   0.23471221297625083
90   0.30214591486055226
95   0.07276767311982549
100   0.06726627894381436
105   0.2934457962502589
110   0.1492487008694643
115   0.2759331264868609
120   0.13317791105947016
125   0.10861514733882081
130   0.20090103112996702
135   0.07739636378624816
140   0.13997543450741134
145   0.049503156398155675
150   0.08355893541059316
155   0.1492058820382756
160   0.15009052447986707
165   0.06856763880432397
170   0.03534975399747345
175   0.04806726921829283
180   0.04230602961006156
185   0.12125256716990725
190   0.07141312199634424
195   0.035040793323801285
200   0.062227590995535424
5   1.6962245483921439
10   0.059913556356301564
15   0.21818296494448916
20   0.37015922929662515
25   0.26851451052367936
30   0.6820184167141372
35   0.23043440916174585
40   0.1575836179831195
45   0.13319750459385304
50   0.2742417102367351
55   0.23287500388561067
60   0.13959858861873506
65   0.17641271461662644
70   0.21270544289435464
75   0.15206073135510903
80   0.07187852374801537
85   0.12527035625707578
90   0.13390059628397802
95   0.16661257948761504
100   0.10381237216026948
105   0.13614087066959768
110   0.0765640907334051
115   0.12123822935430309
120   0.031441062241218336
125   0.22909306970449198
130   0.32609380111597885
135   0.13910006616360032
140   0.040306108722266976
145   0.037416511252651996
150   0.06840257440489282
155   0.07858790352302733
160   0.08727889999846988
165   0.06652317037093596
170   0.03699853779983496
175   0.050793283215754034
180   0.22074147755211634
185   0.32559137367646684
190   0.0839559855243752
195   0.12151960784292808
200   0.2048378199095269
5   0.34708479210404647
10   0.5338109009123825
15   0.6591641389580123
20   0.38604225645396534
25   0.4147419299904597
30   0.21228063080539314
35   0.16158464793654784
40   0.1760102237356082
45   0.15789855020903729
50   0.3900103186301167
55   0.11439993088336563
60   0.24284356665530676
65   0.23854468548237867
70   0.1304007767793277
75   0.29563029809821634
80   0.08499439761449519
85   0.06620080945004772
90   0.1815651328642053
95   0.08299132871511192
100   0.21543483360522073
105   0.1968824258330826
110   0.0727049762312589
115   0.1831924941970157
120   0.11569814877771523
125   0.17393980331964556
130   0.09109032789575444
135   0.09412821082572063
140   0.0530708586977549
145   0.17723234203455554
150   0.05269359818442442
155   0.1527185895320244
160   0.10125834646575145
165   0.21603570948244766
170   0.1768852297592864
175   0.10660383970685491
180   0.03641349884128824
185   0.14893645114145881
190   0.046030364924569266
195   0.12424090887004857
200   0.1629008214983988
5   1.2266328875543668
10   0.5538651666607293
15   0.32770488748820403
20   0.1961646720989304
25   0.3254114201283932
30   0.5143666963410829
35   0.07410929969770143
40   0.5295287737598788
45   0.24402192820253604
50   0.2528639011271433
55   0.0381262309806085
60   0.10952454913498401
65   0.23699510719636618
70   0.1292397990503458
75   0.0854158392797158
80   0.0782452902628841
85   0.13718007401490037
90   0.15054137641285723
95   0.13904140149771022
100   0.08972694171729871
105   0.155442911597406
110   0.11205588374568068
115   0.07983647513041645
120   0.038733004404873976
125   0.17454446705230478
130   0.08803349785602942
135   0.09840145086949338
140   0.1215198523678326
145   0.13598787027034343
150   0.09918364512830592
155   0.17591100552613875
160   0.057840043161811516
165   0.08659920422020463
170   0.21082196462994798
175   0.26703198323299526
180   0.166790696260198
185   0.1413906754857268
190   0.04240343663156814
195   0.1891443602676381
200   0.25726390647892206
5   1.0203356134799388
10   0.3906304843060992
15   0.22082911397589558
20   0.09861605224779825
25   0.2019572032295341
30   0.24353557521991412
35   0.1390399813522019
40   0.14936215375941558
45   0.19625074547585722
50   0.06079033316570487
55   0.1267400792753394
60   0.07229381343028499
65   0.10647537575868748
70   0.31730656328551154
75   0.0888532892754256
80   0.08734629093501597
85   0.08402334596776691
90   0.12387502582400106
95   0.10247949194428854
100   0.15877401535725527
105   0.1632504560574278
110   0.08916136805363713
115   0.35601162262551533
120   0.19143187798845707
125   0.06175765382397413
130   0.06462644990502157
135   0.10502755081155518
140   0.10289793975368747
145   0.09502502166580565
150   0.04491676300437229
155   0.10535485911679726
160   0.1263977993555487
165   0.0713121040086594
170   0.10063783837032945
175   0.11139283341873867
180   0.08014797150109733
185   0.1363352482352035
190   0.03848333241165604
195   0.0885933399739577
200   0.11854172032505829
5   0.551781361598309
10   0.2695971217148281
15   0.35020952390688637
20   0.21145096663477064
25   0.3683817102822457
30   0.15463187565280143
35   0.09874159724623378
40   0.48551778167034115
45   0.2802614128988387
50   0.15193320691068823
55   0.14902349709787757
60   0.16713988775835265
65   0.12456586723375786
70   0.09109169634607528
75   0.41797763912783636
80   0.1655433731734563
85   0.5308200251873623
90   0.3054361999429286
95   0.170907714372489
100   0.0826507695610231
105   0.1832714009245147
110   0.032947901829481256
115   0.21334690629839814
120   0.14957552112207873
125   0.09864780758236892
130   0.15083355207854426
135   0.0757220414668739
140   0.19100436176537955
145   0.05858933523942108
150   0.040085687476436836
155   0.12561733292958033
160   0.019948983424899792
165   0.08609192796569064
170   0.15621853407764538
175   0.10029356066795876
180   0.04528279901592336
185   0.10173690425136991
190   0.21573252109517893
195   0.06008913472949217
200   0.03926196513864983
5   0.8208726868838148
10   0.8597896538094194
15   0.7206206880387878
20   0.7803845643986951
25   0.32609894220026436
30   0.4610895016474845
35   0.0995158903924466
40   0.3400133034356238
45   0.42082130232340414
50   0.40131991931422073
55   0.10872666270206102
60   0.42870152948957563
65   0.1355695743585638
70   0.18795935154339088
75   0.055122925069007456
80   0.09660351318556702
85   0.17792761380966388
90   0.32556241315912005
95   0.0872263775267845
100   0.09681773023308632
105   0.18961044048540712
110   0.1532561071862539
115   0.16593229052635966
120   0.05767806810910861
125   0.1089201677180866
130   0.04010665210285638
135   0.0434695069380652
140   0.11434543099524798
145   0.35745326912983477
150   0.1026580407474135
155   0.183000722899627
160   0.06895751336027363
165   0.09613346866429955
170   0.06507884630293573
175   0.061017784410967016
180   0.2549128249860012
185   0.09034499544018931
190   0.18845075676472775
195   0.21617659491862196
200   0.24554820698646157
5   0.6126005143838372
10   0.6738976494407202
15   0.17650400577951736
20   0.12029821659318356
25   0.43734699864731197
30   0.11056476600852017
35   0.25370086348166526
40   0.16038386682084532
45   0.167776205568631
50   0.45637696481641105
55   0.407163832554856
60   0.05997085716768006
65   0.15929960216993597
70   0.3402326185183431
75   0.04619304873495435
80   0.14475955357402095
85   0.18229978254872
90   0.29145658411804554
95   0.05792057476043404
100   0.13283053545505577
105   0.07452828607932736
110   0.321779413053555
115   0.12111427238061129
120   0.05406741580738766
125   0.07860017939536665
130   0.044883870387352566
135   0.25126368455806536
140   0.255491631996286
145   0.033795110588606014
150   0.061171290753498
155   0.0926254990849901
160   0.10311313687254904
165   0.1324425751129022
170   0.11428165476659377
175   0.07912809367610121
180   0.20216396380493645
185   0.10091897472954814
190   0.10459020548801999
195   0.11066289172715923
200   0.05065627550263793
5   1.4099053917621795
10   0.37250899784274
15   0.45153882018479946
20   0.3445723824632736
25   0.16152419552797423
30   0.4330185978315263
35   0.2727931443789367
40   0.2471106600967679
45   0.25272801439659776
50   0.29934503449162075
55   0.17731381250415937
60   0.37294819482045016
65   0.22079128755180777
70   0.15893442983216308
75   0.17743550021727955
80   0.1260009583961695
85   0.1480364477254571
90   0.09455259833605702
95   0.14415130829306103
100   0.09742475307250978
105   0.21690314456213564
110   0.09870460827537945
115   0.2238991629318546
120   0.15193268435529958
125   0.10303497514165283
130   0.08987629973760212
135   0.1678320745550909
140   0.25162381574546416
145   0.22511083768164464
150   0.22742883319069165
155   0.07369835891386314
160   0.08993761875280294
165   0.08780521081764946
170   0.0403382630611797
175   0.055907365506893465
180   0.09292970592916411
185   0.12087951851693972
190   0.1349141098781878
195   0.14065450902882137
200   0.1325440615503811
5   0.5825840614040774
10   0.4171327942122829
15   0.20215829247076927
20   0.07910559076495856
25   0.13446539716699693
30   0.22516585477303852
35   0.17872645489244976
40   0.23297025554700534
45   0.16780712805041706
50   0.28750771417093557
55   0.2991202564797787
60   0.24274786055270114
65   0.09647015361284245
70   0.17711582775882215
75   0.35505734496140096
80   0.1311449826735397
85   0.27836312718401324
90   0.1562839079147431
95   0.06987362062793886
100   0.3130820195251797
105   0.044791019670704924
110   0.12745478018757853
115   0.12233767548262854
120   0.0739960874684593
125   0.023937990497040918
130   0.26205201058983146
135   0.07483298694050401
140   0.0834354632809498
145   0.192810778289103
150   0.23902784579063982
155   0.0463554763609246
160   0.0862456203463482
165   0.15243045876258535
170   0.039854648214977494
175   0.06995843079815656
180   0.2329969826525964
185   0.16562577549860344
190   0.14341986437903775
195   0.13091053693843258
200   0.02781231706753494
5   1.1334372602709324
10   0.16766667455486103
15   0.17974796994732334
20   0.18841580464055543
25   0.2293733228354001
30   0.3988861401129937
35   0.2130509632862223
40   0.11186253598827994
45   0.26065418134307644
50   0.0870956113027278
55   0.06138653859155682
60   0.1799868759601741
65   0.16105847188573133
70   0.20973946312511157
75   0.2266247693686293
80   0.09042915647101454
85   0.28360991655941375
90   0.07876808404070504
95   0.0285513200232342
100   0.16453887383894275
105   0.25756811254052514
110   0.32008251910691626
115   0.14016215932642836
120   0.08762910645392154
125   0.13269438223777238
130   0.0699634616165146
135   0.40272047527107907
140   0.12618825943685635
145   0.18723646093502624
150   0.058623459333516294
155   0.08414295893413548
160   0.06106315281419213
165   0.05301640337953836
170   0.1321835483948134
175   0.14173452559485045
180   0.09958461644832657
185   0.031243392202966954
190   0.06073119807639477
195   0.1333352676540616
200   0.15805118648650057
5   0.5253996766401943
10   0.11569577693743308
15   0.4047703817502905
20   0.28525081983386497
25   0.41830278024423323
30   0.08797179818534978
35   0.29397803792532406
40   0.427415445933961
45   0.3044803871290315
50   0.17215885613264797
55   0.16005818204632666
60   0.15473741439048685
65   0.2637992702130103
70   0.16426499201666428
75   0.12640653983431863
80   0.09020018864799872
85   0.23958315725313392
90   0.18296048009245403
95   0.06313411095227148
100   0.08721869915278634
105   0.09743558164364596
110   0.15384765885015528
115   0.09297186096793386
120   0.2340586473031394
125   0.14766193920304133
130   0.07468482299296209
135   0.1916259053782443
140   0.09663848919486347
145   0.10482255913360919
150   0.07598601954615754
155   0.09161473866123736
160   0.10317653307793495
165   0.1321533119713436
170   0.06770881966487502
175   0.1534371872648714
180   0.14254244736149468
185   0.03002823145899196
190   0.09913877709996852
195   0.10250546905161502
200   0.03895208565947459
5   1.0120928968580922
10   0.40370082943214103
15   0.25594025843941315
20   0.34772598763233664
25   0.34600743695276864
30   0.2769374817741952
35   0.6114685365316616
40   0.3787995373359547
45   0.16245360863749253
50   0.058402213939196305
55   0.15431960831435115
60   0.291414165441149
65   0.14623770408702738
70   0.21003223345824998
75   0.4078243308346574
80   0.1909282726852111
85   0.1261357248026397
90   0.130016875683306
95   0.08652430639817986
100   0.04961385188802712
105   0.13121529497016796
110   0.17116838662018308
115   0.12159288524829537
120   0.07084111347844596
125   0.20216123130420705
130   0.11704183557850383
135   0.07625696323264483
140   0.13019020730885644
145   0.09044062716734716
150   0.04371219904595976
155   0.09074626453242689
160   0.09253150340055039
165   0.25040312133125014
170   0.09341343712727496
175   0.04862608769438396
180   0.1660283068995947
185   0.08205564753062576
190   0.08002960337106431
195   0.12888293500659112
200   0.04701592848109664
5   0.36053235829343017
10   0.39481889714459417
15   0.6053202648927452
20   0.7422470053967292
25   0.20391116241393423
30   0.16657507449726103
35   0.23433527137365562
40   0.10224700188360454
45   0.21464510911423618
50   0.4633211211693999
55   0.04260855223924041
60   0.2771923149636967
65   0.3221359496960293
70   0.32865582105190744
75   0.12477767180900225
80   0.49272401211800837
85   0.2333318488421724
90   0.1577278140663517
95   0.08729788553079508
100   0.05265553784599149
105   0.13782853221542754
110   0.08219351260922825
115   0.06680474279605153
120   0.23345681409456587
125   0.03533316359082786
130   0.07659584619216919
135   0.12542550068315605
140   0.11972260747671713
145   0.10329990725965674
150   0.08714282606780291
155   0.1142708602595137
160   0.10871177256811466
165   0.09868928347598924
170   0.23194178758740674
175   0.14448871555680756
180   0.06134732219882294
185   0.09954587123216692
190   0.08283701631091063
195   0.27118422679308446
200   0.22742583969149552
5   0.4334165250978218
10   0.24592102989560916
15   0.2146124550104651
20   0.1807560330258047
25   0.21652852402825828
30   0.15830998679676614
35   0.14550514215467378
40   0.08422419675174314
45   0.11500811617575787
50   0.09869099132984452
55   0.14820988886950873
60   0.16894931837044008
65   0.2237864884472951
70   0.036971156036711715
75   0.08610967710512366
80   0.16546727639349604
85   0.16403542467143903
90   0.08295488428413056
95   0.06855773673472079
100   0.08637835564375518
105   0.08207866687663352
110   0.13836666531313466
115   0.043060736735613184
120   0.29556498257187674
125   0.08278171594062234
130   0.1645186336276275
135   0.1847250282485654
140   0.1430017262707978
145   0.11400977307706253
150   0.11694849123569785
155   0.20765992165100283
160   0.060948542992971
165   0.1485743372705217
170   0.08520015275559055
175   0.26555427109512453
180   0.11888823615579877
185   0.08704069335397184
190   0.13088293407105592
195   0.027975021838681977
200   0.2097335855359685
5   0.3797301123490225
10   0.15425978083616163
15   0.1524305888525775
20   0.32366363067071396
25   0.2164250033245029
30   0.1316229309821359
35   0.4521648166856139
40   0.3624193585165958
45   0.06443890285581569
50   0.22353316264733153
55   0.04602317836282405
60   0.11439475768815201
65   0.1793638251121086
70   0.1115650146296611
75   0.24796566443555446
80   0.08291303631726543
85   0.16265573585203075
90   0.1236625261331641
95   0.219294706126907
100   0.08554785585277314
105   0.14848319688479908
110   0.1568144499098365
115   0.14622604764692368
120   0.12375715524127065
125   0.05477866334023637
130   0.0916714031489746
135   0.04621610954822257
140   0.0866390174164841
145   0.047423689875846844
150   0.21244113598782655
155   0.06017246197211105
160   0.1449362209308662
165   0.19173486452081423
170   0.17500318189488653
175   0.10418606404108688
180   0.08028242035395793
185   0.22923044237291024
190   0.0877317503522595
195   0.2825998868344359
200   0.21889027870687555
5   1.0882596120266368
10   0.6905592367041933
15   0.1528702293624563
20   0.2063744588267878
25   0.331125106206099
30   0.30085810368958493
35   0.08319018849196816
40   0.2339314959797989
45   0.39476339451599757
50   0.5208085799276017
55   0.12238652888512791
60   0.2346750823122461
65   0.24529086761760455
70   0.2159615215936698
75   0.33990619287825097
80   0.1779377607059303
85   0.25209652606399646
90   0.11939358485616222
95   0.10931011514349755
100   0.1935135507664223
105   0.021247066872869105
110   0.18318344492224106
115   0.37083084390414717
120   0.07468385684396535
125   0.1068748258570835
130   0.10312108521583657
135   0.177082961914534
140   0.13418508762311585
145   0.053430148317674564
150   0.20218620071048723
155   0.06186745691908947
160   0.13570166132880324
165   0.07352699243436696
170   0.038580194601221446
175   0.1496810462142764
180   0.11880138127570869
185   0.11987119401446274
190   0.08013993421386129
195   0.026581935408607458
200   0.10785542565055446


==> dat/testje_2.dat <==
0.2523264204176742   0.7304751358431563
0.5672121689185585   0.6589154934906051
0.9130023983430475   0.0583051177590635
1.3489526973705803   0.44462289138003447
1.3391741448290195   0.44489977605579867
1.7862660514489714   0.07786544301604266
2.155326131220399   0.2388020322810538
2.3369695530494274   0.09484601734335404
2.431768085852225   0.3705081658340985
3.041469527003174   0.09820137860217
3.3864707563735115   0.2172651581916746
3.578269730511992   0.06729905672083644
3.841036167968075   0.26711856416891383
4.047860722568456   0.19414751762277982
4.435301815508088   0.12534462066965213
4.894059268208426   0.16764653336016647
5.03327552001345   0.10129730743240975
5.430088119504518   0.09017854344900678
5.822960776378508   0.23656026542155903
5.881734947558808   0.1267080657986121
6.265610333034099   0.08393598095479217
6.779233023353296   0.267121086712321
7.22326690047084   0.20172013374054365
7.5313298033910385   0.2027183356814911
7.572547257605869   0.05194558388251239
7.659828209017869   0.0524528724396068
8.246079009123681   0.07631518316756064
8.359833661875077   0.06511445346588923
8.601933526215978   0.11793419671731886
9.0770020586064   0.12249491954139562
9.238030470029559   0.052458315575229716
9.993532899183903   0.1685882518436998
9.431562472361202   0.20206969014398538
10.004823459182127   0.17103892209532348
10.251761711912186   0.07879073791531932
10.80979787379885   0.07560243883124092
11.205919132181128   0.05011482106597404
11.82013981781587   0.15325489816109358
11.522876011073146   0.07800044898760843
12.922140478051578   0.2566682865915477
0.2641127623876736   0.39788589531570406
0.6012630031624199   0.47427698623632086
0.8917535379936523   0.18846394445114703
1.2374397351588584   0.14030860342535523
1.6170268561116636   0.33636098595557745
1.7657435193823774   0.04761421536277358
2.1143770616782906   0.07008090927827973
2.463312679786564   0.24777818926962303
2.855595979907503   0.23801334489193923
3.3480531800514832   0.37787833933726195
3.2012836088694874   0.12370135125643425
3.5593473767264077   0.18970820240215056
3.979661662251935   0.1397145904984088
4.28756525524525   0.23028630852037682
4.37434566695348   0.15387288660320492
4.645351936031531   0.1265841618128923
4.972141044401606   0.17290380336279945
5.598167956407169   0.161669169938332
5.682786527388135   0.1857157318114414
5.739949401952482   0.15413347608134415
6.626178047984422   0.28680239274441344
6.813218879579845   0.23835185573991383
6.906085914694022   0.1423473625487697
7.088841890199803   0.10260474850734437
7.702045638068887   0.1414625589409676
7.831940796986418   0.05835938885765389
8.11727208482152   0.028760984183269934
8.491660713519023   0.08699788443738177
8.787047692279769   0.23566021461320877
9.00334943774628   0.10689206938076702
9.0782705913253   0.09518799616321626
9.695274718808932   0.07826279127618199
9.915826900258173   0.05474773764141613
9.69131662950306   0.20894672311964604
10.307553538912655   0.14504087378785038
11.15313663105922   0.1654595442397392
11.10649295458703   0.094045075294596
11.095110566759848   0.13572396205000195
11.43666617765085   0.13062744104972848
12.212135432767123   0.11552009050537047
0.29914262415735965   0.1953900057295086
0.5730349073117971   0.2944204031189104
0.8992173615868015   0.2267236805482862
1.3184115676567736   0.5458747029565401
1.4511988277343906   0.2896566863417009
1.6915910492033996   0.2829680315293321
2.1740536915297537   0.0893176390834479
2.4283077008184764   0.17510862460327462
2.5637075350820697   0.46133739579080474
3.0603166086428146   0.24824901264311364
3.2358518093540636   0.16649637007924475
3.634167767490741   0.05303920529908247
3.956816128297318   0.06682821939368248
4.3347894329337455   0.20130649692798447
4.3730260549793885   0.17039941827061836
4.7793620787032625   0.1371846309591135
4.651143528791114   0.36476717226723593
5.348889884362289   0.050796512567941786
5.732392130905659   0.07886911775444103
5.7792729297121594   0.1523535052352648
6.53865938369068   0.09507588748474514
7.1459919260267135   0.2840513465122804
6.8569462697868895   0.07200112115042007
6.984462587961049   0.09455043751155763
7.517049321888894   0.06006234579671919
7.554767857122936   0.09293017167599421
8.212824774456378   0.06868900283780664
8.885726810344034   0.2882094058525793
8.529106590486466   0.1110233594143728
8.865271117779168   0.11304763705857636
9.796388904227411   0.2623566218574467
9.937612814007059   0.2393282215932043
9.771842918017878   0.10191054727946496
9.916073145876704   0.10396149763700935
10.523306357638537   0.031207556085563224
10.952771571242758   0.06919324776569925
10.781819762888777   0.14628937227844846
11.307367843334124   0.08914217623745196
11.357149233977546   0.1498264923662519
12.021916595203292   0.0340152074800622
0.2757966771097589   0.41621892736196814
0.6242583796032437   0.1909148711105161
0.7003500398850376   0.9634456840457724
1.2095618992449053   0.0793464036916944
1.5647975146861848   0.18526836089216384
1.7028607474519513   0.20794683727053057
1.9639667746881229   0.2689339903054469
2.566627688375572   0.43122617471182795
2.6910732813969123   0.1045090107891582
2.8423285236949916   0.2795981676042562
3.236496581101999   0.1050091756585222
3.4660517852876267   0.12378835723907317
4.0937413013141715   0.14663236646419975
3.9704509957963987   0.2750170834824244
4.52680420523273   0.0946272439146606
4.978435419652328   0.23519429658900437
5.379890745331167   0.1867065201255715
5.058132752159068   0.300621071779055
5.793045340334721   0.16303713301465902
5.854763867560422   0.11143939731204842
6.2493147654810866   0.12943672264580128
6.410414325580146   0.14567850641679522
6.514606725140909   0.20164283802857508
7.461169741951019   0.1689692249958387
7.359762123340075   0.11272515283997889
7.632780274421455   0.2033459903718999
8.130510652072578   0.06352758570656362
8.520606634078403   0.11655533351328846
8.250704578705589   0.20157556958629053
9.421837619138461   0.18403328555593854
9.629573314462018   0.13014485418538138
9.57671707335564   0.05020515999226134
9.38243447015372   0.21871953798647267
9.640452661749633   0.20295434636572085
10.886934608133135   0.10217704072759139
10.91244764802195   0.059428549371939886
10.745473820583237   0.1318903582506779
11.82264349664408   0.19120495979795712
11.66707453259371   0.026099666569713766
11.936268388008695   0.03079527824451879
0.31859597070065376   0.3912749837686162
0.6344645924716144   0.2554378590223899
0.8171328551091929   0.567835475561365
1.06210442482923   0.5574709883314454
1.6795178303989244   0.5053611238286192
1.989917378433199   0.45740348440060385
1.9927448910631325   0.15854591077843286
2.1993689185705385   0.36111073870541804
2.631012827433683   0.09472036294402057
2.9374464554199546   0.11669283650673325
3.3935331998957983   0.18598836378181907
3.6000667537474285   0.040065385885098274
4.0337321804995065   0.26211018150344395
4.1521108742851585   0.09330240473469241
4.359037086200295   0.1581022837376208
4.66443257583155   0.14792590271053718
5.159675552725442   0.1291601947140143
5.5144318816785445   0.07775152385638903
5.94547791672472   0.15874159576097835
6.06394376354774   0.07275072943035125
6.003350142547818   0.15927553225065147
6.526947719411348   0.05133667565010754
7.276599355984284   0.18156269838441325
6.944018222594192   0.12399697784974346
7.2333575401957235   0.11702714044365746
7.818798640139547   0.14791588941621098
8.226249221472422   0.030102125784927117
8.926228407807256   0.2049129742804754
8.906247592391864   0.11463999784131883
9.077689700610872   0.055591469610827754
9.629374095540095   0.1601624927512336
9.864267601901345   0.11440744554157996
10.43847186168456   0.235372988843446
10.165462991019078   0.08490183726063788
10.281905420098623   0.07615793942573416
11.111405074388625   0.13966517774407855
10.93110004401418   0.06400096369226783
11.628230574080382   0.07753905051317009
11.591869166313858   0.12944039277676966
12.047450411191862   0.041684086994158695
0.40578964558698494   1.2696852386432536
0.5740742374815078   0.18170839731567373
0.9491824890107592   0.251272309778664
1.0029926662329673   0.9008585470935974
1.4971705892742155   0.12957551925838778
1.6962797965183776   0.2869992564081252
2.192213912916629   0.24703224012825928
2.2385226303968997   0.35871803704681937
3.045699726930191   0.4929153391272791
2.758115159369885   0.35717936593910216
3.2506934965136454   0.20616955315242885
3.589643820245707   0.05635937746885794
3.788886836133028   0.10815351123572983
4.142245761874375   0.10636687754429829
4.432209092487643   0.08376930869356602
4.796551067131347   0.1303226896115952
5.064729876032921   0.07728686946113328
5.360716325359808   0.07566426368404779
5.635153200627535   0.03428538492611103
6.207500324105221   0.15509810039067673
6.477271573409594   0.24126961568915284
6.363718934686368   0.17396530801983967
7.220853342984257   0.15942669680258553
7.0138215548531235   0.1606156688540825
7.641648857892068   0.08874384649206926
8.002411342413312   0.12264191422463151
7.815243450681324   0.2290454229182848
8.484313271167132   0.06525721956617579
8.35411832515248   0.1267618872234037
9.054602671301062   0.11336091629156134
9.292016111919084   0.025149907125295797
9.33657884847534   0.10345569404217704
9.673744698923306   0.10585171926836956
10.262851032476048   0.06126685161690897
10.473423393426971   0.07378142974625519
10.722416095722286   0.060467048077749906
11.255389972757355   0.08426467296079733
11.164391473188308   0.07565659752608057
11.66825062558569   0.04107867546343196
12.718399298712683   0.31302859672250255
0.3090848728649602   0.171800604683514
0.6161451023434396   0.1477684787531195
0.8284354633859407   0.689192772196524
1.2338053822361057   0.2989457842774109
1.5962640732991753   0.4806528875836241
1.695102097325775   0.347779090814315
2.0295852740476086   0.15614238228085078
2.4008847230842756   0.089827769734043
2.7930889999814537   0.14264629732955436
2.979420727727281   0.05817408041847329
3.3478181897680765   0.09588527710433611
3.38620732714566   0.29203377126067875
4.107129312148721   0.2969467943966375
3.8750619966849613   0.24990396827347197
4.6402816376384335   0.23378721247674863
4.712607613734805   0.06378735191697475
5.404688992273707   0.25205718501415836
5.600482376065855   0.18957700223013288
5.910615208012387   0.20367699724752383
5.878459464902317   0.16609762407118314
6.406598613371293   0.08352107526477574
6.4998346518640275   0.039320366944769466
7.084856618128847   0.13223466276852913
7.120520667576905   0.10266334448393177
7.480884268787561   0.07215289348849493
8.178917756462416   0.1957110126798738
8.083286485253256   0.047373702711082454
8.079894463264992   0.19415206295233212
8.632643726223417   0.0526886682116685
8.968349520985813   0.07613657545240748
9.041910314972679   0.08128082202956384
9.742887291752275   0.099153821289378
9.797719219159557   0.05765998819152731
10.199659409938144   0.1178550206212458
10.459469343947793   0.10463356626978837
10.398452403470761   0.13229859605679678
11.019231988823137   0.046739248149767536
11.26616979683591   0.05696610820576912
11.705022220946454   0.12361035196734847
11.893939307104022   0.02509110257427629
0.334935529397419   0.9916772095005179
0.6978846951732964   0.7499368110629312
0.9431626566671868   0.1349687500865347
1.0588498247740652   0.47861415333282115
1.3720243378321744   0.3670928002096865
2.077093160194523   0.6003612905762489
2.32311811509083   0.32408172533979823
2.434770085651926   0.08919910461930577
2.49042886394485   0.3562133470583911
2.931513963023223   0.11927372273574456
3.241634761774511   0.1820161681234601
3.430240543324613   0.35916528008826765
4.0649347992222244   0.3147855772275607
4.377371125330438   0.4037125442204284
4.643372848482221   0.16896085501652397
4.859178922867209   0.09390853998756897
5.479434787018958   0.3601286535692069
5.477699431176129   0.05718846455281994
5.6848903462674665   0.10733082051200785
5.973164031862924   0.05837469095206188
6.305942621796546   0.08171985191149693
6.78204054348839   0.20854237386964786
7.111571872440558   0.15962131934764287
7.4611415184364285   0.18734568258490056
7.153837223877965   0.1606292095605671
8.080882841521934   0.18662622980269228
8.146271312074264   0.09566913118741775
8.79635771475989   0.14963822749829303
8.583455208504192   0.054517293645293285
9.220348319745208   0.14967167713467658
9.441403367237081   0.18790251599037677
9.656390219702871   0.0366717342188539
10.381324149557075   0.15988083645113207
10.262275496621037   0.045802283359291686
10.28585263151052   0.12350188233258866
10.637749699854677   0.09335852841851996
11.002592857614893   0.06492222260274957
10.811417848004659   0.19965768618025875
11.759597446450176   0.05312994702097425
11.94878481137334   0.028473754606678534
0.2808153794745056   0.23999607249202254
0.6426533805069768   0.5138035627142019
0.8522616384716091   0.16965989503346138
1.1293354706107397   0.2842963503340236
1.7282018497541085   0.5580973538200666
1.6865977741537415   0.19417184242443458
2.0245673147109238   0.347174461233622
2.4626116859298093   0.0659434334144243
2.654408128182824   0.10496841864111295
2.8699451430520053   0.15404199629888435
3.9055678776621034   0.7492608003059292
3.965986909919684   0.4022813628958249
3.8199794906248794   0.2122108863209281
4.537365628960914   0.2738410898563584
4.603692823621962   0.1265025607775903
5.0508447296254   0.16852746160667376
5.238169058314501   0.16153667608944075
5.77102895633782   0.291716818543619
5.877733487288377   0.10606136277098045
5.964469485843321   0.043668372426272944
6.076579780217905   0.11018271559687676
6.279762715279057   0.18548224069123587
6.79449738724988   0.11349540501432573
6.953293192571973   0.2157835734811919
7.570328960007328   0.03912510004609343
7.761984198358208   0.152658155865291
8.132409973475538   0.13064132367193415
8.337823841504974   0.09838581995433185
8.659779916973614   0.07762831049678437
8.75631551648223   0.20065658752534687
9.154824397523832   0.08287153176923603
9.417492940713457   0.07405050223529264
9.8342593060838   0.0855043761876064
10.090775526947182   0.03424288174853667
10.506357308918075   0.04799112361777988
11.12840285241572   0.17759440119488634
10.975015939586328   0.030990310221104645
10.722047343973005   0.3383233050594263
11.783683524418992   0.03479806408370261
11.834879574550488   0.06636498460723571
0.3426636775676242   0.8831909094089093
0.5365483702029581   0.48735956150472226
0.8427353905795384   0.2957059956981338
1.166394383991808   0.1681952789562651
1.496621134846433   0.19667437010530658
1.741198727481171   0.3311313093634077
2.015178054274666   0.19475805238690697
2.4765953098088476   0.1775611870639929
2.6236755688124314   0.16936936822963122
3.0239114547861936   0.2417120573325937
3.5095938276591534   0.30668956647148304
3.4602713924773947   0.17464143109470004
3.986896718471894   0.16610413967531276
4.290316039440702   0.13767792115219324
4.36967191517601   0.07720616577423853
5.024539064345886   0.19748846725418806
5.240695230942117   0.11576443335872823
5.070779804079471   0.20533878144653683
5.192227433263978   0.44717272885125675
5.915289271955638   0.2019642481821406
6.0577888095619254   0.12929045425695115
6.450209772863662   0.1341752766298922
6.789292815345396   0.06193126998738595
6.8318404606862675   0.1531620588882009
7.2800433141781715   0.1318443507039202
7.86211831950357   0.13033194460772593
7.847958123659204   0.13592608077379167
7.967617669054087   0.30511491352687753
8.685002111732333   0.16235387700634962
9.096201300503704   0.10639229891664301
9.709504114755465   0.2177565892296263
9.46940850878848   0.045712768145767795
9.345334047629379   0.21410914438269113
10.246628765375856   0.03521397970521392
10.166408475038791   0.13970032192374165
11.389262616783109   0.21694422676640232
10.903482320833614   0.07765632384273911
11.088576955471945   0.09474164269198948
12.048666159447468   0.16979801518169998
12.509489556546654   0.19383766434744998
0.3001484184493017   0.35064389459532097
0.6650530836176136   0.4124541853597383
0.9439410875897535   0.27319088093022814
1.2096370704976365   0.15096009273224711
1.4925088642063904   0.18326933484331542
2.0295178419620004   0.505889304458517
1.990144619805894   0.2394423229705249
2.435709448662681   0.09814771617146216
2.757278768414921   0.16655989936222845
2.9638055480329424   0.06102521690027603
3.4684863599688285   0.19367763156152154
3.571675116623909   0.04373755514034555
3.8425272888744124   0.13186651375969957
4.06591241910675   0.1958555609482726
4.223790019643166   0.2681052664131323
5.1985855887773065   0.21344306338229532
5.1967431029725715   0.19337739077340857
5.360120233519696   0.1288208029232097
5.530291236533669   0.08156112980015735
6.272534090838103   0.2508324268221124
6.150694983280864   0.4055750974296471
6.626162690450976   0.0866125005666156
6.881849637183098   0.06422783058729094
7.191178813458114   0.11873140088683075
7.624142332324124   0.08891598207191495
7.894454594904418   0.06398675010821446
8.249284886264206   0.14962513225344626
8.134294643742445   0.13943856102601468
8.499484957809152   0.16814651722048427
8.877994860636386   0.06937755209674272
9.688009588719595   0.14722676743204602
9.517364236821535   0.02386852603375891
9.562963331338839   0.22420807921515198
10.195743486011708   0.034081650515759856
11.030508206316354   0.2131786598489045
11.028128163258721   0.14725668552723206
10.797078819225469   0.10974928109106565
11.551628467307543   0.045219879008496444
11.626934051096834   0.06391037434235626
11.832301402805824   0.08735409315138297
0.32424737815952037   0.4998632808642393
0.5304556938214519   0.5085473560218559
0.8759740608114858   0.26583794587135184
1.2471146337331052   0.17644721984117448
1.34418004856351   0.4228385515379982
1.8902029380435679   0.2794571065958585
2.088968312015699   0.1602150257526446
2.2362994286189246   0.4470886489105713
2.857774396860063   0.23992413121459383
3.080261724307551   0.07899366082941343
3.1484102388681   0.31744601609513534
3.168725473105135   0.5753504476125081
3.7573418686299176   0.1153230469489231
4.175977362872463   0.10290585345766334
4.753793374067827   0.25395505732035645
5.04696176912272   0.20787742844782697
4.966784075607378   0.25523038842560797
5.317362531424377   0.16713554133922937
5.644026148294608   0.05402695198592413
6.1681558604188895   0.15067715503953527
6.49432154392548   0.11779632777540443
6.77466426553335   0.1080248234913047
7.582825430631613   0.4451535357987907
7.16555504009173   0.04836953889814791
7.562476610979072   0.0729572630787991
7.831207711720764   0.07050198262594505
8.44294427423353   0.13938296666265593
8.631737449917448   0.18317979085063976
8.688999171349232   0.13899791730604608
9.129163630872847   0.06258177171036292
9.209342068849269   0.10832132445872092
9.377852546714422   0.12053554979917666
9.517011507843652   0.21742123291226276
10.183773278547225   0.10733896690673794
9.866723253760592   0.30747783310354837
11.005085223711033   0.08202249533356822
11.296689173440862   0.04526482232144373
11.49102030796851   0.06207911572354186
11.395911207858942   0.1142906837156104
11.517798764697586   0.21396147205296961
0.23823622442130668   0.9127120194662119
0.5239430125358615   1.033505118711067
0.784770612566327   0.45285168467909115
1.3064233462771055   0.3891605551584169
1.6440956382222953   0.30559691862209803
1.7908624865898701   0.1467669125764247
2.0711849212031788   0.2096658613656378
2.372244192155027   0.13546755284942275
2.777312764263643   0.1335932046055793
2.6841973827430072   0.4103716963054156
3.2662394440031606   0.11236683350700005
3.6934041809590425   0.15852635027625733
4.334374352077345   0.504725783877215
4.107632876760378   0.08282846327098048
4.284709769843434   0.23912165493519288
4.889770662606683   0.06756277912821065
5.557671270288993   0.41528494508597974
5.429771884473567   0.021547826054116564
6.181293862246225   0.3334579938893165
5.642564757096674   0.22718430464693304
6.07822318770525   0.1608321804874191
6.695167128776151   0.12151231666566117
6.838580234787107   0.09817045575277057
7.340178774696764   0.05876453979476993
7.862126911194891   0.14117825596502134
7.648983286188915   0.09751594111594947
8.162363321912943   0.138991120808332
7.926712136466992   0.19688723294268737
8.464225049744693   0.12172769626753925
8.978974753387288   0.11693720238964007
9.255705253264091   0.05068401613463306
9.748683317110439   0.09698357508174972
10.17789715575228   0.13350691129263917
10.279377522824364   0.17109840675715035
10.126062514919674   0.2116672127359259
10.76291029055528   0.10910716560257229
11.11205830735768   0.13762655333119117
11.327300622938774   0.03623255231044456
12.01216336025966   0.11502801474620117
12.0590483285849   0.03710375477072095
0.23363472979110406   0.8997898928173454
0.7402853212574426   0.9477281787699564
1.0022962468994816   0.40542553955218946
1.1635616741149235   0.3332375180132405
1.401845882226304   0.2580781259370422
1.89068724264162   0.11149307256924906
2.208373920162994   0.13196631398703582
2.4357206527971016   0.062327641556195724
2.7524457088186476   0.13915381989949455
3.078946959165142   0.16346426223282348
3.215964271724178   0.2812279720461267
3.499606658651844   0.12395446557460173
3.5664495614911553   0.2782750541473218
4.405307794976345   0.13275068195511985
4.319664721467315   0.17738484442243704
4.720003709188481   0.05161968832941996
5.324526843047734   0.26212702594078985
5.376023145169945   0.11322838087362634
5.611311441276059   0.06162956274688908
5.854938914737817   0.25230764921178644
5.962218721324384   0.17943109221257617
6.6498958929438166   0.18087056097061757
6.731411080544634   0.07247877470436632
7.4233381462942445   0.11194787318461208
7.208567919271947   0.1414439865120025
7.904365920846173   0.06914950975097149
8.094107743821823   0.04793497318706221
8.542103715434246   0.0664831881604556
8.932437384817572   0.11435807243696959
9.307183241285571   0.16798719224024794
9.045524416915955   0.1282264837657926
9.33685886440126   0.13957273374547047
10.080560136056059   0.05780711686138008
10.161986956217007   0.049575056055977576
10.054853597931368   0.17296890393139278
10.601021933334408   0.043997968400514786
11.170959680497788   0.11530468794832015
11.27088478043545   0.07668477870003548
11.822328209105597   0.043992764123344
11.71410843354027   0.06779529359378224
0.3065514578159768   0.5047750265389342
0.5706946728726149   0.18326749492167946
0.7390278022356722   0.7862608028619663
1.2830157845043222   0.33027963812918737
1.3438443717246655   0.3733456135820226
1.5941043695489325   0.4681456202744204
2.1224717294616786   0.14475992692389425
2.3893849167855015   0.22279086853141056
2.4808964566340284   0.2693213102434363
2.9074826268290925   0.10032548598625698
3.363823264138353   0.18082764964344955
3.575104505805683   0.10543712851127458
3.808984303460911   0.14344635180547935
4.12639271870616   0.08744126236969257
4.551660543656261   0.12617756176712616
5.180836723307601   0.26475000770155194
5.379407742806017   0.21407663562212306
5.611489858324185   0.13848013009779056
5.571595399866841   0.09855067153427423
5.967125133714447   0.07955569943076976
6.180165117049298   0.09130717895851075
6.793243668136009   0.14533543324351392
7.196893169264848   0.12723324923625134
7.451812821434137   0.16258767861363843
7.530935917878797   0.22129029547768742
8.065008747245079   0.14024914455214232
8.1157781410901   0.10290586247387715
8.445101746645024   0.041276867649206316
8.309279282460045   0.23545507321597522
9.347393066676952   0.15414240656148662
9.350399042891246   0.04243497535262938
9.703663350519392   0.18749685722709591
9.917119012980432   0.0700844015572583
10.385330149774765   0.08634822563876568
10.093809263033638   0.17010597384001752
11.089533321994098   0.15960597021343734
11.006904819617857   0.044302065549976226
11.530496401068207   0.09970177497774566
12.43573543860207   0.235704967095354
11.981463122491828   0.05448248725781032
0.32596180206129494   0.23923563710929033
0.6579800512851264   0.3048721394328682
0.9212602601691197   0.21143414317106693
1.3556058203913224   0.6073991377790753
1.673889963119764   0.4584419083580594
1.93035327483812   0.38094980470138584
2.083153732234222   0.07812734346114665
2.4514610493966553   0.15071980953957756
2.5929596481649746   0.41933413187636015
3.0367097428807033   0.06198529263611246
3.0199649634748207   0.35098452596431345
3.6447857965725396   0.15724220736273248
3.874675261509634   0.07670338131201382
4.057879389572967   0.10698636335237875
4.2186177753806176   0.20797945851442
4.9163422806524775   0.21491416712894998
4.977112845158004   0.1047236074292746
5.163685577720383   0.17420240682016708
5.7344135374429   0.11744090394891449
5.8463258315122655   0.09643833089412973
6.4035438238907885   0.09145075327140813
6.524026123991007   0.0908043408412949
6.846784123052574   0.06334094269476065
7.123149318972111   0.05615589244167487
7.47358625972938   0.09433068694420722
8.008190552962656   0.14878845105834201
8.087453268641095   0.06909491510978504
8.717700496770389   0.1919020373627319
8.729155045825943   0.042947049018219066
9.143268853166445   0.04758272258280542
9.345413691140637   0.053014493879538084
9.7187206035029   0.12236058502245277
9.67350140406059   0.08972506805900163
10.180538223886769   0.07411353697774846
10.625553432077652   0.17795255972805113
10.912379689679062   0.05620330334461489
11.27439657123711   0.13236714136677685
11.690186293079876   0.1277751953401768
11.554160461662175   0.11940266833045049
11.72021520434146   0.07728598802809493
0.29855362154042936   0.35676531304751313
0.5332978366706359   0.47963448905501754
0.8356980819814774   0.30983984296546
1.2761992369008521   0.3710289968044947
1.488537118320872   0.06480854797409064
1.809658979318997   0.40040073782555613
2.0461333099325887   0.15143913294930905
2.3988846120307348   0.13164770861908526
2.6279213594157103   0.10516396020733416
3.185555829625717   0.2664486708500025
3.3229355290183493   0.13707364781943734
3.7252818351702897   0.1651787330066654
3.9894275676289586   0.21008001877519836
4.139568700474494   0.13511180849918655
4.601159151020975   0.14200257630519236
4.565664995784283   0.2597504517888935
5.1362852025426395   0.03494891909193589
5.225277870492347   0.12894852658249534
6.179694310792088   0.3793162012271295
6.307569889884686   0.22309953528023954
6.280590556675463   0.13974061315086955
6.511407272482618   0.07883102672477314
7.062714116803868   0.076974801650562
7.2248221184396915   0.09428294177281887
7.4710657076907765   0.10258062799485007
7.727762059747878   0.06545603559233935
7.960200230267898   0.07762559546973564
8.253966238375428   0.18083783901263842
8.50907121526684   0.12779908767236822
9.340336949794988   0.1535977370913689
9.869925791569155   0.21529234318490387
9.443249818656025   0.04314689290453277
9.743739976998393   0.06180208444409756
10.078879196642873   0.06391856004841218
10.54448632815029   0.057081646061730294
10.668507664128603   0.14452926232041385
11.092065601815808   0.08221596839294461
11.582524618016778   0.056154818904574536
10.85143313206098   0.2572717040492332
12.128063403574807   0.06164571434969958
0.2776219217582365   0.3339256107089656
0.742282543103168   1.0612457958111206
0.8926562854713045   0.14464209615857265
1.04205199364147   0.47980785928940545
1.4296035054072993   0.17974425892426837
1.7421953622214041   0.20016856032987546
1.9596100469998252   0.5246781029846385
2.5728787521973646   0.28339473073359156
2.699394289954959   0.16803982153078875
3.271314898941638   0.4251989968921936
3.307417172586198   0.10854244984167018
3.6330227654278664   0.11312521519549538
4.1298916892914255   0.18802577211728339
4.435196332223246   0.3081146927926392
4.413190179045858   0.07916512757245381
4.736734845084935   0.07614239221652883
4.769447770928148   0.22312690940847063
5.706156807212265   0.2701438363956781
5.704785788487124   0.06822743203535883
6.17006240724078   0.10013007109402439
6.216447921774536   0.05975298194450146
7.028105042959234   0.2413928025132355
6.979617517711509   0.11811113966085031
6.779244466311978   0.26106981174088706
7.609916466686145   0.1300625682457909
7.75314605043717   0.16689889868338154
8.006168868809661   0.10108170995848519
8.395483352932251   0.053519868184958845
8.101899463684896   0.2706655246639021
9.264491809834219   0.14435946471443806
9.04532509093239   0.14265050750161995
9.89188432643958   0.12164998817381147
9.049336221573334   0.4224627848051522
10.006382914377538   0.057701701619556914
10.242628078406351   0.10660886611294654
10.94302328943087   0.15586667590756353
11.52491098267784   0.13538034086242698
11.801651726283225   0.23684624632502074
11.702133943486428   0.02352293033411511
12.028157282265324   0.07617135494968848
0.28516102935343635   0.6294938312929057
0.5901105134198616   0.37352418782225455
0.7830292155737489   0.5516919022752178
1.2143603116300816   0.19259194083112496
1.3769630141400253   0.4026278166576599
1.8686459323044275   0.12036253953226649
2.339452496443911   0.6418216993304903
2.245077106158384   0.29265585995096116
2.83476498344817   0.24234077091035602
2.757803973054144   0.3255015695866211
2.9831152308929245   0.3916351123160936
3.273223746288709   0.3632649964033607
3.878995831757929   0.07627206343436421
4.1107979303720015   0.18921025037596123
4.264557625125887   0.30952218085581473
5.2764217734127445   0.3321107711099067
4.6808363821073655   0.38951839463042726
5.655395389316247   0.21986521546474605
6.029717352670277   0.22392801942455207
6.376681852870741   0.2430436701392467
6.546442485348323   0.15749767429843345
6.800938304323372   0.1790844391963961
6.75308515158526   0.0905882011799461
7.119519205401934   0.05207667339370797
7.391241229763158   0.11286629649770724
7.997629957882028   0.18569566221146655
8.282337728761334   0.13497698286738055
8.398771082703878   0.1420897319002576
8.227756093130724   0.17311858787703505
8.638884880108597   0.17140623641680094
9.15651214759079   0.0905446101229459
9.284896172745198   0.1709420398258116
10.177355918879407   0.1018115006791283
9.66518855578963   0.16716287910832625
10.911053883631729   0.17137514695029463
10.968544403439232   0.05450851595296845
11.609235529064238   0.21591111330611917
11.479537873842458   0.04592115191477596
11.51505166465536   0.07342493575257593
12.102228354947194   0.037838239195668484
0.25847884284078343   0.5994632705818479
0.5237406382759464   0.8279985016424588
0.8619842230915953   0.38078670069629883
1.2128234601405825   0.20261208960319987
1.5480212072521913   0.17046333790614862
1.7865128801660421   0.09738772048081894
2.005171517329596   0.16621839771587646
2.291479483731701   0.15135018530488864
2.8502968138786606   0.3230535061175247
2.8243890145513544   0.2016482331257833
3.2593896258459876   0.05224894652476525
3.5650662930266503   0.16385103883266933
3.9896272071363175   0.06808288158151621
4.254470175900855   0.09184907097282918
4.698714587676744   0.17270697083502437
5.05223949641378   0.19517151313817066
5.369645369194044   0.23771108232249444
5.336442653702766   0.030758203390828343
6.04715280192838   0.25459784146179226
5.992878508399633   0.1304943224242004
6.355854983605674   0.043576948244893825
6.427919667586747   0.15798173392001744
6.91718260071295   0.08270605818665208
7.26190954301841   0.05487594571192929
7.7840684455674864   0.1536344392087153
7.977501148865757   0.12263078808174573
7.970472069358288   0.12471510165531256
8.672603583541203   0.1421441826540154
8.564839115639632   0.1094331952007959
8.90041094655914   0.11436088366364525
8.98745893460773   0.13772542639103735
9.375776633346595   0.06880137077565529
9.143590423470116   0.34056595864515915
10.36914797056252   0.15686879088275224
10.61585949501491   0.07327153915811084
10.434409243531222   0.23499039998065094
10.554122284978218   0.22385655416054098
11.427619254737829   0.10274203854048759
11.731141405117945   0.08386614926302044
12.208222991798284   0.10748947037590736
0.23930110879070982   0.9232390653557332
0.484057261915182   1.1206124689715546
0.8500484808683555   0.18492547679496382
1.1799560555640287   0.08272002427719044
1.3224293897152577   0.4876378289994431
1.9519894867341965   0.3976266589329554
2.186336744438204   0.19406350213570886
2.328510779896576   0.271527970410614
2.596860232879813   0.12066901322228576
3.0163835719428045   0.04172653504787143
3.005047268954505   0.32981293390117083
3.6773906370557983   0.08943725219329149
3.978869368051999   0.1476841266636924
4.258816016444258   0.09562570746760428
4.334235027888689   0.246117779983304
4.763207974791118   0.09925315481659158
5.670834438539811   0.3523156545232543
5.571991958037118   0.16410897761481918
5.652271371541619   0.03340400072873797
5.976409425442726   0.1399731768470227
6.359638420666486   0.07299618459167319
6.546272863047045   0.06732985850934073
6.791472686930352   0.11751307064829916
7.102538767619258   0.05512745134585417
7.147251651613557   0.211666101313201
8.14789352553994   0.18204045306708613
7.925478847734766   0.14133742736740945
8.441004602805153   0.049070745398104035
8.85006666714255   0.09762892202812956
8.954848130800073   0.04546138408152854
9.472627602448272   0.07050216484161839
9.438346239610183   0.09064460656976073
9.735833383710295   0.08714440778006985
10.283901816700121   0.04942118444168709
10.406687408919593   0.06210022420153121
10.597197545636288   0.08598097615882694
11.103947497880313   0.0703363188396033
11.43833037813571   0.06184840248857406
11.732204479009278   0.04910344486813897
11.846665185674016   0.0734036368129224
0.33356364410782086   0.6708718172552346
0.4949405198250433   0.8794673953662385
0.8456343077009194   0.3591836167661126
1.1641137732385765   0.12525969031906747
1.5802618995743016   0.19219360661851864
1.8243356836864282   0.13813813836569633
2.0631091047167303   0.25721464798013294
2.372974615593541   0.3664204488105685
2.599541193019716   0.11494748456793805
3.229354293948003   0.34555331565891545
3.41091756599294   0.19920270059882103
3.38841383074945   0.27008581991639175
4.154392258429109   0.25815676082599204
4.164615832813587   0.1122021439072949
4.5408239103464245   0.1540564745405653
4.876291687825143   0.189741352394369
5.333178009211857   0.18429826512921002
5.516946955281733   0.059069284836235816
5.5111662015527205   0.2523227178572072
6.009643118613456   0.09235299491687841
6.329769242710534   0.06874995549032457
6.326273369971623   0.18302751728895136
6.934814860199691   0.11060780725795163
6.54178700818411   0.35972606030084525
7.402296689858396   0.07196911757396106
7.620205621654089   0.1016362855380467
8.287099245917974   0.15006244971639207
7.92376024604821   0.19806269246881208
8.971990714729003   0.12528986612753157
9.103605822930442   0.06768311757954014
8.745241808753152   0.22452198038793772
9.596656434190418   0.09613994466232542
10.273203890499111   0.12484462513201815
10.63232724380703   0.14664091966753398
10.539948546275225   0.10282538453731586
10.749816420533916   0.06493318633425915
10.838776490303752   0.07379516252361264
11.114182158482524   0.07734811448308669
12.206288249000497   0.1417568129934135
12.009682752164034   0.02053095044100377
0.19526105955832637   1.8539078432541518
0.6204702218311443   0.4965701214259888
0.8705695383537498   0.11826346272789014
1.227419779818466   0.17313282351929027
1.495134506385029   0.103087744321235
1.9406148316576894   0.4077348246358335
2.1076530526887085   0.2427745966036431
2.425230454395825   0.133874680534446
2.6178691643733196   0.2536142445604268
3.0216594168376627   0.10238971824117467
3.1406331849265423   0.19012145195585056
3.5454371563209746   0.08716382718076075
3.7192908034530343   0.19552504130810913
3.9969513067320785   0.15598923024515285
4.312289979138541   0.1442954041978746
4.6138431580923465   0.17074297910869324
5.3399751391736325   0.13906039709757642
5.26672587929921   0.1485334969144454
5.885403539770929   0.19216789007207097
6.23263822825927   0.1970363077622042
6.461028188372108   0.10729788280025722
6.879847062791965   0.23554352644614376
6.774916935360533   0.06303368052936739
7.6952907290665875   0.2912443358667078
7.330155393674876   0.08810947928029728
7.303775424930306   0.26184982519841477
8.279150598229554   0.12444405503052465
7.977069540464063   0.29897320108102093
8.823044105281193   0.11773480883051352
9.013037892479899   0.0762360947451494
9.488990521257177   0.05486446822430925
10.032052650436416   0.24134438981599432
9.870527557845236   0.041177589419168034
10.140668682736019   0.03527053259574858
10.514175857719263   0.048547528135144936
10.248738622107389   0.40558032244372455
11.408001334384291   0.14581351058855574
11.192140407008463   0.13985270215899273
11.551235840971414   0.06787913702468135
12.21653524752595   0.10313216868075245
0.33856068327237143   0.6549657399452617
0.674397555140662   0.38748064830270085
0.8378694684050012   0.2650185533741797
1.1075334049056424   0.5630359522657922
1.1981757623927995   0.8821354409202558
1.8681471954403728   0.3305023778380624
2.1652729108557067   0.3190851249713943
2.275096544697501   0.29058767285142373
2.8074253292463998   0.21097971974095714
3.1365329269222006   0.16325480601518086
3.4229352746360306   0.18265307811203602
3.455348986851848   0.11217165890893631
3.5741230606689465   0.3295746539710659
4.057709166487584   0.15144527597865623
4.814212418558617   0.27819454503453217
4.844066259560467   0.11895144292688759
5.110202436636919   0.13795977574553317
5.267952105805184   0.09869706216957073
5.418012574724754   0.21586876718698927
6.382385506526245   0.2528243157184337
6.065863684632578   0.11578811891367867
6.7511319034441355   0.09678283018247116
7.24788907387323   0.2528854678995157
7.165320736053048   0.05382130316851106
7.614965923918729   0.10263973566983814
7.976495997279857   0.23765616517668586
8.188883325763365   0.07224975115291779
7.90456488115302   0.17930672286125052
8.556493756795335   0.08499294814721303
9.033958568157086   0.04643936696367345
9.705400182115959   0.1639281449493573
9.839208935864452   0.060907905182857165
10.091788157297184   0.04863676839972049
10.039454456898781   0.08072936840701865
10.359700259088397   0.03916826563526244
11.019379222115909   0.12091666444567371
10.899032293987272   0.12389885298999372
11.929288888896282   0.1894009015434192
12.284571726391924   0.17971968057362456
11.871596682302041   0.06098184213613487
0.2510190709384606   0.7172342476363844
0.6667791122133575   0.36138105131077686
0.811144125489095   0.35731611676387187
1.0724550409205376   0.5673650524082884
1.5233560177048542   0.20017542616289324
1.7739234969961495   0.10200830235866132
2.06017116264715   0.11346875014464193
2.3118274581975378   0.17381585713496614
2.692784566732306   0.20353030240831693
3.2004552713122223   0.22425701169910778
3.4160457524251013   0.16145603747691756
3.654683397568445   0.14810232691449843
3.77053764667445   0.1324627556982218
4.08873074777823   0.08344129186620755
4.640264957566377   0.17354999272323732
4.839064822008901   0.08873949606845026
5.031400457857842   0.12050714810460249
5.6241193142830745   0.1767974616585856
5.885269755129094   0.15857421941159622
5.781933013217238   0.11849559809275978
6.5895041424712275   0.1868937045597519
6.506766203995712   0.11017713025854714
7.596567076112298   0.41534210569363694
6.994674036039876   0.1087980456406201
7.506317839977665   0.08139310625033276
7.769682300341535   0.05844766114674409
8.382131350772559   0.11702080262389644
8.029149348011414   0.19775960758284436
8.413753538104213   0.14779005423114053
9.061214955045383   0.08007329988920259
9.155168964828414   0.16679320728545408
9.819866245221261   0.09026388582170317
10.22914274792895   0.15530479299330252
10.404569307365739   0.07111755675473526
10.468460164498493   0.1530021431136558
10.837394738969142   0.029429536084369982
11.221068788689596   0.07666107139735787
11.240214684605341   0.10559287996150564
12.01249303116875   0.10984356949795739
12.225568385706548   0.07669767810965633
0.2797287493145225   0.5002273479384579
0.541886684078116   0.4136943866626806
0.8221328140448803   0.323342719028803
1.025834919918051   0.6154545448587465
1.502560101033589   0.1495517562322607
2.0060336017867724   0.510940187459076
1.9915856416587359   0.20174150538824323
2.2475328453231156   0.21377482049452137
2.7465943433260747   0.19222492478164926
2.7905744232699377   0.2464580017605163
3.2711470941576573   0.056717390683850975
3.657806217671996   0.0936979795287835
3.8805606185037087   0.16383512670937317
4.051966750289133   0.10819838589480398
4.947329858254197   0.3603467787670299
4.914072474857767   0.1369785019099569
5.102007622453208   0.22206284598397022
5.379561045498913   0.03848771016149619
5.688175604872047   0.060102075890698735
6.269857059336327   0.13027399818688581
6.384659665021245   0.08521093032024368
6.973365467310683   0.3139715648583594
6.813839540609121   0.13470773117571166
7.19771512904203   0.05360475218557741
7.153961089384089   0.22704010151291842
7.516700456297493   0.11753570450046566
7.836867677641332   0.14007593203484003
8.136253983840456   0.12727398746025484
8.819420452422227   0.07089697032860443
9.439447957458867   0.16975239523486635
9.348340028382415   0.051206227873751446
9.582470322103152   0.14368207915126255
9.957306185161183   0.11695563371572253
10.122197335578822   0.08775164267302732
10.14053145689474   0.11805962914910634
10.372368213108208   0.20821895371898066
11.40024966978187   0.1646218317569146
11.804935508657604   0.10636050925175068
11.303195878672007   0.14180135566944335
12.143954416707965   0.04377765359637748
0.337661572761668   0.41650660451006133
0.5287186648823408   0.48956100466998526
0.8706411157637102   0.3257658132426041
1.2227163561015444   0.4014936011270275
1.4470058534887846   0.23036666510433898
1.6912299122809074   0.26329786788527887
2.154319241180504   0.2959211539845235
2.5052646531983944   0.13839344540653736
2.550148035515573   0.20342500941947658
3.1427502283481554   0.1969018266658813
3.1650549992081767   0.18158756807127513
3.576732040867352   0.17016270084142884
4.211011949104881   0.4552598648177596
3.997917884298487   0.3406692873256757
4.688798451587857   0.1839822402987668
4.853291223940395   0.24311551773514287
5.143509120289043   0.08477050040419543
5.043944491364604   0.20968755011189927
5.603688837939644   0.08431620530431617
5.678997194976385   0.17643214750571373
6.318676190814762   0.037126078106960905
6.727987942104801   0.08730588321821654
6.804333549254462   0.09675069151062561
7.269106994210911   0.06455408178482991
7.519680686085123   0.03899379495277281
7.467628604110361   0.2969520830586337
8.271847657413943   0.08246367598853342
7.910829799972687   0.2743878111573988
8.424460062348766   0.12520473226150378
9.023179259122207   0.11758962827855697
9.201319683866599   0.049936484697424524
9.44647340357838   0.15240627530485285
9.86627744211787   0.05548039217341995
10.269459794585376   0.09078208698866612
10.301392678313773   0.12990565022613312
10.7392248322675   0.08123682730225115
11.113969019615462   0.06850307164898096
11.20044175538231   0.17380325852715567
11.56999761616524   0.1238159157992214
12.11447273453285   0.0817500807681247
0.34228830336203464   0.8269916520367244
0.6063222122543009   0.31518106399019646
0.8907937696163866   0.18699546055024488
1.3802831124183372   0.7773426682079397
1.4497415484416754   0.10663057455818954
1.7265990047209963   0.2645797862224392
2.129444139376112   0.13510933352522136
2.323491814705304   0.07467863885052928
2.769520855218475   0.17218950148386702
2.8642585989576803   0.3088486065671701
3.170218808320492   0.3663883959236475
3.6276592705421256   0.10528184890305148
3.857123054236488   0.0681499772756189
4.138395782619847   0.05800486080641618
4.50224113715195   0.07314882918024983
4.79384805265005   0.04492335908724503
5.446531233884728   0.25516404334859205
5.626995227328652   0.21153403468391038
5.7120487436572684   0.08626483279821735
6.094433845481023   0.06671631111171467
6.280146179434845   0.02103686796229439
6.509797987360902   0.09145238726975728
6.860747993966313   0.1409139185228815
7.0270881948248345   0.14043340961338066
7.468604007590514   0.10098204671130312
8.041815174369315   0.1265353970044494
7.793410128786433   0.1567582429409457
8.499202364745193   0.048025123575832
8.367725491985269   0.15408518741100005
8.894351080624698   0.050385438938165335
9.348055756205259   0.09362306784020775
9.706790663336406   0.07951910973742497
10.313762931828597   0.15688828181294928
9.791687718106955   0.1688245476254595
9.869752590972853   0.27139636002702666
10.610782802228098   0.0667251497495867
11.177074434198552   0.06337030125616604
11.497726265667369   0.10340650799391737
11.208313111556476   0.2485893189891983
12.25623226621224   0.05846467382231196
0.3489885644246469   0.8875270372846629
0.6026633648653769   0.2248821517699541
0.9539795612884243   0.36005011744775806
1.2407853593087732   0.24523937354741202
1.4190409450370491   0.4445112685478278
1.73210317954063   0.33393289834969614
2.0877712496692955   0.16224410769667555
2.3273433981817604   0.1217131797561938
2.7309711185779393   0.04465989011409467
2.866499512731723   0.19267719092581992
3.2074886491002057   0.27146621264521614
3.6723521312176777   0.18818525832253544
3.776220778945003   0.16844866748154977
4.242387781973794   0.07674683257956484
4.443022389246788   0.1650185008987195
4.774749767488761   0.1349480479309446
5.121940306145189   0.18875043723858667
5.372722909766496   0.10509891190770636
5.894432954628439   0.16322285677504655
5.799133355887708   0.09558494886300148
6.831895584240051   0.28785455599263554
6.215359942853568   0.24840423168504291
6.9718230753224475   0.059136898782664676
6.939283464165158   0.17041720344125652
8.14803480996149   0.29028237039770155
8.074597262968556   0.11152921090197053
8.23347716541185   0.1490719215571658
8.386221576676665   0.11897180962183891
8.22779115982842   0.21858395743405082
8.77329000420326   0.09051644982920028
9.365129582115248   0.07298235133565274
9.575837130274433   0.18084540282273207
9.793290645795885   0.058556250456545784
10.169070958618937   0.04369395692590728
10.306641361732913   0.10835523004254614
10.670858749193572   0.1582445628992306
10.893290709579684   0.08040490688639139
11.505717784590942   0.12007554835132221
11.58301600487027   0.14249695382765754
11.690141929042337   0.0730046741185631
0.3995014811282783   1.0631850314802738
0.6159759956082768   0.19828736701097135
1.0569746226104981   0.807259098580548
1.1054257659341156   0.6080807646268043
1.332307261697118   0.5097721823799076
1.8594831607239521   0.264000448308113
2.02491967582349   0.2956591909364282
2.4660874900606533   0.18840540716567195
2.418888686663043   0.4220149232160867
3.1099112011528076   0.1258893675695097
3.3584561397664574   0.08594751011085686
3.5659471841399504   0.2982833180436083
3.948658650307863   0.08458671037877792
3.9656523705752593   0.31459045727844076
4.486975087865591   0.11746991024863725
4.688448146384157   0.09904417119133095
5.277925248253151   0.316568222338644
5.817996204091848   0.29123316176877845
5.485161968766895   0.14896402496736716
5.892945478257041   0.055278350463321656
6.471113998008541   0.1491625133529163
6.574628011456277   0.11702562588083772
6.672705550486879   0.10313603575319569
7.098725856633559   0.06918995423558193
7.655441847874661   0.08249878711350514
8.088562766030263   0.12051653702759194
7.6328865951126685   0.2070747567935427
8.816493242182787   0.210610907816704
8.848469007331255   0.07204325285946846
9.242556948405172   0.11952551692039312
9.012874833540849   0.14454837448018362
9.722218523913249   0.04558855412643377
9.572364179719363   0.1143442295371194
10.331911888967406   0.05263008466276305
10.297861999317988   0.21163344402729886
10.945352565933142   0.09328540918891129
11.290917203957154   0.1117442753652692
11.285891955344338   0.0797195849844121
10.946120388083173   0.2737705867673974
11.761054996049856   0.08578986094229579
0.34473027846354243   0.5948058379172033
0.6165796031333818   0.26877857901894187
1.0457511307586347   0.6951295615753382
1.3913977177188082   0.5628981300865564
1.3923294764545373   0.257357626812615
1.905077252073275   0.31251560153940433
2.1279477359999164   0.3429517536738452
2.5534138370169432   0.25355464341463035
2.8007577561538715   0.0720241798818712
3.048346979169308   0.12903055595523086
3.3122679176388723   0.11588909232914708
3.6706300897590296   0.15058124820481614
4.126263356086632   0.1900018687148528
3.8995427743848827   0.4731044630866105
4.572519056660339   0.08572369811272784
4.704244659694211   0.20194317479068064
4.900025124702973   0.16644511326830874
5.473523903080346   0.0834554920627367
5.703806397110446   0.06812740428836465
6.110585884869263   0.04480036330220434
6.475719914778623   0.10742749714778305
6.6244533676307595   0.03736848729644814
7.045463283354051   0.15392800380518665
7.524533823407786   0.15742964739590773
7.39861134605193   0.09451869630751214
7.860061684275988   0.09587076890623401
8.04901049819543   0.0699915946120106
8.998836947175132   0.28389044359625715
8.537963355881972   0.050783997210676356
9.119499229777936   0.08759551217410302
8.748801013599365   0.2295793044733036
9.45725781521235   0.11145044115953641
9.78697005741385   0.09104775304794016
10.657261452950898   0.23314832318513673
10.551131844500672   0.09699637094756805
11.024975815035045   0.06730257185592485
10.853266387813443   0.0824539273912176
11.635233470826906   0.15548856816410536
11.310058107446363   0.21577304468592035
12.243926350162008   0.0872780750442999
0.4039395964251974   1.599267078780452
0.5691986296156323   0.22712758597567256
0.8789796471274633   0.24513933926408688
1.2677247186738017   0.13487004451165124
1.5447608903097256   0.11781974879540527
1.8884824875962496   0.14998300193060474
2.1400738712217513   0.19045911445694416
2.490331867422895   0.10621148951905968
2.714040881306881   0.2112741010596272
3.017449000112609   0.06175059640321616
3.23889456252941   0.08302487012331866
3.3065373164261955   0.2843685710832993
3.7862450873540276   0.18452934404609211
4.020841819749458   0.15154881598701078
4.211662776713472   0.3669711321119751
4.845049663490975   0.06641794163888531
5.155933835229674   0.19695218848816765
5.55802671766499   0.15896865174324726
5.632154446304993   0.0696385820329119
5.900521286788741   0.11320641710185154
6.297515520013311   0.05699943003398563
6.15517813225324   0.2732636887581296
6.981349107022662   0.06530515847475968
7.211817086681439   0.06424517636121589
7.2622913603311305   0.16325889164343835
8.077812050178583   0.14962218725155166
8.39207631341233   0.1312567948958281
8.72648863205544   0.15390747989184425
8.570274833785149   0.06617955086232973
8.806686705489344   0.08280007738616577
9.49356285849665   0.053424066010834756
9.803191957339727   0.06963655786904722
9.989024413350544   0.06375978090510864
9.986085240813662   0.08764945223685364
10.890962986897659   0.18903414853748193
10.855587545428552   0.13044799771665247
11.293024441019071   0.08870028660943947
12.003988020573189   0.23135091854773626
11.815093418319414   0.11712019957367255
11.723239609221963   0.19765079285366788
0.3234330917313143   0.6709198473128076
0.5803384035476412   0.31407632154191467
0.9469338611085536   0.3147001014351825
1.1571793999514195   0.6202884676465054
1.7293074723959159   0.5937327718251264
1.7982014343608659   0.10263273978797625
2.30738506434748   0.33338847949529615
2.5443816184540116   0.33944750575456234
2.9390847554396102   0.3174553081565787
2.918229081699067   0.10553598034450032
3.2208019940320654   0.14448204625253888
3.5354163015696725   0.12879712488345288
3.959919714554447   0.11855180598039389
4.267092420821808   0.21596175700573808
4.757417163736273   0.23578297479456412
4.956919655919606   0.12661947993869452
4.968790111137546   0.0910526844088999
5.181849513034796   0.10236305695686072
5.60950157086644   0.044498591645095315
6.292101343197446   0.16256100829741973
6.378729842306828   0.08741953345375053
6.572549260534653   0.11607468638288247
6.939956424229949   0.07416476211032846
7.602187605409693   0.21261103637783774
7.683863193723058   0.18147420161989058
8.36978782320811   0.29308660109317536
8.296298495163459   0.1805115476572799
8.51468419188468   0.057851877277802444
8.49320269886314   0.0871992870098768
9.016897995252428   0.1281248567725958
9.182882857942309   0.12392263023113213
9.947340640068019   0.16143240297887734
9.405163174387953   0.19239225472037755
10.017456033203949   0.09280953300332524
10.635049563639777   0.06586508503811031
10.647297880701556   0.03997466295998643
11.225622741036908   0.05846989001577067
11.18181327208625   0.07014804765282333
11.717868737147937   0.07270135023902212
12.136423028969622   0.043172194632256404
0.23884688535319126   0.9483188081408931
0.5946141045852605   0.39102811019796846
0.8938646081060112   0.15571906320498077
1.0544106684421446   0.47897966590831004
1.5166454681160382   0.19833486268665187
1.8849820582499972   0.24651581363982206
1.9586628139413744   0.2564347915271274
2.449949095261406   0.1522292783324628
2.6680288681026862   0.23886935423963898
2.9010111902946143   0.13299413169651597
3.4365778361311357   0.17087808311478214
3.4740291408279984   0.13796068636297937
3.998704773714604   0.18361841010028518
3.9104474312704403   0.2171352890157042
4.343054269879664   0.11698993846774498
4.661627572412304   0.23188825203822372
5.2322225244669   0.09734316216952425
5.1635334634647245   0.18598343713878193
5.452462468539227   0.1563178932561712
5.81601415334745   0.12205740453589743
6.665143218347386   0.22492100388746644
6.407247990125416   0.17862402008736417
6.924717214526877   0.11702581388433402
6.986619371812753   0.14411409416269588
7.752503802762861   0.15232292801545735
7.87983703729994   0.051785404204851046
8.514205665272693   0.17531254757564202
8.852868753386128   0.19020642689878123
8.625905109655923   0.07874202931327787
9.212502569420337   0.10597450049747256
9.699917096992715   0.20029027598841445
9.278098361399064   0.10331918279262231
9.930595136141953   0.04996127953582358
10.39705122521543   0.150358865312146
9.873931212212504   0.3156860850038252
10.584599799156216   0.05564738959050429
11.351621561015678   0.12399503007391662
10.72794433706525   0.19678589687663892
11.453454624880855   0.10042640265183952
11.965437957858589   0.19898159893764436
0.3504801017164712   0.8340922322889295
0.6695527050925593   0.6347286831906507
0.9444651643892026   0.21772822121718094
1.082500241074412   0.40805891015834156
1.4191323593783651   0.15878676649094647
1.8210892212128136   0.11212715309167458
2.2509816853607765   0.33268466854435585
2.332617019912704   0.11701866630254514
2.5032166556081936   0.23430470118934577
3.1644724982585255   0.38458829369185055
3.4763516371961476   0.31980803994545015
3.809891732869684   0.25748488194820973
4.008356024883969   0.11316730430272416
4.039856146694713   0.15921581418626707
4.406488665196758   0.14735463967950158
4.90112845939543   0.18059694261752599
5.411600484789364   0.2037026133268751
5.416431787100125   0.10580450036383406
5.559188557648278   0.08347240148677527
5.926036804796271   0.08492746437660652
6.654758014118687   0.1876661156565959
6.573734958022879   0.04853699957878891
6.713607440420853   0.14961046200387262
7.3228737399167665   0.14579844489015376
7.506490573177014   0.1467042138955221
7.803207207551563   0.04085899571190135
8.016206648680486   0.05424558773745086
8.42774256407495   0.11463899697041417
8.777763449838274   0.03647375797828291
9.11093608334256   0.11655581401469321
9.074687454802415   0.12454570063037475
9.29606555662665   0.17421914575208397
10.088883681677641   0.11201478916663345
10.205360361879993   0.06486137039934209
10.106903764495366   0.14451970500057282
10.672342298784773   0.06438357179467143
10.824752286148426   0.07785733823415648
11.17443462822181   0.12102290468491758
11.459346982367222   0.12916135852821833
12.12906543652846   0.03533061510071182
0.33360739616261537   0.44617908296155273
0.641749911301827   0.42482829064817856
0.953834695661   0.19168130027606295
1.2685765450567712   0.4299493404895603
1.5175832189051572   0.3100234275877034
1.7616139691601913   0.1206943640536497
2.1047424035211257   0.3240515941600653
2.48364954585664   0.15406103546620917
2.7177017342195615   0.1406173943999689
3.17577472811788   0.2757422898941447
3.211830576364853   0.17216461198012767
3.635529667568285   0.1624485650237967
3.5671180906763125   0.3570604385561154
4.103110285233903   0.09018031409161774
4.4599534324390175   0.046130757098559856
4.6686609375643195   0.09562019209444962
5.381816240347666   0.2462780356287826
5.224929336323551   0.17190142009050055
5.7144347078218605   0.0320008950698502
6.1395137482370865   0.05168974999317628
6.189411731023236   0.11692620573816695
6.685424100484468   0.25341282162732776
6.948588098396081   0.08586321174139268
6.885278501811713   0.1954798302383079
7.123986035685046   0.2776448496479521
8.08316980938834   0.1881323593950095
8.300265024683632   0.13459155549533597
8.585213440214725   0.1798152457737241
9.02141917201849   0.14183519052336635
9.16048795686268   0.15541608526071918
9.028081592740739   0.12577118416280836
9.693720563589727   0.14518741401054627
9.73991905812592   0.0824246732609385
9.703193020869593   0.16857604583752445
10.677505077206076   0.1093840064774623
10.740764888592857   0.048707321585179375
10.99228222767463   0.10964143466636933
11.391334328699644   0.06434921709574447
11.752299890760701   0.02925461917829063
11.815875454231227   0.14499631463334198
0.3599113408081245   0.9349282999968439
0.5796687796647687   0.5173430450926508
0.8670912089437092   0.14761090043334638
1.2508356471002378   0.23196409247978508
1.5605987198417945   0.2768875193679476
1.9314651839696972   0.39128816851046627
2.2734799443093863   0.47739820551183526
2.3233630472256936   0.19355638292650762
2.650812190277528   0.15511767178336644
3.192612558542809   0.2909948073146249
3.344298188614947   0.15732880270285723
3.432642695472401   0.17660968070238187
3.990759334696508   0.14038435985685033
4.10264794168835   0.1488492603451597
4.725076901579287   0.2066452204305849
4.857889633592955   0.08359663732957773
4.756446802899506   0.2397977419340331
5.152055734794775   0.13697578969639518
5.53195868216511   0.17687530975345017
6.302652044806092   0.2606137480968713
6.076669035779879   0.18932075757441
6.164772652188055   0.23054118372848018
6.621196428549359   0.1298464564372444
7.030459629267903   0.08171086450552327
7.478111566765531   0.03819609910827968
7.553709578030808   0.18424390351369377
8.058861572575006   0.13971060945257197
8.626092071529673   0.1044625792804786
8.399833386223403   0.1355670153898658
9.073599411504375   0.09984360378551542
9.442954862115107   0.05840157351688043
9.437987627851033   0.09505083818306352
10.284517179031072   0.14963725072212272
10.54040409073751   0.19605785200918213
10.588674606291987   0.12577066212254762
10.68598282263933   0.06302529854026041
11.380665366139938   0.09038129342901167
11.363331085714714   0.07554273758160324
11.940089767224421   0.15863142711086042
12.305858042029845   0.13118687716743227
0.2622956880575773   0.5705186494130461
0.5506437890182048   0.30333360617450916
0.9487979316571925   0.3713500129265052
1.2962770393733363   0.4625387025148666
1.411772151312615   0.2783115594960133
1.829707711803542   0.05500414735981799
2.0594425311696187   0.23620082199873724
2.655357352784608   0.3221232610218813
3.012447009462744   0.568217090124079
2.8095692653876143   0.18807689472670894
3.4489472298360573   0.3089507501854884
3.4371928505500966   0.23249035680522767
3.992263540608079   0.11270901564748737
4.216598618893972   0.17211494344916697
4.796396189069476   0.20951025721730154
4.823553310253678   0.12744849523433108
5.523742020576303   0.22865509635951448
5.177072709098824   0.16748277941557083
5.938361441605644   0.22073125223154086
5.769996861652495   0.12858465339225142
6.300595005640872   0.09743407302770518
6.419482322031502   0.12281613460423438
7.0305898457061815   0.16791493931001317
6.930263496532263   0.13594819691007742
7.665451837755961   0.1537953329923099
8.363524142737752   0.2894255939296099
8.061458809288773   0.06688318542826163
8.743966360990347   0.19277501739033914
8.672982417273971   0.09543505069212567
8.860980205250126   0.12444726012969248
9.410274903394612   0.062487034474406615
9.785943039286709   0.1320785250253256
10.051434110803024   0.11307203989816336
9.747777821241034   0.20373116277501163
11.267735400671096   0.23055200960157896
10.646072024150529   0.04568115352954904
11.118207211477666   0.030680709231967192
10.85066006906974   0.195635379273681
11.899694140336155   0.08919613869372114
11.837082113514535   0.06503949200532286
0.22848227645120003   1.1168171248403052
0.7843816701283481   0.7484633202006349
0.8668535402230103   0.3374861602268735
1.1905252896178815   0.28134990833804724
1.4809160073791396   0.2543180318534124
1.7459303652619882   0.2611003065888026
1.9895610019712806   0.1870324524231625
2.491460390483755   0.20291976569179604
2.738350975746078   0.15176242499855985
2.966497340647035   0.08932764576317734
3.3221850457531925   0.2588906221027402
3.652209921535933   0.15569810852434818
3.857748389615992   0.1086049731306219
4.168911935013964   0.15874426885183257
4.460587221373207   0.1733486361586564
4.750596614202744   0.15925666169290148
5.236082749130731   0.1760925083718979
5.208261824219679   0.17359335394303418
5.775893156719326   0.07529100212710411
6.055328005820168   0.10374798008377309
6.34334895743612   0.14682851621980986
6.502650556412596   0.04452058297240132
6.80470137957887   0.1513185479873616
7.213551424947386   0.05544251607471655
7.554455269426938   0.053698103347350166
7.8613347804513065   0.11431926990676601
8.279298154364996   0.19480270086077095
8.584665046925657   0.13851319962611433
9.059476161342689   0.21237007475374767
8.787641071499824   0.08638283732568676
9.167576742391406   0.13674763077310434
9.124627182578543   0.1831068967319697
10.129868218056881   0.13081628173696397
10.559271559126996   0.14335057549039296
10.059565480937646   0.16292577504554734
10.630501721184375   0.10173148525721332
11.38349969236088   0.11402430505439821
12.340943389291672   0.344362146323236
12.291659633656172   0.2612050244783131
11.740469563660355   0.10061126852217475
0.31290527934458856   0.665004812495776
0.6742119306637429   0.5883060715774767
0.8726535487765862   0.1472920764066097
1.1894903926161855   0.20527970625778472
1.5061103548918424   0.2479176468499668
1.6866249847421841   0.20477811970259252
2.0150605338539864   0.21239196887668624
2.3344315389036163   0.38662073064268065
2.7068481987955884   0.12219433092347476
2.8789218212570526   0.1755258340560426
3.1216932982599475   0.2723846969748608
3.521391901999161   0.09936275534101288
4.049767609189076   0.2990710739185834
3.9354488392810154   0.45158488542963976
4.3430318804697   0.17079737791250502
4.775464394330256   0.11524162340248988
5.021105888370444   0.07479576748749286
5.32708574879788   0.10341465657045634
5.505761928387731   0.200401254715839
5.890309722742679   0.10969887938814867
6.425142377820596   0.07746693815063183
6.196912902725747   0.28469323203576674
6.850405280933545   0.06515637455559224
6.856061042147577   0.22736387288691667
7.43255382575839   0.06394403096464576
7.680514524321596   0.2042246862743759
8.592950676997168   0.2809160383583179
8.259797424665143   0.044835524888126026
8.359480426894349   0.1559355610110036
9.164133657686014   0.07186005091328343
9.422019899311426   0.08604442333497538
9.745631127227481   0.08503711722722916
9.877237495957123   0.06421263549619508
9.835110001143796   0.16464418538438857
10.080372733038965   0.1681549265497508
10.819596917528159   0.006751509666221338
11.166036661276065   0.08210620168861796
11.23656552271741   0.12296888816175246
11.246512545562362   0.2056446618810447
12.06937660992664   0.04354220177581793
0.3374232390748499   0.7152566197665243
0.7351731962370855   0.9201282413047306
0.8406583287582414   0.20393982447123224
1.170919338165332   0.08827919019051007
1.392870902680964   0.272181445238318
1.7798165403783253   0.2805109450975465
2.0554579380149023   0.19730138680078832
2.426346172681562   0.21206983007963479
2.7964937256854343   0.19126635127768413
3.1393597224077454   0.20383200987137984
3.4833469339433023   0.21034596764900587
3.2743066475805316   0.3710934968170321
3.8984979201426624   0.11997050361983129
4.556745550890603   0.28249226593345383
4.516549842521672   0.13542552875661162
4.6598447714677285   0.09377004970041013
4.898727098299857   0.3183671119867328
5.357909751846976   0.2221727054273155
5.591871295354265   0.1522140757997927
6.203768664508602   0.12739364021637248
6.190656791379918   0.0742983258851842
6.907133032356331   0.19700394264470936
7.058869649200051   0.17138409895917983
7.391244054251091   0.09640475355411632
7.63614097581089   0.07423998249889284
8.070254688569836   0.10848380123263267
8.21995972259584   0.06209506348089886
8.039804237046784   0.16737005350400183
8.607492187997353   0.047911842406157555
9.190431394669876   0.08057875313829942
9.126229459492226   0.12321914441523449
9.387771393572475   0.10133206474939375
10.08554961342585   0.1064124297687208
9.962329010814585   0.07224829004170442
10.463442747666084   0.07962921128378425
10.518771009809036   0.12368758175089634
11.15204972333296   0.05902377341288581
11.144169485009158   0.13256364158029296
11.453992824588479   0.11087407688675292
12.183271366229418   0.08776203859734756
0.3006184706645007   0.5152433223373772
0.5077714844874371   0.6553723079351952
0.9525516613479643   0.2868839448997757
1.250293495827956   0.08215921737811452
1.3865506498672455   0.3042972305502271
1.8706171327913361   0.32803874018131995
2.24109473814053   0.2575107806002138
2.3619909894597146   0.08235877719442683
2.7110637273041225   0.1706216117679703
2.9619051634701097   0.08048151997638865
2.869931689409826   0.6960838983647682
3.341065597852799   0.25304697921992975
3.8463371366605457   0.09921050494901974
4.038499484629557   0.23683141047423736
4.800706902923255   0.2339120046588603
4.896807766677803   0.1938805614166659
5.3819387275225266   0.22053328118832094
5.094860252544962   0.18058757938239411
5.281637767873241   0.29245965167541016
5.788627219005617   0.1126306299858668
6.010474820245991   0.1971000345744292
6.64731375178584   0.16255193463531953
6.848760630628207   0.06667619922455163
7.566931323673311   0.2384111678485908
7.736941973340148   0.10621484631937958
7.673836287738594   0.1304498547541576
7.86882873340916   0.09857053513734401
8.756608370730737   0.2157608850894776
8.880206597237294   0.14609665588248424
9.156820716164674   0.11367497821255959
9.550310528637699   0.19952408243102238
9.461823578251845   0.07646284546299315
9.909545039891691   0.04660310779207985
10.129479708862629   0.039492390821188945
10.832237934300654   0.09453105062021676
10.75627893400425   0.01856108566404771
11.53402813307634   0.16553513307845827
11.12611481084447   0.09123363322569636
11.657300000005062   0.12539882124921714
12.012162785208938   0.16445596461308823
0.20107813953874545   1.5747042285271924
0.6296449466112557   0.4168672868401546
1.0161984578300776   0.9198537552912013
1.1147928004356311   0.3900780630397891
1.5793907268109735   0.29200779184837333
1.7760454055646884   0.35320510491999185
1.8961145566446813   0.41634430913715387
2.4269704961530087   0.21437837315978528
2.894590379272451   0.44712262529135827
3.0801586009581614   0.29248886369986066
3.2709094190228565   0.06354901152365935
3.538099678340878   0.11169894275786828
4.217955097157578   0.39849263103009536
4.315007130548434   0.07458197397986593
4.652633257730647   0.15361306868424882
4.743836245336321   0.07461813421054932
5.240169214290686   0.11072919984774843
5.2048220944863095   0.10777779405444417
5.715627598072636   0.0707759914226873
6.384333285571672   0.29954910944653507
5.823926656420847   0.25757064055066897
6.580109387893501   0.06168397392093894
6.991753565086492   0.12188038753132784
7.148746806310442   0.19291581018819245
7.572806737454545   0.10250225456095943
7.561863165208144   0.15292910607217283
7.59669669054153   0.23370701682543193
8.143551519055391   0.1637418413584696
8.63941844885795   0.07672681906349474
8.973948480384928   0.09768174374860239
9.565521064020349   0.22916025636057127
9.36664629634437   0.10428010295346728
9.973325348910501   0.13829793977811086
10.249829320163007   0.10465661500651138
10.560918085817269   0.09791076396229904
11.095687615438731   0.09817023847723938
11.235447939572234   0.0395859813309429
11.087742457898928   0.12078248108643402
11.543392151305587   0.13567983127347935
11.448878590963343   0.20319155367312905
0.25944362274003835   0.5987084232825476
0.5590877921926137   0.31078122737859404
0.8372435434465823   0.25680410313353647
1.314670284600422   0.49142973140526436
1.5350613566995106   0.0817163465444588
1.9529548502647187   0.27722555276343624
2.506391262058996   0.7136447525998109
2.508233349994075   0.1879023932381511
2.5809333498744653   0.16741547352323494
3.10055634800793   0.13641332411515059
3.0409493419837994   0.4813306531000225
3.539812730896126   0.16723198596898498
3.947086040715401   0.19656431984022776
4.504981798067803   0.3375572943080102
4.900056207776584   0.38492368220278345
4.5368645809546235   0.23590244298404506
5.208960238174108   0.0647976636072573
5.578676552959399   0.10353130589612086
5.584138106357143   0.14223126172641387
5.834666032240467   0.16559152727925802
6.312786617105584   0.1331550624301809
6.770643149934361   0.25792685396806947
6.941963006849683   0.046080184197168944
7.6065013126930365   0.21368666707567224
7.703115070302518   0.09647539369859529
7.907455657853198   0.13263251164354725
8.697427522107075   0.2583580224426968
8.496312104120378   0.10504982368941086
8.827214044003252   0.07392068196138131
8.727989825866516   0.17232647693248243
9.48342627501252   0.10120305512529007
9.50748945791202   0.09181997213089131
9.82473160119306   0.11537012888129768
10.320173020929118   0.10599564848606925
10.730112710493696   0.08426589647400425
11.019847827924963   0.13910460335480607
10.894086042326972   0.14913303459113694
11.007832761317463   0.1252555491905771
11.816636159606714   0.025042224195457596
11.948926281950836   0.04593862383546574
0.3080587588760237   0.7497370222438048
0.5555812198699347   0.2382049953652014
0.8723940084657069   0.17117152874631084
1.1849515524583256   0.23755776719317656
1.5045379077819048   0.09659514727989985
1.7601997885446732   0.22396546161059064
1.9788367271168827   0.212770598522799
2.33122211891843   0.15137947894122017
2.7245365095267977   0.058687984718259784
3.0831038834292523   0.17390177057029194
3.6630022334930707   0.47605203738536084
3.495549270396951   0.1061852882157849
3.9523642275896895   0.0665847632720174
4.146172467864041   0.19895202937763518
4.442151357993572   0.12404499798946714
5.106360945847876   0.29199649317244974
5.174421355998366   0.07597596522062644
5.561517412822839   0.14953645180919747
5.683279580069335   0.09612881269195829
6.137864853206729   0.1352228413774666
6.487036332635398   0.16105632967132105
6.897687101239983   0.21200088763639768
6.80781316687038   0.07877898149712494
7.425105760998436   0.11423651094716158
7.531358287643919   0.1606034256200815
7.570129586705109   0.09744665903448198
7.9341623783379935   0.06850135104604449
8.29787411741362   0.07698916830413327
8.936944817746571   0.21475336260068084
8.956470304773838   0.11401128187252142
9.330091084818408   0.07372587306052664
9.510965998706583   0.04572578846492395
10.006880874542858   0.045659677658467644
10.178731737659907   0.09959455949984071
10.464086358579936   0.03413192641370898
10.840768411367284   0.08979659548151386
11.094426753846275   0.042023170768053994
10.775917564068376   0.21530074809963157
11.655261646819856   0.14185749631535938
11.767804356962884   0.0956542918755825
0.2728198839402916   0.381604441280672
0.6005687511162275   0.15056167431243797
1.0148841943525737   0.6050444496427752
1.2431970020032441   0.24064165716436176
1.3863995700726006   0.4979717489157701
1.7492768224563109   0.13533880049950153
2.1064951872033   0.07019859641567038
2.1270387372798   0.49488390171969393
2.4301929326393084   0.45953279355107995
2.923558581870336   0.2304827694069054
3.1744023702504887   0.26314052418055595
3.710648222730224   0.1799281684461028
3.96851858239597   0.22062949922598774
4.323544871540029   0.18889348643507842
4.4896590436140285   0.0906353428701972
5.04666074747868   0.3141655156556724
5.085973242537689   0.05458494389329492
5.431188323998183   0.08580581861603463
5.9208093690403425   0.1966257553162834
6.286915776528233   0.22555020862463895
5.836618819358727   0.373141731964986
6.657476738497994   0.039183138946162384
6.8671472568026575   0.08069545397153288
7.188368897270769   0.033496809784796105
7.75597083001786   0.12600279885139531
7.203144709570884   0.2780209614894051
8.388950479467994   0.13127650861886697
8.780726510557512   0.19923252289192284
8.345833034169969   0.20925203556062416
8.6879379660618   0.17712365352621215
9.24744928380836   0.033254909075970965
9.443610079303722   0.1681473579104728
10.109065167103019   0.10869376826043682
10.456880149031939   0.1064060075446401
10.60322122615796   0.06778129109953561
10.907929066050155   0.14017255611236698
10.804764842793384   0.1644672810262606
10.938261629998502   0.14779357313899738
12.090024590948039   0.1667414511166929
12.136719905289736   0.10241018008320218
0.26448642752572815   0.9605041392837453
0.5545721054627331   0.3420276528585618
0.7764648363127364   0.7383842215016992
1.2759931296924976   0.26057116710120537
1.6658098073166754   0.4671937491533722
1.754910431172092   0.1727128517782201
2.2575519197660374   0.40373928309473883
2.318487226289415   0.21726123725988838
2.636750510104646   0.29988021731414183
3.000186904909421   0.28170828664351444
3.384493103961812   0.27306045106505356
3.5995379199258744   0.10561901784110102
3.599327332099712   0.3659164822025477
4.20879999999463   0.14237414766270398
4.3095573256430715   0.17473928975742353
4.830165318767461   0.12416036491689013
5.186163907414822   0.05158142646104544
5.177129665641025   0.20070134642704726
5.376109397248987   0.3260082490710117
5.80134397173703   0.18034376341440583
5.8992215873072045   0.24845102330223143
6.222085796073294   0.26476291983861355
6.806576610498141   0.13374460423848633
7.4158178130002925   0.10391086535289291
6.973369139045164   0.2792378474416535
8.090224113504805   0.1251683467014877
8.208905886565608   0.07019706158655453
8.0014123641641   0.1725825742145253
9.154637939604058   0.24873496377139132
9.506550603608817   0.1927089319021538
9.539333764400915   0.1169434500700338
9.752454772972353   0.12393918947386345
9.764908447729882   0.06201603970262767
10.527979510529361   0.11075880427540509
10.9005362463828   0.1746375645315026
10.803988200273489   0.06767656733729407
11.40174264402544   0.1538149882941629
12.096795211488335   0.2872848398129076
11.441705207301586   0.06551203637222965
12.08711842389433   0.12042719703693183
0.3289721568836107   0.8501648871424442
0.53539563408386   0.43867677397994115
0.887439898799575   0.13752770606378953
1.2265041022272327   0.2176217924665614
1.451348633674678   0.20907649579270482
1.8742241157884663   0.1388276754863791
2.092578660705526   0.09163209630155883
2.413356325428669   0.165977334400878
2.762892046711941   0.1598753240242286
3.084176193520088   0.18337730833980811
3.255568151068092   0.08545313963854247
3.7225053334008193   0.1883222445576121
3.9002859986558014   0.06695927185925961
4.395278910909539   0.2128882859822772
4.547634170820052   0.19296776352658856
4.848460141894127   0.14320192154381756
4.942393338419997   0.17627694345530412
5.452440097305328   0.05466609047721815
5.723261609427401   0.0813852545563565
6.339908066769414   0.25187039205025197
6.595813943714877   0.17712380685256285
6.492306204088857   0.05454884531411532
6.782517697340078   0.10254602028278242
6.928288640897097   0.20930323663212608
7.861690092538869   0.23306333302631022
7.853874554423683   0.05314795769137612
7.695673995812841   0.30479611882289454
8.625699511186491   0.12829876128925255
8.483540663679133   0.08395624569332713
9.165574463352664   0.05977578044275714
9.09953459518175   0.15651303974823855
9.533568518482749   0.04666453739542273
10.356970300135295   0.1976653385745988
10.205286250503644   0.02763405128043705
10.37086372631748   0.04955643599443428
10.56557449860217   0.06632325967422383
10.688964707651168   0.18245959992319127
11.685836039307132   0.12377869146382585
12.096476528200316   0.14782826791306644
12.234523184387724   0.05469078439435242
0.3823293852991118   1.221345823997035
0.7220381513771255   0.73663151522991
0.9978136570017098   0.544593686674396
1.155031734484115   0.16811440049409326
1.5460809656751873   0.22763736127004752
2.007725110012794   0.5076934182301474
2.105031189914114   0.18318436619803272
2.478196466848408   0.07823673951257909
2.6775116733574644   0.09748060507481064
2.7922753174322397   0.24670790524648142
3.4558796019693805   0.16566960944551606
3.7198002188042025   0.1789554206842638
3.9784934958970983   0.19547981029622152
4.1559651851097374   0.08861407368337298
4.465067614955618   0.18345192462156143
4.871885927990215   0.17438919790044194
5.345350961999569   0.1751561957691641
5.444044778945958   0.07639081969451429
5.7356967324907115   0.19506182469554761
6.365993763669105   0.24821831727754345
6.378251350539406   0.10936175661480545
6.640880937363723   0.09910329580227509
6.571783044080997   0.22055363058907643
7.525924521756053   0.1152656257347182
7.57480311957699   0.09619844577261952
8.079082064395985   0.1263970869463202
8.296801093690554   0.13054216788019207
8.402348773203613   0.0707212372559908
8.744741890543047   0.20197729863276348
8.8999497499115   0.04455799208596813
9.558514424723477   0.13124198407628235
10.320068565322654   0.32328957782607504
9.374688216018535   0.21444747779820889
10.32139666491886   0.09987488071292189
10.29436353850296   0.08239652350322298
10.83059734969899   0.11561145579259331
10.71241861556546   0.1207364869515144
11.248381988919949   0.07094774818655021
11.461441197700099   0.07426652645251902
12.186142144872296   0.07834694088206984
0.26398010947714295   0.7295474415719221
0.5337407992666001   0.40823680072601526
0.824884929931872   0.44272896223680613
1.1558250880198802   0.25416401203096506
1.5376853348006188   0.23415832959087615
1.9016764923468066   0.24505708041615504
1.9810555692807592   0.19533178106025856
2.4352280776107245   0.2358015574559202
2.8844000301219843   0.25752110322837574
3.180106842288878   0.23957597825928742
3.443548398214091   0.1909879854424705
3.830007887445907   0.23845828624717216
3.839875208972683   0.062200229706466645
4.331653917747112   0.24539025577049095
4.692923848794728   0.14871206107458246
5.005985119229163   0.18434963936827334
5.238785479627725   0.07530586714654472
5.29000985498787   0.10115722789770745
5.795169957918231   0.16796603894079773
6.484976834143575   0.25849860719031537
6.5637054014223555   0.2009986554746898
6.556697205347411   0.09543910497100408
7.2459914571122805   0.19536925748234318
7.1612877604557585   0.14015348903517336
7.40330518538768   0.06386194034606892
7.475267695556463   0.1441244565663489
8.008021764942981   0.08184340048190003
8.34754183372956   0.11716932433235581
9.186555898403206   0.2846176224600013
8.634009977970422   0.19403118890414117
9.489675853628603   0.06069544412278131
9.561087849704734   0.03931899367154103
9.135493659731692   0.36889841808564744
10.882338094267586   0.30941765061932547
10.662147980244782   0.07359706878159933
10.85466635914881   0.15057170399373104
11.050781987652051   0.025842847484267264
11.40005452312346   0.05235018299780159
11.585747077791552   0.12103258255644155
11.830773311253758   0.09230020859250286
0.28123201373363343   0.4575368759969027
0.6297787989275097   0.15062997279759763
0.9692241215618607   0.24640712668412537
1.2045875968574848   0.2856752818274301
1.5979123871588814   0.33556235202649626
1.967903840345983   0.4167521973985047
2.021099197639184   0.2633043977706866
2.544710047947306   0.2509037620514228
2.954154200494869   0.38463974134186907
2.9123369024627825   0.13362100987232722
3.4319690006976202   0.21524413585637717
3.5299243987820685   0.17534724044917296
3.713063699458   0.2152874697328338
4.190160755878484   0.07232743484406563
4.8101875547310815   0.26715502981162315
4.914412244150193   0.07555766325637707
4.959926252717676   0.11780876417797309
5.399632986340699   0.1783287474320563
5.727160143340132   0.04277881185903567
6.088886122266146   0.18978370240259168
6.338824694961819   0.06567825609551671
6.598730927531213   0.08674998436452183
6.892347826358734   0.024726991083482894
7.441504007233419   0.16776481410090313
7.10684934154428   0.20114002475940848
7.736790473465627   0.060574140021206556
8.282635334399089   0.0750188986644889
7.989488470982622   0.24358148917471395
8.881695464803979   0.10949324659120586
8.905279771848216   0.13409289904559046
9.582749398780628   0.16736836580671596
9.38904480134122   0.09946606780748103
9.877076500725464   0.056668731435288
10.439755098354235   0.15421958749260242
11.303239095912444   0.2824067797533149
10.48366113144032   0.11497260900932679
10.99051648876724   0.1794453614323221
11.262546210665866   0.11771816433403723
12.040936051721431   0.1018027736484926
11.611719690367424   0.09087421938242321
0.33945056565752807   0.4680823379770988
0.5584845656200866   0.25742144579130155
0.9025905518989138   0.16820573448744758
1.2885253754106256   0.3737437041776512
1.5841510281858417   0.21005972843728218
1.8675162506660647   0.26090881713316755
2.1666332839137996   0.09681029347534734
2.316570295393195   0.16672277432594731
2.8059155282247663   0.28669275291895635
3.218037945671438   0.3337737988232337
3.5805674471250137   0.32903227568080906
3.6925068939295285   0.1380660778425375
4.256913379746843   0.5287645871892378
4.153010938597081   0.23974171901934785
4.445975151545418   0.21989128229916025
5.046965732243115   0.24516033005229826
5.262307939455098   0.09865982855427394
5.407030564480873   0.07440044229521772
5.844147547274286   0.0931921038582421
5.9032797847527   0.12992833369352513
6.342943573285651   0.08043723490786553
6.336417897814994   0.14935654717113428
7.148899964577051   0.23178990245108366
7.637574226237062   0.21809349148366178
7.456031832186826   0.14786384179866857
7.852258423179093   0.01805754909834569
8.19665624806542   0.06866806742583656
8.586771872691871   0.08459651411943643
8.740205489653508   0.07649558492943288
9.110371227357078   0.13455974505217935
9.46954644610079   0.08434827924178784
9.335129080974701   0.11822242385701068
9.580286238736182   0.12014696970817354
9.738367178515821   0.18994670194470326
10.621398263343936   0.053812248938559244
10.484728840446467   0.10010876653804197
11.43078462054146   0.14162164382660267
11.091352856317107   0.1396721634899246
11.57861885771086   0.06003598904357224
12.743350014354826   0.2732444425230772
0.3084385220565023   0.875793474018279
0.5772142758820591   0.2925261713970356
1.1537904722473153   1.0187053989072734
1.1964265514996122   0.1739392474528592
1.4884108140792298   0.14385711471872573
2.127965429392106   0.6582804276539803
2.111960105333385   0.07759429936873924
2.6384780242650607   0.39080927430875356
2.8138217593255694   0.11598239176494018
2.9411323197837453   0.18207344512086512
3.1069464682474095   0.25305664641297965
3.68972481552613   0.08662008637145031
3.8666350597244405   0.04883278721397098
4.015013356092539   0.25686860231215175
4.754277349319359   0.21461906128342692
4.888807290314432   0.11911875777632155
5.168584490803457   0.06286398073543038
5.72988399911002   0.2717110974131202
5.498566000208094   0.27688083328427193
5.703803233478131   0.15676472965526936
6.154370068469883   0.211470707859692
6.386023920000757   0.21046442874986337
6.7163519688612565   0.13982109528477293
7.20702650209719   0.12085610726567393
7.494426771480348   0.018766533580058687
7.4506166216164385   0.15294397329346124
7.871964398323162   0.14035405882805785
8.093621822834658   0.09590827792253015
8.798139160684132   0.04958204038523794
8.927639466319388   0.07958271148821033
9.645661007382222   0.15429330720604284
10.010794430332608   0.16256099629680615
10.133660815508563   0.14709049047013037
10.378758987585634   0.07432205086253663
10.359160785418684   0.059705450244526066
10.689260914742537   0.12479464235706225
10.846048140580802   0.10178135204025067
11.013763466316046   0.1254253086022835
11.540112809296005   0.0816478121243506
12.047801569445683   0.08623041168857122
0.33909958363889353   0.24894795991746022
0.6155383825638131   0.6281111996646389
0.880826166489626   0.390377866095842
1.1546892204268688   0.25931435723996404
1.5337220029982301   0.2569306998934882
1.708623873170787   0.2563012559624602
1.908061498128589   0.3496941935053585
2.3901798727673724   0.09153403686633117
2.762918230838816   0.22453443111799964
2.750398150891252   0.28774295562674984
3.1768821956724835   0.16620114642321138
3.722596805615597   0.1868189355197059
3.931384018422677   0.08285773800831657
4.564954621465643   0.36308173069321314
4.414123540380967   0.18886923430478794
4.892442267498205   0.1462064083612569
5.099018521006   0.0957726369014767
5.225798535679033   0.20833152404115637
5.652370963267319   0.02935870328069192
6.204860418244568   0.15537369557806127
6.239815335021414   0.08568480736502518
6.753776938218436   0.09468851877854423
7.012168887288402   0.05543536282739495
6.901620883920712   0.2673619851087586
7.491095182799605   0.07258834411671765
7.303612105249187   0.21811888942525082
8.309088035001247   0.16629459422723664
8.29482911650783   0.11741619873817569
8.919333986686432   0.22494337487430943
9.123428573244496   0.06127499464469295
9.644125131748163   0.15469135176073961
10.255290326849254   0.35715352733510236
10.087961285326303   0.07350008825296364
10.338022090114167   0.08895875635101007
10.705505252364748   0.12055600549073701
11.011585282096629   0.0672110851946714
11.27927212928009   0.10027768383004768
11.55875762075809   0.04354735690169727
12.558562426233339   0.353563541327006
11.972599086045538   0.09862038290051747
0.31941561613198144   0.5301073569384804
0.6225258803915927   0.3111099749217811
0.9109615115828916   0.21561221016677998
1.129996145671233   0.48224914411908415
1.350411806686435   0.40249472077525733
1.6598066456471896   0.3959128835649934
2.150166219467064   0.27374769042718117
2.100217972038398   0.6185789818194163
2.668311119020967   0.14816064711049723
2.893083789351765   0.11984851497828505
3.27885110524798   0.121363350450275
3.5742606448644394   0.06574857159991476
4.007967936060151   0.05494743593326271
3.9655230628027844   0.2657557120650831
4.814601121573071   0.31906737113988437
4.7890097872715875   0.1002525289727685
5.259811847254763   0.11263117816101983
5.952774210423841   0.41936984991007553
5.506444682427772   0.13348662680931775
5.8773089254617625   0.10025700765146309
6.328781305135029   0.06480337033845099
6.515611813192765   0.11244935612358678
6.727148706662605   0.10242594193653888
7.18277138787641   0.05643921450090233
7.2608406058617945   0.12961575245480889
7.877788732068948   0.057835552847404305
7.824783857804243   0.12131106759556826
8.26143206263647   0.08959620642151069
8.91038745298912   0.12080859748831702
9.071749692678114   0.11519242795396227
9.686354667113836   0.1691907301727895
9.822335972977186   0.10007594270716773
9.821962883866307   0.07031072309564197
10.231051471319038   0.020787783142381402
10.36299682869363   0.15413817049797465
11.244096282172483   0.15680740319210257
10.690336436480877   0.13118501763570897
11.854013993613824   0.17113046390619
11.609698062640273   0.03814288970492307
11.769195890686058   0.07072173113460864
0.26777103181563033   0.45525209084091667
0.6131520359098639   0.19725965766669332
0.9306412301986595   0.4887760174679478
1.2565965445589036   0.3620068057830258
1.401689929072981   0.37358727901710576
1.6720079886784707   0.32966051626881887
2.1372747278721187   0.13413979206174165
2.704033866265627   0.4753017459263135
2.357898226303277   0.472806633897399
2.8816273924475557   0.2838699007517507
3.467119324606812   0.2739746267899638
3.748995436034516   0.17534602589711398
3.9585063603895434   0.05560916170573691
4.377580792150608   0.15310809288465063
4.469526762801654   0.09414354677903475
4.6411016265773375   0.1101747192222505
5.333033037930141   0.2555103293922958
5.270446500513875   0.06984447187992478
5.668923925102934   0.1490403862959485
6.328979938873732   0.3882478603445118
6.28697810798756   0.09773784123170863
6.309185129329858   0.1535215978494317
6.6544075285434765   0.10515955380433553
7.378595288362878   0.1351053889107159
7.4566907348482   0.08109238653214261
8.089182626153939   0.14983883841240392
8.040844004320302   0.08683630820890885
8.655653342974182   0.22862867541965787
8.165135732345322   0.32862940376426875
9.222902554411903   0.17537548522186186
9.52392935052758   0.13739829016654984
9.978039966640273   0.23619644293045228
9.607948865761482   0.12874800265251862
9.809899420536087   0.17203065195281125
10.258481102085325   0.12455519544722773
10.53664352272989   0.14247395138679597
10.691297767433696   0.1433248924785837
11.345899602784467   0.07598410107354338
12.166698929310876   0.228724065034817
11.933583110143692   0.04749552411622497
0.3876381200342534   1.3088016379444045
0.5851195001961327   0.2844831773067147
0.7721990886039295   0.6161718494934477
1.1242447732409921   0.2931551993783415
1.4479603193423467   0.14694260135417395
1.757768768698447   0.1573298864007809
2.0199099224398873   0.09108070310456672
2.2493763447355786   0.2781563753064357
2.7417981549273627   0.0930198435854709
2.8874760526471537   0.14830661082017002
3.362461163084178   0.14800998968582532
3.8951835237374213   0.3527364455545831
3.9417634066583043   0.15396048248578728
3.9139505958962237   0.29271415525100586
4.594813121792717   0.06996104244579772
4.969445353134898   0.1256710999754802
5.12171131648404   0.10018498650398582
5.747362909823714   0.2531280936998232
6.140903151473818   0.3613129770005745
6.465714213865854   0.32022200521284466
6.589581794856781   0.32039011401196504
6.677126859016437   0.08616328480333028
6.713142947534877   0.22882607132373886
7.179841859980079   0.0375221667003742
7.180887101915053   0.11659303676844902
7.721947492497531   0.04422568214652738
7.883293450380592   0.10544142672807166
8.204895880872389   0.12764192282302922
8.885649039464957   0.10302209912877144
9.91544204642423   0.3648995284818951
9.432253418953833   0.0918551272996375
9.674418870566276   0.0497032104711919
10.038159275088152   0.06183300919948297
10.30450577691633   0.06965550680336687
10.246796184286302   0.15287577118016896
10.8208791121857   0.03823085318973315
11.265650116309617   0.09755071721822421
11.486797661138496   0.03470245459103484
11.01826743557914   0.20600212018381
11.974528536292665   0.1084327317945096
0.26959040269907236   0.3808015420802434
0.5629282363254122   0.42080033556174473
0.6810650378932758   1.1116196774095635
1.1541439487673677   0.1615593696695528
1.3432595584840024   0.4047934231142822
1.5811351667197382   0.5355560296144594
1.8754398654856876   0.40539383010707436
2.4268440903199835   0.023467598651086444
2.743071817851884   0.20727791793303257
2.9844544741915535   0.09128376163029206
3.271176022553758   0.2457473758596283
3.621327746224812   0.2400289557027705
3.8367353795986867   0.08015288422937848
4.343673871383303   0.10518665981714462
4.151286725567053   0.31038240181134563
4.363363642254798   0.42033063194684667
4.971241849618518   0.1375113079102675
5.552589681902988   0.13870280300249158
5.6861232322457   0.16707347116340462
6.3920021513955   0.3007690155425772
5.823790135231777   0.3142510980489166
6.540769596330824   0.3094077719737118
7.013612779200999   0.14867051873459824
6.885334333950512   0.162038164893787
7.731257508498881   0.14510167696328158
7.945480796028996   0.08139031965935237
8.487774226970748   0.2214911505893361
8.432746148358191   0.09167712937872145
8.31311674157611   0.14783992726808035
9.340387542751362   0.14641752310589148
9.176538189136613   0.0671347015982293
9.407742962883592   0.12519234059618925
9.933871073431545   0.06992917053293349
10.379500439328856   0.21878749082986196
10.288463366888724   0.13953726257338517
10.826324817094706   0.049431249235691636
11.090047563072961   0.13889597071263063
11.01126199897025   0.1303535280651776
12.260429337057065   0.26477000608266277
11.914130871161856   0.1596390359682836
0.33812103243159225   0.6397290210439218
0.6020686628045017   0.46304532591338904
0.7778008660379965   0.5061435882588688
1.2390928425040602   0.18771069831313275
1.585865428197314   0.3050082119151538
1.9404099694006178   0.254282639435901
2.2197065688694857   0.22383487175345884
2.455230319980015   0.2696342403695168
2.797280788413889   0.2407464456887003
3.1777238335684745   0.19813132314535759
3.3138570764381132   0.1018838151759302
3.501737251283657   0.08093014047902194
3.625927614032571   0.2527655263509752
4.464690994916259   0.20991524970922354
4.469716263748212   0.11307708463133907
4.903840958301126   0.16142901330862197
4.910075146930201   0.20779744766782718
5.193793363543947   0.183247463808221
5.315061200892051   0.2640469211264898
5.970932199428634   0.12164817138667033
6.487076180420761   0.17482103869878182
6.748985500516584   0.134573653594548
7.094029780264527   0.0788673787501476
7.351013463573998   0.208615861507793
7.402147608265709   0.12903083056543777
7.932762003549899   0.062196629048127686
7.80672880523465   0.1167398869952709
8.910166209991381   0.25872372706610525
8.769577759437762   0.03425294293707201
9.408291627677828   0.17181235584471657
9.169212036251972   0.1242769083777833
9.725422545505946   0.08803077399712576
10.13954522752365   0.1050894751797443
10.465266739969115   0.09709281467046439
10.934545980667684   0.15446284463475674
10.436821893145947   0.1719769336857739
11.0272027772211   0.1159552837996034
11.55597042349924   0.12249643728453503
11.737888831161216   0.042044334073451456
11.933293580379983   0.04570737676020279
0.35087902653174347   0.5427369686231287
0.6351783748898621   0.2192628809389173
0.8574378778869879   0.3079990472282648
1.2411042643198646   0.11571130848483016
1.3631934930818401   0.3786544140591711
1.842810041483166   0.09824127592553497
2.0166092425228754   0.2690592259876807
2.3317366114608227   0.3006551485140154
2.8797396229858663   0.302365847426161
3.053900650109711   0.29707400094611985
3.3802212712976005   0.21025965177684103
3.5648430525602914   0.17298210666388866
3.688497003052031   0.3141283419350883
4.126402023993818   0.11421991762975782
4.592584180669308   0.13627239799707747
4.986459420193783   0.14198170002427954
4.905559574026737   0.22145601370005985
5.110238241150973   0.2115948177208008
5.464062324787115   0.1302027520290335
5.920950997714495   0.10359634963073297
6.589692890987292   0.266245591386442
6.8794498433870235   0.1509892048679447
6.799135630383746   0.044184812931989885
7.080108552328504   0.11578475050214058
7.403449137613155   0.19738419648606106
7.93583365482385   0.10584989600296113
8.032445690646936   0.07131028304221883
8.18135953518583   0.126251330352335
9.049753358371422   0.2164406463045509
9.000095632286122   0.05696729167641506
9.35128836908446   0.13184721335082794
9.913880345426984   0.11198850514781843
9.37005773884161   0.21620888009028633
10.238727651116116   0.061437634205534615
10.72306553142071   0.08020554264259001
10.442860598877363   0.09806282707943759
11.130717196254972   0.10178327520463042
11.542424547564872   0.06910904121731236
11.800516378278026   0.05639801094396445
12.216569959236978   0.048173537890249696
0.20058883941365985   1.5618668107048772
0.614079366518528   0.08938430359420729
0.9195599628839916   0.23965851821843906
1.124521228697789   0.4165702553830087
1.6513778853052974   0.473325716487772
1.7455635090138963   0.13664497444741716
2.072090153627956   0.07402188071756863
2.3383233452274186   0.15294123731494907
2.5054997872370954   0.26865259980583717
3.2377993895215336   0.26837156134840734
3.240874931637719   0.26213275942939634
3.3588650553165142   0.35511013301251193
3.8865027155944447   0.08860329716098136
4.141722600570444   0.07391577852532466
4.417971590010795   0.12258964179015358
4.576219068054651   0.14353796011444062
4.870757064027148   0.17363856295702618
5.420579510366517   0.07412994777417642
6.0906231212888144   0.24881785502915288
6.250045576419105   0.2313837181900191
6.442211371162644   0.0962483377165678
6.5683196708666545   0.05186861784930383
6.6693876218259724   0.20383143881251797
7.5043498327859   0.332442145739293
7.6577839409076445   0.10605183197759017
7.98876099750553   0.08473747390924351
7.8586684999254635   0.12352846827369042
8.493317888205114   0.14979559279439522
8.889343340234793   0.09196375175187654
9.10752971096002   0.060664020278469497
9.233593578627568   0.030996799623710682
9.406342053283359   0.09868093559987158
9.75402520558682   0.07692123320188453
10.32394449848312   0.1059394073159285
10.69280657880791   0.08280807527116961
10.777668196643214   0.12252880087714271
11.093432535327972   0.09393075513856707
11.051338914903937   0.13508328573007922
11.558910753810128   0.05642622563055699
11.875513692408106   0.06106133748661869
0.348338786289687   0.6177618607060194
0.7038856432279681   0.6912949985261583
0.8806880511704829   0.18607724550844115
1.1328009405048431   0.37458922204337924
1.300508580825911   0.5858948804350809
1.758967984897256   0.18625682124426743
2.035313882540553   0.1649454024198843
2.4182262839237083   0.21427954732553642
2.82077876450623   0.2891652284906937
3.145001108353299   0.26853415133225
3.2331929039343357   0.07096690285416518
3.6644383713144646   0.1125512132205684
3.8336485431151868   0.059765874087334546
4.157930837150149   0.16906346746979264
4.635073617163628   0.1752139117497572
4.803340661740992   0.16629671830718915
4.919910284244562   0.2357969879017868
5.3572245796751305   0.07996100184969349
5.797025287844556   0.1448314205356179
6.006241247046443   0.10024325194789598
6.483736613027768   0.1444854371687707
6.273650858488832   0.2546187309236379
6.582851660117436   0.15193432620512995
7.042119904430999   0.13238913809120484
7.943926377340297   0.2696728780835605
7.8157759525986705   0.047751107879152634
8.283661234898222   0.0726144118238146
8.504023526670093   0.04462791036611515
8.584089784996108   0.03989600470321804
9.155828935158878   0.13682547244231777
9.123806861681672   0.1322673411765788
9.542826365383712   0.07661883794440387
10.096996386617883   0.0824966356840639
9.838871881061223   0.2082117010369533
10.285198971470773   0.07577131885756996
11.056010083359146   0.0835468785087968
10.933665750760504   0.04870125771997258
11.40399475698951   0.06435449840515017
11.328547419960094   0.10562352977510937
11.726645677295899   0.07748337359424498
0.31807736317804214   0.32789325020413923
0.45985711744545116   0.973857205418285
0.9874322548667864   0.42270393020052244
1.0541536844678003   0.5482843239756715
1.4099994714160071   0.1820601332944312
1.7750729475747118   0.05845013867815309
2.2118624808859013   0.25649275200610305
2.4529284726248104   0.27164574923305534
2.8266187602638797   0.4237954933208037
3.0651567671732085   0.13542164795224476
3.549289644711598   0.3199495338275545
3.4357112563662255   0.2367060508042468
3.7147881850380786   0.20382746608296887
4.2090408330554485   0.17159432803701674
4.551651164710022   0.07293853350684651
5.109993897846223   0.3100294265199275
5.140565203580084   0.08153877516419285
5.40335002450872   0.057953519090593104
5.8249974685020485   0.11713833949463934
5.862242846322355   0.09229902848522169
6.151597346197308   0.11730806465476738
6.465892708144428   0.09239285451275937
6.423976843963111   0.28503433594162714
7.2162918424100715   0.04882404974933723
7.819495660390156   0.18914216158901656
7.857902186717195   0.05211787811362986
8.84128351645182   0.3955352219027802
8.643017816211723   0.18465073345417715
8.554146538525652   0.08163063169878393
9.30579286362315   0.1749897929444434
9.419230740375612   0.10949466706717047
9.625642096758092   0.13602536016014552
9.772574036640867   0.1069040837942891
9.94076178045223   0.07904160687253385
10.05512539474443   0.15405162098710945
10.544372857028689   0.11646354040472592
11.082106386660199   0.08923415843293793
11.30445661235481   0.04635128745428939
12.03783045740241   0.1700893584347843
12.05858401194036   0.10830334433391646
0.34619033991480713   0.7891574141573863
0.7579784566574372   1.0193001936219388
0.9469716409367699   0.21496407647936852
1.2145915878691536   0.08714788874587463
1.6455079076520294   0.3708954626286095
1.7415688423354745   0.11032624232310664
2.129437869430072   0.3160158293805648
2.4235480664563696   0.08863457122491655
2.708840840383174   0.1981789275315189
3.044859230117734   0.14594216435979446
3.2022979656319   0.16519214165908236
3.637751487025002   0.15431826955472014
4.035424070347979   0.14353286250798286
4.632101627722885   0.3660822460376539
4.426519629089704   0.08236801050664329
4.575978287940741   0.22498420951494616
5.004129595856326   0.05001802209065141
5.005834456783899   0.31049808906965776
5.919009695685565   0.12531735174090003
6.025461418491396   0.023578262859687837
5.907653004507135   0.20367003683246504
6.452022590580831   0.11197927368353733
7.017409425547345   0.12789045332921878
7.115310698246628   0.06440393879989227
7.622694163847739   0.12587949039270704
7.300848284353372   0.26574010323032354
8.218292577740774   0.15020870206094677
8.646417847789449   0.12953084757612943
8.618631794321795   0.0774062831746163
8.867365459004212   0.1419885735517911
9.47162937211371   0.0968548609668815
9.885723665323022   0.10146802316811405
9.904847284501363   0.03161067744865008
9.909288004893883   0.08375159069305908
10.705145093600603   0.12770277402103358
10.85102451786269   0.06289873392117228
10.747075927807588   0.12677579517821516
11.663679070340075   0.07654742056599805
11.617900713488211   0.10035938888745395
11.889850589953284   0.1294602669053257
0.2874785013946762   0.1293846828386956
0.5871709944757372   0.29891650312984575
0.7738013794848942   0.564418660009207
1.2037905799903248   0.09755123566140429
1.3928017686953835   0.24574547227691707
1.9752595541375846   0.40470105247759763
2.186500065237331   0.13459315907432104
2.3942426440206503   0.13999170248839116
2.758649684462824   0.28460376560353123
2.854662535478261   0.2799715183004598
2.841643864205818   0.6631488897853514
3.562239065901331   0.13191319827524722
3.8795097169560417   0.08727302716489943
4.026313327551285   0.13938480298544742
4.522611971814472   0.1551894057696281
4.622385055300534   0.1551429846632018
4.729018489001007   0.28070613483583395
5.280506410675263   0.0757574973066751
5.6274290627285435   0.10227437416535833
5.933842912844984   0.08533717324497034
6.358274009013861   0.18059373676591806
6.300779202418881   0.17529754775455234
6.68025854886052   0.1938581512002508
6.631181320072723   0.38220523723083677
7.741042875369474   0.15641123429097853
7.967607979770254   0.11104650464969938
7.935143652346799   0.08479311581196766
8.948983845283275   0.2616537321570627
9.093947323499112   0.1379943338776395
8.764799173814213   0.09038733545174005
9.690642867496068   0.20879974257887796
9.331168875913555   0.14364557840372905
9.198667528229059   0.27119165669658574
10.23436417297605   0.05162111260905694
10.500473212709027   0.020094140658668186
10.695461721640896   0.033046880295701006
11.243513024475916   0.12477691574632842
11.510823995334677   0.03035875727364071
11.303995110916496   0.16527902630691982
11.754894150387914   0.06325917490779406
0.26013962816824643   0.504162803333247
0.7362550909443454   0.8825588311528324
0.8779907702539466   0.37626220147952427
1.1983636594638851   0.10439199421415447
1.4344853489471083   0.24113411969460719
1.7423879519033487   0.13657344711314723
2.157544424916115   0.1931348218708584
2.266141210302341   0.1741304890018305
2.7644659303254557   0.08331823662655247
2.9729692615635903   0.07802090363519142
3.1671199075954384   0.15191146606090386
3.5545741905594537   0.07945612128743215
3.9835541407381787   0.07847170582680714
4.07776640460428   0.20781711211775733
4.358955876600048   0.17763573320923373
4.76184904031158   0.08948285990089898
5.128030104338169   0.0512298463061544
5.582562379459306   0.08030202718693559
5.954989692968299   0.19013866972161092
6.117247681499333   0.1353687586720873
6.660340196558088   0.2753361289622545
6.5271865348502125   0.08158908964206747
6.87075952849691   0.07215034554059764
7.22363349019409   0.1519952085571193
7.206427511508712   0.14731772572368124
7.920381599988337   0.07832085461642677
8.053425351416747   0.09241560627063852
8.541608760034416   0.11177083769530205
8.52568757937747   0.0874364122479751
8.750781243767761   0.14786158045003972
9.204674509284462   0.057537875878503016
10.012496666738928   0.2050704464507607
10.111455234568878   0.08529413637993882
9.923995231064103   0.10654940116194878
10.468585807812495   0.03574515691560657
11.19065948888784   0.15403183546736626
10.990228214930099   0.047966943174952224
10.767345804687757   0.3370001581209519
11.147810901636886   0.19377795111056226
12.078090645846816   0.07834545689406842
0.26144523037242356   0.4629527984412734
0.603143405082703   0.2919015828637727
0.8402014260283202   0.28464467355268663
1.2508762173041952   0.5129722053963935
1.3772785316282914   0.284683344100083
1.8038346425954905   0.23086975771180523
2.240516689205238   0.2965525836010255
2.404773491753961   0.13508754149137137
2.58844051380652   0.17290332564114502
3.0049476109235775   0.06712468925271993
3.3947588534205355   0.20704407100455643
3.55259212384886   0.07878330758162988
3.916476842473782   0.026497127746446945
4.319533649267455   0.0828198285282714
4.671745445218834   0.21290738753454846
4.837790298399727   0.16159262530327026
4.988273417805139   0.10764239941494066
5.44495594916155   0.05636329980753965
5.46574057247304   0.1672251966846039
6.171595912103505   0.1842903730468701
6.055308917480071   0.1223417899420395
6.635237588473188   0.04700689163677229
6.7277911139445195   0.12252072801643957
7.2466372710777405   0.07058744803253546
7.569463222116089   0.034523871178030685
7.756238461006317   0.054439238163578145
8.18558686022819   0.10333934124126734
8.30934865520293   0.04607679135266344
8.92281209067319   0.07401576031856864
9.129469196099006   0.04503472924559289
9.245758135830476   0.035643833901439874
9.325096322201992   0.14793500529181064
10.015766987189702   0.08238884094904231
10.757834718590672   0.14473342467111217
10.385358802904227   0.0891116387142173
10.721364386823813   0.025934138848240546
10.842601514462192   0.10472835588826442
11.139704332531428   0.09514955571439256
11.363202015243969   0.12124634101689939
12.13307800915851   0.0837738801456616
0.23094868747279518   1.209960473653218
0.49664226157480795   0.6959043581263071
0.8663902480727427   0.14237757381895397
1.2226119323090554   0.2975934372698599
1.4750732716300148   0.19744878668309754
1.750343409457054   0.10415877524876863
2.137182413422845   0.20050814113527196
2.3965500190199296   0.0697564012783977
2.673976014173092   0.10278254600527716
3.124666297844769   0.1992637260405509
3.638899553485665   0.3905531752580555
3.4913513211288736   0.13551557182088042
4.108052562646398   0.2895680068294303
4.110522165292748   0.1703702908112915
4.3227150162478   0.13117852658083107
4.320905316928379   0.477625500500995
5.034178834328171   0.16200637382809333
5.011575596177668   0.2712235767149712
5.885320680627565   0.21692933776739132
5.944400514936273   0.057347868535881856
6.174284246080234   0.16633329209338163
6.60359425858755   0.07274590759294694
6.631406678929074   0.1725226715022485
7.140774637114482   0.0772299486113605
7.1687915203897274   0.14467005019019033
7.570266192052801   0.13839809106068335
8.085935675011456   0.051460787799349254
8.11397354448922   0.11783737922298465
8.198435945348328   0.268398360276371
8.424033522016176   0.22838212306211242
9.151657948337432   0.07471545136858004
9.625227344816627   0.04180923423246909
9.332546362381681   0.23142608185461488
10.13164105285418   0.06716446173171027
10.154845893401943   0.1335817683744373
11.016178701026124   0.0837775851082878
10.801045743426137   0.1679260780452719
10.779009210168894   0.20480664954396713
11.47753343806339   0.14896552135919852
12.252045302683698   0.1345830171454687
0.3453900626424547   0.6829496705860717
0.5837599965850301   0.12968972591486133
0.9453500891239   0.23030213931442242
1.2221009596809052   0.3713607420581556
1.4071850030858584   0.2796650155924626
1.8154813622082187   0.15264088706714718
2.118560723535734   0.1718574282644759
2.617071054648777   0.5554911047449735
3.031756061235736   0.6961584396341961
2.7179041129036174   0.3361807587511413
3.2678536882905194   0.10437129321510763
3.802311432956169   0.23690656094025928
3.9294300132995663   0.06045191170813778
3.9788188085389407   0.2798750164462597
4.544412856010239   0.10615782476708763
5.045295529543805   0.4183053593733969
5.345624252943291   0.1946930036953515
5.50441670728618   0.17894711587253462
5.696026127135362   0.07024221866609265
6.0505965953051914   0.1310576844845747
6.069435647438448   0.1684734792884343
6.833668503750796   0.14437743162307953
7.08763762765827   0.083880196149991
7.19355877153498   0.1430885775321652
7.634916105972911   0.14024602043260395
7.812442613173684   0.08155831853233372
8.019421565167686   0.10194539011919566
8.521642849986067   0.12443069340883206
8.18209972913614   0.26771685431870035
9.518853615622449   0.20469023365050001
9.659799012118262   0.14217502820571187
9.516331605464822   0.05773681360647257
9.643827646307548   0.0815719654265477
10.726621971211417   0.17102201283779978
10.010793543263203   0.17763306886706884
10.933939110704513   0.13510366578289587
11.305838720091735   0.04697517449928988
11.48433677048225   0.030416784367711003
11.755614109743524   0.048905411972974044
12.094693457775941   0.10346351693479798
0.3373699707365381   0.9306753187020035
0.5614363080989734   0.36801195157405486
0.902375108566236   0.04738351423691255
1.2940983079061337   0.36001316985371246
1.5713647448943189   0.09454608815200038
2.013645918315422   0.4729622836118687
2.0762111582743787   0.03755060752114247
2.474722287940222   0.18113894899433283
2.706918325845669   0.31866716686046676
2.9129082006393725   0.14364233652831765
3.484193035127184   0.20158899525790755
3.850094025028158   0.24326549296180536
3.8888174588976296   0.18680259932213308
4.228391470450194   0.09869069151356546
4.513764745208004   0.3150579927424612
4.762746475473399   0.15815437464198534
4.602335367606316   0.41134976177964
5.324949485913212   0.17336924258005748
5.78982548775203   0.06946115027365056
6.132687763978839   0.1066825028200936
6.1333792816518935   0.1507719112492138
6.614753773520202   0.11966582521377418
7.082470556676941   0.10044885782232109
7.211449773961447   0.05461456316079782
7.310532186351737   0.08790556673970837
7.730950716940278   0.1243117274488249
8.453462144297253   0.12896953042156808
8.353245775364922   0.07743989989395035
8.359987170723326   0.1695980510319133
9.452536412745975   0.19564635956819412
9.038523308958636   0.20119279626845463
9.829846525932979   0.10588818006137551
10.220683080823418   0.16620694338572797
9.754077953745679   0.166569951023203
10.347924242721692   0.082283518103114
10.38942756695534   0.17534109003899315
11.01992531343648   0.08227989879015521
11.269262288500602   0.10946256426489069
11.868800092248557   0.06656454786622643
11.89399593845543   0.049043187179823436
0.27617306352956217   0.31278896807658524
0.6526318552676366   0.4501926179058132
0.8321961859758767   0.2905466192547129
1.1985935967648749   0.3752933055272432
1.522643972106374   0.22516626951177565
1.8242347837058297   0.17090390144815926
2.093711288979276   0.10246540572665684
2.3803040022655337   0.13297577037617592
2.720848713227004   0.06787044612435107
3.373374161136484   0.4974460201314524
3.058946966561321   0.28540775691093956
3.507732886284998   0.09191615075439602
3.8436056336309816   0.08231519761359017
4.315594151509536   0.09152408201275287
4.545956181685673   0.0675754985171223
4.8821913111324085   0.19547703222615606
5.261501236157821   0.2419446028054593
5.730720592423486   0.264504196201656
5.687105757256049   0.02116617833444111
6.2824079658526175   0.2913760825827554
6.240142219065999   0.0683799008573587
6.864301710913383   0.3496790564824758
6.575975781569746   0.15148095469243703
7.565470804688204   0.17686118939289605
7.359202233648966   0.06880549942773712
7.812276191301082   0.05760140161198685
8.527049785440193   0.1983025777624717
8.443566215484477   0.04693410922790728
8.479027567335084   0.11214036222401631
8.789337910851804   0.11596250434408366
9.040502628616537   0.11814913078802089
9.585194553213672   0.09152231781812388
10.174703789979011   0.2253223722326521
10.293461347357917   0.04579806446235795
10.468045057888528   0.09719344065971573
11.142981403204107   0.13129985704170533
11.063930549005669   0.07869737333003846
11.253069866698608   0.07781566717717395
11.363462629912839   0.1414663512626533
11.879077686267463   0.06241211711715712
0.2672691009937017   0.8701459426782533
0.6020151216252727   0.15308846084499028
0.9165341702949656   0.3854052873329342
1.3602839373849984   0.5494252593173932
1.4506450256368795   0.3093132069584171
1.892148956406174   0.24796902138231877
1.9821305612407283   0.2475946728810954
2.4493849300856145   0.18649864080672024
2.690823209964665   0.19429311238740019
2.8620690872370593   0.393466190781134
3.3045572196972017   0.09760870663455967
3.402378278071621   0.23178326508273314
3.6910065613402585   0.17909572200241242
4.115149222299564   0.10945286182776244
4.425207865518163   0.16627851199097293
4.7500983921685265   0.11531724247556449
5.213779395984561   0.0760549966892654
5.458101555068743   0.06037593987479561
5.9563575227550905   0.3221899307562123
5.7345104554253945   0.30421805643843575
6.17401764000863   0.05074077334693838
6.501716332901411   0.05955371958647389
7.1478700648939935   0.10114916383567356
7.2705989924053585   0.06804649358782844
7.418546703290933   0.19181451015168918
7.857320276655653   0.1303306538421952
7.969747522704904   0.1414851664861349
8.663079051247806   0.1243454336317874
8.630076604249094   0.06197897948241651
8.550110662838122   0.20266334410917525
9.163184415670573   0.052127034811586474
9.542335049373024   0.051321018012054624
9.858566910950396   0.08046260706346557
10.120341688703517   0.060027654575024465
10.317144381178323   0.07349467697982848
11.131837262787345   0.11011035285973556
10.810511193828367   0.10240993335206297
11.507240667909342   0.07083925853119954
11.954044032002015   0.05585670844730774
12.539070313308686   0.17651468050606536
0.3087228798228563   0.14398702198927277
0.6501657597145495   0.571947662157271
1.00355365022275   0.4138931311429257
1.1773096045599294   0.11061333772772648
1.5353927325363095   0.1657665402714971
1.895086544946754   0.2400365990595381
2.0826157252861326   0.15508359328631047
2.3686592444176586   0.13880447161446288
2.6537111281747308   0.11787353447716262
2.843697600921113   0.21663146613083958
3.439551097097673   0.10256156768024163
3.679441686841007   0.0988883638675631
3.9441388415670193   0.17044789072668579
4.344259085470568   0.11027569082754274
4.71852206026305   0.20216465767387443
4.9630787656090085   0.13855858248892192
4.756887148675331   0.39522559678619856
5.4257068055924424   0.13815868675833112
5.908801293290809   0.1744536940417571
6.22565943784161   0.20787502639788583
6.071285301490075   0.1728471052898206
6.484656109166209   0.06859521178587784
7.113805231540801   0.10268564291820916
6.453208431642414   0.4108718016767805
7.560150228810073   0.0549628647788077
7.783367847089423   0.0772278815596249
7.936090630487526   0.07424256667284218
8.29748245741923   0.0656442895347703
8.758921354212879   0.03682796446824964
9.066338427701725   0.07741260869950423
9.521335838354823   0.10581779437069563
9.286095241597586   0.11140656110713096
10.221992258682281   0.14753061880684126
10.122039827760437   0.10573048099275223
10.373783800731678   0.08195741562959837
10.210567834156535   0.23824478851434408
11.096095300018142   0.04016167957772954
11.138762358023348   0.09611202638675997
11.532656359091176   0.15643448404711213
11.889732831191782   0.02750662016710179
0.3284943273604067   0.7035035628034092
0.6394916000141717   0.3320975557723997
0.88036737938167   0.16185470586984435
1.1677262746408947   0.13189686322573654
1.7208296955751197   0.4094605167025432
1.9161672404834267   0.27654143105098355
2.2070387819733654   0.17245716613962736
2.2762546407253463   0.29279992612888733
2.7247904530832927   0.24313502876682566
3.201039613819088   0.2030989880469829
3.2057903216000296   0.19633076804498475
3.5562745850165385   0.2576254579947424
3.8068417734527715   0.07173125126367752
4.059055940412172   0.24919423455342735
4.516902279323233   0.15240900179377823
4.993272670302292   0.11298339160531298
4.973858666178349   0.14211385302109736
5.083610617743867   0.2905231221469075
5.236795213240801   0.29149883160449586
5.831199172848015   0.09213165984328511
6.346442329659351   0.1831995534764039
6.800296602413083   0.11253285555085656
6.597228994714878   0.18034477706097884
7.004756859154607   0.1454654803678678
7.686777139189795   0.12310230606436906
7.774260479382965   0.05073513434859576
7.727070926385126   0.24129597600586292
8.767167041750676   0.13417661460975588
9.092038336122188   0.18682876977114335
9.321814633947307   0.2083805082727496
9.472926711986123   0.13782781839109362
9.728520098462345   0.08703346958555105
9.601407168202337   0.18584980405478602
10.10971300875705   0.09968832676629831
10.501133309540785   0.03347191572936057
10.769948171205554   0.029339266213288855
10.98411071870321   0.042993626972332645
11.528078115349278   0.20180857612588501
11.41203459808552   0.12830698327986687
11.63198927921606   0.09802473731656366
0.29433988337484956   0.5533514424741123
0.6169560849653402   0.2297832096970229
0.8466295262435274   0.34018516776069363
1.2083927868655715   0.37290900669510463
1.6949543344548028   0.5609119565933465
1.8694629652930372   0.23022476925475052
2.1557810151276846   0.16363447852554522
2.4798859386087737   0.09553600751668337
2.7669053308857845   0.12458099646514717
2.8926838030281337   0.14493127669595518
3.386764200346689   0.09597991091712059
3.4068480491693895   0.27335797908079995
4.052935115781183   0.17146726987349262
4.186885260757886   0.05770326642950409
4.383621180576019   0.13553362227856788
4.886713561513194   0.0530860959863379
5.134179994223996   0.10061913529361424
5.423252904111673   0.08969329574134965
5.73522746922322   0.1477416500023824
6.387666796474706   0.32428899023215435
6.4457796762650545   0.09489978297820541
6.321779395138709   0.2638536338577476
6.583730610871486   0.18467413341769
6.907418077630648   0.14286959300024127
7.627961564677952   0.0781322675255081
7.702457452594002   0.10356133474256068
8.277810271298055   0.08058474931283281
8.406351788893272   0.1034304240301269
8.559781393411928   0.06506978378994115
8.993491088701994   0.05868980730783151
9.166791980152249   0.05445862027314842
9.632248047987181   0.11266668289041405
9.927888868991115   0.12008604560981953
10.23671419174903   0.1111589951447385
10.37045871203392   0.04920375008199716
10.473408035940952   0.13619565465228445
10.825411291177275   0.1218333549415573
10.818961342672367   0.2397645316434039
11.746531840332477   0.04233539715510865
11.968933058153308   0.029621410303939846
0.28352054092967616   0.46273711410344004
0.551176501588801   0.322556532771914
0.8989872453164595   0.2256621449019512
1.2666155745736545   0.4939384826868095
1.4259832220577022   0.18626472419910037
1.969377905417682   0.42435609530510787
2.079514371912924   0.15825048487282004
2.3738432180446627   0.09406813010560673
2.782749046566907   0.12107416719531236
3.1523173461050193   0.20422579865078314
3.109794969317613   0.19252938694456037
3.5695799396728742   0.14262991386571738
3.643285286495984   0.31366208350914837
4.446083851147436   0.16341619967289497
4.547962144318265   0.10640744483726976
4.891018981713505   0.08365252985621711
4.763753870070176   0.26366439361579286
5.696472926378075   0.17949104067274246
5.339085787403554   0.27647857828125
6.051137972090821   0.10312664477069994
6.187890833708609   0.2511285164591311
6.712885756034036   0.07077326374773327
6.769647612545201   0.05313086410368243
7.058757643335479   0.076960769611536
7.848672833204104   0.2094087864438374
7.806708908407947   0.02901688195633092
7.742381979200508   0.19569189759661076
8.379779811699729   0.027545038941498557
8.868740596343365   0.08319960531949092
8.792461543632106   0.08220298035237489
9.2685849002674   0.09714398102452335
9.269507371450366   0.11602493415146302
9.91098761702051   0.02838304153593371
9.944524304158668   0.10296988613537676
10.189061729327847   0.18387504895156317
11.004758872704317   0.10670992979966483
11.73544307131593   0.22673237593013487
11.323020030941885   0.05286987514233584
11.516668074702608   0.03346027063313695
12.05106268286788   0.056544878876101476
0.2765078912526587   0.4604450627685979
0.6582628857933345   0.49926025101024424
0.8871379853088738   0.24203844039689815
1.0974501084618145   0.514856467740785
1.4634492312619913   0.17343407090617888
1.4829596099855196   0.7851402258860727
2.0346814642537274   0.19915158335319783
2.3092193341159852   0.10213724050360201
2.717100562022293   0.09644053183627302
2.953266738548457   0.09325153287538472
3.3049830246075453   0.1282004498898839
3.488726840410838   0.12536296819920562
3.862927959445551   0.06736348152096376
4.17310055707827   0.05847318868713128
4.6079011040396285   0.18747700279490567
4.680119926727756   0.11477430050255748
5.370568968128894   0.24231769070127906
5.3488973704184835   0.0843531341360465
5.165424704034267   0.34616640239420915
5.786315611289497   0.11106799005220827
6.299705316493385   0.04785339710558299
6.590639765783622   0.04825723389556874
7.379468126983547   0.2914801322835586
7.331343538617883   0.11818592599738216
7.7090729152421575   0.09287885178151724
8.067155272218436   0.20049883460093293
8.457233219903621   0.19149745160857493
8.19204035555967   0.18220802684966325
9.162377570247605   0.2416186589974084
8.79336749731437   0.16703701413183283
9.376338516467648   0.1154646608662157
9.742871257179571   0.07152146545435659
9.789407594746926   0.07982498322283517
10.080061134448478   0.08369691661639085
10.30212264466412   0.11109590196689882
10.270266721262992   0.18982674299957403
11.253694597379369   0.058553322208368466
11.362676238396405   0.012926015507645857
11.615738138257807   0.11186493023207292
12.35545953400948   0.12495134619149466
0.3299246035416017   0.4561970082308492
0.5115758690653921   0.8405627503744142
1.020289910910033   0.6287781874196314
1.3019498828814886   0.23355738354713973
1.5372018271922112   0.17046695623672736
1.7017055115636144   0.19927581144549414
1.9556359586132848   0.21261780773163785
2.439982586508435   0.13019594418546773
2.680362224250766   0.2571688307476319
2.9829748670731773   0.16369963926681833
3.419773388633256   0.25949893686217074
3.4263745430703034   0.30120973763897985
4.001174861703657   0.15828724654673676
3.8076300125140534   0.342183275693061
4.5132913433601525   0.1197765417258493
4.944034753053158   0.2653482159359399
5.028869142969174   0.10061724431687445
5.251723216321929   0.14436604001543538
5.500214168609926   0.1603562009153235
6.250984674922542   0.14556625417348548
6.165609132410774   0.1743535300710297
6.458382240535999   0.11508391519790513
6.718162470545354   0.16250163628364708
7.073109204399778   0.09314815026197518
7.688321132171213   0.15608497232646157
7.928492444182215   0.06992696855875072
8.401977027542195   0.18037080884168818
8.453953603579288   0.08481594420708391
9.122231083492991   0.16059799791877646
8.804657270616111   0.2050595193181316
9.325475893566802   0.06727216845159696
9.520540463726984   0.05636907876487484
9.793520535282324   0.04498578820474013
10.278901880804884   0.10275694398995877
10.407018502053495   0.0367463137507224
10.928966015793597   0.11845963357203784
10.83822015816738   0.12374144797566722
11.25799249625606   0.10170380725197055
11.86085533747637   0.08709296924925854
12.468577880717042   0.1408107912253113
0.3994409844078491   1.3245819874656601
0.6711753650622244   0.7341840461497225
0.8719743292385314   0.1951783738175632
1.2485613728012486   0.1840473174563343
1.4773116577453764   0.1010069712195513
1.93720543510741   0.33759540046191583
2.4023037426409015   0.5459069991694864
2.4159376218917745   0.20681281448023356
2.864161348940527   0.3513992900115154
2.9238331881176585   0.255320797650236
3.2502409087220374   0.2121877359507853
3.452854611382408   0.13636707742047133
4.097140838826168   0.16654082107198057
4.372741606071809   0.20506616961557117
4.48174528852826   0.0937390982672315
4.823332975312354   0.05878044766033886
5.0852539394285206   0.09254953659181736
5.472886339983709   0.10258051958341348
5.560300751224126   0.11469976113639738
6.082603976437228   0.10149023760894524
6.793151025581511   0.36565827570986026
6.906089234931533   0.12193938315285903
7.090542209931188   0.1855873404783194
7.218177439617687   0.10112213204736893
7.597919819025134   0.0805350700994915
7.622839141354616   0.16897894462161236
7.779029382551259   0.18452499208403458
8.58985430837379   0.06752523808609703
8.904099100678408   0.07072904971637822
8.734267594827275   0.15396105406293226
9.259944718329043   0.08039127858174122
9.341955121908656   0.16869680105481974
9.855109795071304   0.027861730396476526
10.505186451968383   0.12094684736276134
10.840612262241157   0.1302501667269096
10.931202138225578   0.03175536256862262
11.095020480172572   0.04494713983212349
11.584978993535856   0.15423905705673277
11.194588574891728   0.16109428987860622
11.844595041257797   0.06242390536319944
0.3112502639425707   0.179284808528319
0.6830228736331099   0.8638585970051514
0.9343271258235764   0.5394573130459438
1.0842127348824604   0.5701696395850123
1.337793475092375   0.43222567496582626
1.73058194560866   0.12781309758061046
2.0820684352629275   0.22277045090838332
2.1703970564232833   0.34235874657584775
2.670340838772446   0.26637673376064996
2.933469250783045   0.2161535476505621
3.355633578932421   0.04331744701778669
3.409736077130457   0.2976287190473306
3.8858284958232887   0.10730307269500196
4.289331834042522   0.10564250677765481
4.387107428742888   0.0965003603107039
4.891856822601687   0.07279931774109134
4.8555791653448805   0.15658365124201373
5.495648176073152   0.2261840937746258
5.962220026878989   0.14794752865400748
5.836190480884749   0.10862702623272502
6.162569724816373   0.11898686614302131
6.67397216339685   0.06511991674820665
6.824668818044272   0.05143943026960232
6.800170816989623   0.238262173069122
7.309772886835587   0.16734557366015937
7.650812353686889   0.09574376279530496
8.205992422498145   0.04530297601549031
8.91064111829146   0.2528147689318631
8.776077603655578   0.11754862890743109
8.658213552667398   0.2376179237121173
9.318377372472662   0.1462531956749452
9.671332813257946   0.0589421720485435
10.45111415705339   0.27799387158618905
10.541762344231639   0.24607614009809697
10.696722890142501   0.1042137306780292
9.987411190238019   0.2570853873024954
11.163551132376517   0.034816117497253024
11.226748206157136   0.14853508101941276
11.60188786018219   0.07834594281447219
11.986764282712269   0.11312054213594756
0.23836853929470161   0.9311762346303905
0.6527494282545244   0.44788358900337455
0.8944261337255857   0.23818842467122517
1.2395660591868392   0.26549789833669907
1.4975970046210507   0.1333312201061846
1.728514039575194   0.30578855792166076
2.1920805494083218   0.26131220542387806
2.4186606524193657   0.11194121794252816
2.6009448927921937   0.14429698204668595
2.7901539467672394   0.3876217605844645
3.393677648449157   0.18312108922093648
3.7230913254517937   0.15647155123730438
3.9421895133781852   0.16455854595946337
4.346193718940576   0.15602901783518394
4.6412140183486885   0.15755082508551785
4.940366035430064   0.09731508399608566
5.415309867559116   0.22708976887077206
5.077507991624956   0.2581225404612535
5.362468733541433   0.30468125134214563
6.331411558551254   0.2665077279596286
6.248235781990902   0.03318206095268483
6.842918062602579   0.14152190250070606
6.536023495442639   0.17611640674102425
7.320589261139271   0.162926696955716
7.419969776791323   0.17493671550089807
8.040372343233878   0.1935857097148465
7.605168635322568   0.2912151654058251
8.046769398308964   0.14090356853272887
8.924786130259605   0.11603978575006235
9.035508550269702   0.031751723946263376
9.321447550699075   0.050411869301145426
9.615514897429916   0.14622116733371307
9.964768215037473   0.027921153399626624
10.00931811782587   0.1517380332381931
10.676599898302069   0.14567012686605302
11.091971473360807   0.1506328966583081
11.349776991781258   0.07140690884274863
11.649945005475802   0.1173404789978805
11.465495245940783   0.060548388675548084
12.521386628870511   0.16180879310387472
0.2305367335279785   1.0463578759993444
0.5118937021780249   0.6143386826809547
0.9367144395372536   0.22601361515836327
1.1953667282890763   0.1016943461235608
1.6194335368252015   0.25415811746986405
1.6496256782800147   0.3536705338980683
2.015276204462242   0.21973489245648098
2.394895531242082   0.10471685941578755
2.7345182874435445   0.20683258232382248
3.077574677058281   0.1444218335902562
3.191973762277185   0.17396347375120064
3.6050180841241204   0.033430608638626465
3.9619506998026686   0.11028768749071402
4.003906672651679   0.2667197646510045
4.56355770678232   0.1321121157056172
5.071932984740113   0.3422150572078008
4.886595036028937   0.3020047358879755
5.12566477475204   0.2512110035903156
5.993874122137879   0.22019570971138874
5.771331370428007   0.17579484883864346
6.44511704144624   0.07034614916985975
6.315896184011364   0.1747914550631848
7.0343074530470435   0.12450296478480048
7.441689405875787   0.15979346040912332
7.379164658853232   0.10796255792403991
7.759249841359046   0.08460909379968214
8.283095088470953   0.12098305352511693
8.688796413020683   0.1577937505136588
9.042113646757077   0.1551773713984091
9.380648793810757   0.1313863880670616
9.388922808859844   0.12736308889679826
9.656065422824124   0.06472010334842525
9.959437164191622   0.0765116305604052
9.913426699920388   0.06574831002585378
10.636007968232706   0.07964121169740722
10.956208186358785   0.05043497627765876
10.482947888313065   0.21915346274021694
11.194373017534534   0.09529137732410159
11.898828934462237   0.09778489244158788
12.385686134129301   0.1026790021838107
0.24793141841799293   0.6875171965618947
0.5740595330067598   0.4925828524620711
0.9583713910458548   0.27982456540322914
1.023176182554416   0.6352002396220371
1.4219902126042423   0.20283491747619345
1.8622697746807584   0.1750828658430646
1.9150195309365239   0.5667660079004506
2.303425330661977   0.18437033355351762
2.841180607541723   0.4328851552391071
2.95559056465076   0.19879882686988296
3.3306876514395856   0.10319386272790251
3.427357598178998   0.14896373087481488
3.6060456901554385   0.2771230990794264
4.286351151995526   0.051762573472559796
4.892015718846555   0.2920815369257737
4.669912612800969   0.1686584101547384
5.41858379203887   0.3220461668487582
5.55315543190488   0.1900268825080077
5.711343491256991   0.05312157460698546
6.012764954845554   0.155867279047783
6.282744640865959   0.09983890627624571
6.32779741295815   0.2732948852979134
7.153489362650665   0.11856449169733532
6.989866351420466   0.07871685632993021
7.435312822474451   0.09316749844507136
7.98228056519193   0.0664073694996311
8.103409600910467   0.0845402981082517
8.366260584872848   0.11209800991489878
8.427222175851066   0.1395460405191148
8.658672319968506   0.2215825665768624
9.060025310383363   0.09552324713839766
9.566527284264811   0.05804834448455592
9.935260755847507   0.17204642763374317
9.924920628340754   0.08824590287202153
10.829383900992074   0.09510891946984841
10.354105405782379   0.13347533381477883
10.30610388038608   0.2963210285238227
11.496686996268616   0.0613978519906337
11.444462597746778   0.07822608757111438
12.17603015307722   0.04770933789093249
0.4125568710085002   1.100044079780629
0.7313343561235628   1.0300165589063957
0.8181598230734155   0.3420994071771817
1.4977226697050303   0.7436555477806933
1.4539303636663978   0.1555105526800684
1.8775470375447267   0.2988970077781157
2.1979100613229616   0.19510441389925826
2.4674258308403956   0.16278381362440514
2.8393522588229763   0.2895598188914303
2.9949783071079317   0.04426628708620974
3.3236541520934244   0.15053488294491515
3.5094887945977447   0.17888007173305467
3.7150656249493728   0.2448882905074813
4.211968892335294   0.0715798753436051
4.7664263746293445   0.27646700915362815
4.795168797527277   0.08622453143773151
4.78367730353697   0.23471221297625083
5.761518199762378   0.30214591486055226
5.802998672159373   0.07276767311982549
5.985157521993165   0.06726627894381436
5.944872438963963   0.2934457962502589
6.374775553726831   0.1492487008694643
7.398068346581139   0.2759331264868609
6.921657491900914   0.13317791105947016
7.596012585568748   0.10861514733882081
7.497969139958816   0.20090103112996702
8.081511532375607   0.07739636378624816
8.568450302883639   0.13997543450741134
8.649739336833598   0.049503156398155675
8.877733756726348   0.08355893541059316
8.902887087290946   0.1492058820382756
9.866466301516098   0.15009052447986707
9.844706092415358   0.06856763880432397
10.089916477521033   0.03534975399747345
10.334181182278632   0.04806726921829283
10.874714414850827   0.04230602961006156
11.272216577460446   0.12125256716990725
11.177256793786096   0.07141312199634424
11.620043709335429   0.035040793323801285
12.02761473923728   0.062227590995535424
0.19673040919572238   1.6962245483921439
0.5845201509686722   0.059913556356301564
0.9462354128412042   0.21818296494448916
1.152599091879902   0.37015922929662515
1.4656854417067422   0.26851451052367936
2.1053596728072463   0.6820184167141372
1.9685076776787747   0.23043440916174585
2.3660466169264884   0.1575836179831195
2.6428574742663278   0.13319750459385304
3.104820057777532   0.2742417102367351
3.4221524794371208   0.23287500388561067
3.7177943823279187   0.13959858861873506
3.7529704958117507   0.17641271461662644
3.9937436096130217   0.21270544289435464
4.378964373031753   0.15206073135510903
4.744146646258402   0.07187852374801537
4.977931945383434   0.12527035625707578
5.352640450746779   0.13390059628397802
5.874601007622375   0.16661257948761504
6.04745783732346   0.10381237216026948
6.052977981342676   0.13614087066959768
6.430673223588954   0.0765640907334051
6.719548434302587   0.12123822935430309
7.217752129572822   0.031441062241218336
7.848697959885404   0.22909306970449198
7.1503414499723155   0.32609380111597885
7.74636128855955   0.13910006616360032
8.269222638523807   0.040306108722266976
8.71430538864096   0.037416511252651996
9.081116280947958   0.06840257440489282
9.236786160913457   0.07858790352302733
9.852844209552638   0.08727889999846988
9.817542020043184   0.06652317037093596
10.228610467431382   0.03699853779983496
10.473521531230181   0.050793283215754034
11.061793352994696   0.22074147755211634
10.331885796680952   0.32559137367646684
11.213886626256377   0.0839559855243752
11.485713957789756   0.12151960784292808
12.559544886220491   0.2048378199095269
0.2878417151380617   0.34708479210404647
0.5223557471526261   0.5338109009123825
1.0315299514538707   0.6591641389580123
1.337148201458723   0.38604225645396534
1.7007282128063026   0.4147419299904597
1.7031680055170801   0.21228063080539314
1.9942548171293077   0.16158464793654784
2.510156204245984   0.1760102237356082
2.7850221612475563   0.15789855020903729
2.690008444745943   0.3900103186301167
3.200391542157875   0.11439993088336563
3.8230978308660237   0.24284356665530676
3.7004922121926582   0.23854468548237867
4.038175803244794   0.1304007767793277
4.803334933457648   0.29563029809821634
4.8569145217971235   0.08499439761449519
5.058202293413643   0.06620080945004772
5.167248389900593   0.1815651328642053
5.584456987219204   0.08299132871511192
6.2586745601411735   0.21543483360522073
5.972085488585268   0.1968824258330826
6.721201034737598   0.0727049762312589
7.215713953777912   0.1831924941970157
7.469631373540673   0.11569814877771523
7.178478086002875   0.17393980331964556
7.731518547034848   0.09109032789575444
8.122119414642361   0.09412821082572063
8.525386042016674   0.0530708586977549
8.618096305478138   0.17723234203455554
9.054187971699902   0.05269359818442442
8.924963834552656   0.1527185895320244
9.859342656286676   0.10125834646575145
10.508899500015948   0.21603570948244766
9.83270892991478   0.1768852297592864
10.393605756883062   0.10660383970685491
10.851039994124207   0.03641349884128824
10.771096156873165   0.14893645114145881
11.276947471416955   0.046030364924569266
11.59278624067516   0.12424090887004857
11.486973448340505   0.1629008214983988
0.22504282079078375   1.2266328875543668
0.6080902590370073   0.5538651666607293
0.947038807698012   0.32770488748820403
1.1403960672163633   0.1961646720989304
1.4169310734374134   0.3254114201283932
2.0075214567076887   0.5143666963410829
2.1204519720393145   0.07410929969770143
2.2491731881082324   0.5295287737598788
2.7793812377153095   0.24402192820253604
2.9202361980336056   0.2528639011271433
3.2812730022569037   0.0381262309806085
3.679711504741065   0.10952454913498401
4.0189297114623646   0.23699510719636618
4.021737536934805   0.1292397990503458
4.500095353579478   0.0854158392797158
4.743168205779773   0.0782452902628841
4.88076755523183   0.13718007401490037
5.179571095556778   0.15054137641285723
5.716518158567485   0.13904140149771022
5.8747108682864075   0.08972694171729871
6.439217753861571   0.155442911597406
6.665978252210023   0.11205588374568068
6.902209329674196   0.07983647513041645
7.2781286282468445   0.038733004404873976
7.504049938528996   0.17454446705230478
7.8711356728838515   0.08803349785602942
8.055719879958113   0.09840145086949338
8.571559974138557   0.1215198523678326
8.31232301908539   0.13598787027034343
8.885538683036296   0.09918364512830592
9.55786168385101   0.17591100552613875
9.453841689018045   0.057840043161811516
10.040220311510543   0.08659920422020463
9.823768959216942   0.21082196462994798
9.980169794859954   0.26703198323299526
11.042663505481778   0.166790696260198
10.628302543229509   0.1413906754857268
11.379766875841828   0.04240343663156814
12.194069588252503   0.1891443602676381
11.484417399559584   0.25726390647892206
0.3722210192645017   1.0203356134799388
0.5354872937064181   0.3906304843060992
0.8518287318800037   0.22082911397589558
1.2027286840605618   0.09861605224779825
1.4116039674261396   0.2019572032295341
1.859086473699266   0.24353557521991412
2.028245490652362   0.1390399813522019
2.5259357303153056   0.14936215375941558
2.6750545459559607   0.19625074547585722
2.9890146410331977   0.06079033316570487
3.2750055961349056   0.1267400792753394
3.669039764564559   0.07229381343028499
3.838317560255427   0.10647537575868748
4.502205187783585   0.31730656328551154
4.570529851594268   0.0888532892754256
4.743309093401113   0.08734629093501597
5.121389770477402   0.08402334596776691
5.263653544371258   0.12387502582400106
5.704418522885721   0.10247949194428854
6.146442744839408   0.15877401535725527
6.423741607497433   0.1632504560574278
6.495091639823463   0.08916136805363713
7.56380289386976   0.35601162262551533
6.937415522468622   0.19143187798845707
7.40347477730294   0.06175765382397413
7.951539366890809   0.06462644990502157
8.354433284331886   0.10502755081155518
8.20062372399848   0.10289793975368747
8.880438358655098   0.09502502166580565
8.910096148991927   0.04491676300437229
9.11794949259442   0.10535485911679726
9.200588592837397   0.1263977993555487
9.790479808413718   0.0713121040086594
10.108511978860099   0.10063783837032945
10.620670226140728   0.11139283341873867
10.597751627217983   0.08014797150109733
11.02630550636868   0.1363352482352035
11.336290764169695   0.03848333241165604
11.429470698732258   0.0885933399739577
12.342571989308993   0.11854172032505829
0.31900277801981997   0.551781361598309
0.624656336773076   0.2695971217148281
0.9876992175622513   0.35020952390688637
1.2654085751425346   0.21145096663477064
1.6045728425851042   0.3683817102822457
1.829585742937181   0.15463187565280143
2.1459616691443024   0.09874159724623378
2.124757526638891   0.48551778167034115
2.551957007393493   0.2802614128988387
3.1206326284825887   0.15193320691068823
3.2871596207711478   0.14902349709787757
3.669653823520628   0.16713988775835265
3.773499746047702   0.12456586723375786
4.233563863944987   0.09109169634607528
4.258652774278891   0.41797763912783636
4.803159146188394   0.1655433731734563
5.6774104581122256   0.5308200251873623
5.027406214739374   0.3054361999429286
6.008434016114932   0.170907714372489
6.128891511572177   0.0826507695610231
6.0486089444321   0.1832714009245147
6.608736942885871   0.032947901829481256
6.4863739537442395   0.21334690629839814
7.380509324354458   0.14957552112207873
7.317570664031514   0.09864780758236892
7.637200897293987   0.15083355207854426
7.899119429228698   0.0757220414668739
8.857506642686257   0.19100436176537955
8.67302968871955   0.05858933523942108
9.07801079522695   0.040085687476436836
9.303113278645622   0.12561733292958033
9.622915661818011   0.019948983424899792
9.89043559005543   0.08609192796569064
9.849402036866584   0.15621853407764538
10.265537096305675   0.10029356066795876
10.65775808785085   0.04528279901592336
11.3462800609318   0.10173690425136991
11.035096813893261   0.21573252109517893
11.640193326548749   0.06008913472949217
12.15760896785084   0.03926196513864983
0.3675448188448497   0.8208726868838148
0.5648614475164406   0.8597896538094194
1.0700430491910078   0.7206206880387878
1.4080604344421317   0.7803845643986951
1.5586705061945128   0.32609894220026436
1.6295681665665946   0.4610895016474845
2.106206742696288   0.0995158903924466
2.6397030531881533   0.3400133034356238
2.9885679266634786   0.42082130232340414
2.7233067567712848   0.40131991931422073
3.1907758884808426   0.10872666270206102
3.299419085701844   0.42870152948957563
3.9837683446629284   0.1355695743585638
4.109054229137013   0.18795935154339088
4.524356645481394   0.055122925069007456
4.9404780439205735   0.09660351318556702
5.260094543483189   0.17792761380966388
5.0983914537055135   0.32556241315912005
5.7135158804973365   0.0872263775267845
6.068139631547534   0.09681773023308632
6.17733232847617   0.18961044048540712
6.754848384899946   0.1532561071862539
7.073645884382512   0.16593229052635966
7.025686286352554   0.05767806810910861
7.277741441232271   0.1089201677180866
7.833962297785492   0.04010665210285638
8.054571977962697   0.0434695069380652
8.272472542688842   0.11434543099524798
8.072915080978595   0.35745326912983477
9.052396401354196   0.1026580407474135
9.800235828880128   0.183000722899627
9.76324907399218   0.06895751336027363
10.05749620459187   0.09613346866429955
10.043623742540325   0.06507884630293573
10.544360842877303   0.061017784410967016
10.074649758704215   0.2549128249860012
10.966551948305478   0.09034499544018931
11.713631817106792   0.18845075676472775
11.095709848461471   0.21617659491862196
11.435726307962181   0.24554820698646157
0.35604502560282536   0.6126005143838372
0.5377725056481515   0.6738976494407202
0.9266184499526023   0.17650400577951736
1.2219238601455393   0.12029821659318356
1.6263437807328016   0.43734699864731197
1.8170585228329006   0.11056476600852017
2.0384556677655405   0.25370086348166526
2.4487901943447854   0.16038386682084532
2.8081474103921598   0.167776205568631
2.7562357429350475   0.45637696481641105
3.183232735210443   0.407163832554856
3.6636995608201555   0.05997085716768006
3.782483562560599   0.15929960216993597
4.408430447028543   0.3402326185183431
4.585691354274095   0.04619304873495435
4.665480616190124   0.14475955357402095
5.324351185039403   0.18229978254872
5.052080885756734   0.29145658411804554
5.626017142765744   0.05792057476043404
6.210006315844474   0.13283053545505577
6.4221259716816785   0.07452828607932736
6.255005816322033   0.321779413053555
7.030245167335431   0.12111427238061129
7.263559909431118   0.05406741580738766
7.486932367148491   0.07860017939536665
7.825443528903051   0.044883870387352566
7.672628028687377   0.25126368455806536
8.742732663077716   0.255491631996286
8.683365802724115   0.033795110588606014
8.990407428348776   0.061171290753498
9.437741168360455   0.0926254990849901
9.641091846172129   0.10311313687254904
9.793116623824249   0.1324425751129022
9.961680546462512   0.11428165476659377
10.42798270186536   0.07912809367610121
11.095238812486475   0.20216396380493645
10.845855681097667   0.10091897472954814
11.667473813724605   0.10459020548801999
11.559042534016676   0.11066289172715923
11.998586812570116   0.05065627550263793
0.21370765174366713   1.4099053917621795
0.6003904842522344   0.37250899784274
0.8036422628266194   0.45153882018479946
1.3051261655300455   0.3445723824632736
1.4700458320140508   0.16152419552797423
1.5938945725614657   0.4330185978315263
2.0219041343497257   0.2727931443789367
2.2237229710269935   0.2471106600967679
2.5511709835942633   0.25272801439659776
3.194280606074461   0.29934503449162075
3.15139985226899   0.17731381250415937
3.378870259933135   0.37294819482045016
4.008783287608249   0.22079128755180777
4.143222254391499   0.15893442983216308
4.297586319111904   0.17743550021727955
4.639687395026666   0.1260009583961695
4.905192761168534   0.1480364477254571
5.318350237564119   0.09455259833605702
5.503372034977244   0.14415130829306103
5.8408212086880145   0.09742475307250978
6.583641719187288   0.21690314456213564
6.4639470317472325   0.09870460827537945
6.602047412454671   0.2238991629318546
6.94582791721911   0.15193268435529958
7.414163617726011   0.10303497514165283
7.763734939576179   0.08987629973760212
8.266065865510624   0.1678320745550909
8.713149158006654   0.25162381574546416
9.157594089843162   0.22511083768164464
9.378688217344074   0.22742883319069165
9.455023316559517   0.07369835891386314
9.87610135204347   0.08993761875280294
9.988914644091786   0.08780521081764946
10.125544994840656   0.0403382630611797
10.467388571943967   0.055907365506893465
10.91226984399001   0.09292970592916411
10.777292283702131   0.12087951851693972
11.713838826194467   0.1349141098781878
11.37466901781565   0.14065450902882137
11.886952749117643   0.1325440615503811
0.29082626481159124   0.5825840614040774
0.5838777080873849   0.4171327942122829
0.9707625897712061   0.20215829247076927
1.1636777441376889   0.07910559076495856
1.4449262991745662   0.13446539716699693
1.9307609904400589   0.22516585477303852
2.178135416904009   0.17872645489244976
2.3402161832293786   0.23297025554700534
2.677330508184138   0.16780712805041706
3.181231953114506   0.28750771417093557
3.5370711953253418   0.2991202564797787
3.3955639392668187   0.24274786055270114
3.804319709545016   0.09647015361284245
4.368267620395207   0.17711582775882215
4.182701146465937   0.35505734496140096
4.9532498588890155   0.1311449826735397
5.397662841645403   0.27836312718401324
5.461704817118597   0.1562839079147431
5.740727467883614   0.06987362062793886
5.659104800989444   0.3130820195251797
6.2453983266018716   0.044791019670704924
6.582065394888086   0.12745478018757853
7.109136352918592   0.12233767548262854
7.012079201546562   0.0739960874684593
7.4820939634078005   0.023937990497040918
7.427876649764699   0.26205201058983146
8.283001594819698   0.07483298694050401
8.311165176176338   0.0834354632809498
8.512450191262213   0.192810778289103
8.58094824521137   0.23902784579063982
9.187466761213342   0.0463554763609246
9.542440427341695   0.0862456203463482
9.695694939625072   0.15243045876258535
10.310029315410898   0.039854648214977494
10.284267594207947   0.06995843079815656
11.306855257854043   0.2329969826525964
10.70877203684706   0.16562577549860344
10.97294492134542   0.14341986437903775
11.341435717619289   0.13091053693843258
12.050184950816842   0.02781231706753494
0.38724849423959745   1.1334372602709324
0.5797245075085049   0.16766667455486103
0.9053866120771826   0.17974796994732334
1.2012139641793431   0.18841580464055543
1.3898136906366982   0.2293733228354001
1.955320110945125   0.3988861401129937
2.1500522746313737   0.2130509632862223
2.338545679095894   0.11186253598827994
2.8472015644428637   0.26065418134307644
3.0046305170056566   0.0870956113027278
3.304240572641405   0.06138653859155682
3.6853706874658703   0.1799868759601741
4.001722617983185   0.16105847188573133
4.34744105597777   0.20973946312511157
4.246623283716866   0.2266247693686293
4.723602397926557   0.09042915647101454
5.332794656968554   0.28360991655941375
5.3223210131632905   0.07876808404070504
5.648167201603917   0.0285513200232342
5.7037133537248845   0.16453887383894275
6.565192226323217   0.25756811254052514
7.113939033837136   0.32008251910691626
6.608063962211486   0.14016215932642836
6.984901484283667   0.08762910645392154
7.384061009646668   0.13269438223777238
7.636504919293496   0.0699634616165146
8.628819555273335   0.40272047527107907
8.617510101851604   0.12618825943685635
8.47219002295493   0.18723646093502624
9.093083389571982   0.058623459333516294
9.156570306048154   0.08414295893413548
9.576177885141966   0.06106315281419213
10.08550011768868   0.05301640337953836
10.428004156453706   0.1321835483948134
10.136912187508939   0.14173452559485045
10.55486433196108   0.09958461644832657
11.00610173689907   0.031243392202966954
11.46341513057724   0.06073119807639477
11.930020328159767   0.1333352676540616
11.512983674137862   0.15805118648650057
0.2941667816249444   0.5253996766401943
0.6338583664460948   0.11569577693743308
0.9228728935727988   0.4047703817502905
1.1542187199896394   0.28525081983386497
1.6682943705761268   0.41830278024423323
1.7672795649620614   0.08797179818534978
2.2960539832229827   0.29397803792532406
2.228055016647307   0.427415445933961
2.8688951240762934   0.3044803871290315
2.923045370633603   0.17215885613264797
3.4318504817185462   0.16005818204632666
3.673096401424782   0.15473741439048685
3.679111457642367   0.2637992702130103
4.349787397567633   0.16426499201666428
4.710687591747403   0.12640653983431863
4.8842964747855895   0.09020018864799872
4.806529427009491   0.23958315725313392
5.651326346067488   0.18296048009245403
5.70298003416224   0.06313411095227148
5.815409407229268   0.08721869915278634
6.327762556701816   0.09743558164364596
6.639703581477234   0.15384765885015528
6.883749317895783   0.09297186096793386
6.865648704246319   0.2340586473031394
7.241692472106996   0.14766193920304133
7.956163943651717   0.07468482299296209
7.717899418615199   0.1916259053782443
8.227538665666534   0.09663848919486347
8.647338322125087   0.10482255913360919
9.069673322006768   0.07598601954615754
9.377165983311944   0.09161473866123736
9.373713005166808   0.10317653307793495
9.669009386767245   0.1321533119713436
10.116538242231428   0.06770881966487502
11.012966204385972   0.1534371872648714
10.419558522912377   0.14254244736149468
11.12530486233498   0.03002823145899196
11.096412541607863   0.09913877709996852
11.67312172098956   0.10250546905161502
11.949879708444485   0.03895208565947459
0.3836063430868111   1.0120928968580922
0.5853913442723673   0.40370082943214103
0.9003657549335439   0.25594025843941315
1.3135945325303622   0.34772598763233664
1.6300529445815044   0.34600743695276864
1.934363060248161   0.2769374817741952
1.8282415239869   0.6114685365316616
2.1708652140534626   0.3787995373359547
2.5904739300785353   0.16245360863749253
2.9678149157166507   0.058402213939196305
3.348476257232834   0.15431960831435115
3.374182967065402   0.291414165441149
4.0693261692432054   0.14623770408702738
4.043972220450888   0.21003223345824998
4.528183034397151   0.4078243308346574
4.581878381025849   0.1909282726852111
5.342893021984646   0.1261357248026397
5.225352644463211   0.130016875683306
5.636930300158042   0.08652430639817986
6.008043623772857   0.04961385188802712
6.095436069863751   0.13121529497016796
6.404690685350876   0.17116838662018308
7.13354544865021   0.12159288524829537
7.017580246429605   0.07084111347844596
7.909961351346952   0.20216123130420705
7.84601254766448   0.11704183557850383
7.890435701968934   0.07625696323264483
8.78637888936352   0.13019020730885644
8.793683603726658   0.09044062716734716
9.022558387005189   0.04371219904595976
9.581172594899018   0.09074626453242689
9.777413381749888   0.09253150340055039
9.365776467013326   0.25040312133125014
10.209454912477195   0.09341343712727496
10.419551828152358   0.04862608769438396
10.520967697268178   0.1660283068995947
11.213247219076264   0.08205564753062576
11.143589648123465   0.08002960337106431
11.800281333005465   0.12888293500659112
12.134512889253546   0.04701592848109664
0.2969842767706189   0.36053235829343017
0.6346093962717997   0.39481889714459417
0.804865146541734   0.6053202648927452
1.4529713449607247   0.7422470053967292
1.4070442031792887   0.20391116241393423
1.8970211372210255   0.16657507449726103
1.9596702793016165   0.23433527137365562
2.3308148415893726   0.10224700188360454
2.7509612596583044   0.21464510911423618
2.6967525130636396   0.4633211211693999
3.3073363387096664   0.04260855223924041
3.385271736800875   0.2771923149636967
3.6970078195912315   0.3221359496960293
4.538268401852586   0.32865582105190744
4.5195106783513355   0.12477767180900225
5.304985974690117   0.49272401211800837
5.230901578764816   0.2333318488421724
5.615575878063614   0.1577278140663517
5.788158074436782   0.08729788553079508
6.048230278972922   0.05265553784599149
6.473950452455382   0.13782853221542754
6.6036008242528395   0.08219351260922825
6.758022093518243   0.06680474279605153
7.356441468082668   0.23345681409456587
7.438495724166283   0.03533316359082786
7.783100353384054   0.07659584619216919
7.97142565775071   0.12542550068315605
8.478803162581041   0.11972260747671713
8.916473985205112   0.10329990725965674
8.726039407534167   0.08714282606780291
9.58916322390406   0.1142708602595137
9.778696560038643   0.10871177256811466
9.71091384203904   0.09868928347598924
9.717832051063723   0.23194178758740674
10.769477633447243   0.14448871555680756
10.946487683225456   0.06134732219882294
10.731357740505498   0.09954587123216692
11.07854102848802   0.08283701631091063
12.231554510104255   0.27118422679308446
11.765108342837301   0.22742583969149552
0.31216832513476384   0.4334165250978218
0.6038432832408623   0.24592102989560916
0.8830107373303437   0.2146124550104651
1.1764170151849604   0.1807560330258047
1.512330124654984   0.21652852402825828
1.8791981844030636   0.15830998679676614
2.190295621371225   0.14550514215467378
2.4270825359918557   0.08422419675174314
2.685112399238325   0.11500811617575787
2.8963636595963447   0.09869099132984452
3.272317506477725   0.14820988886950873
3.439439631207616   0.16894931837044008
3.855211234426671   0.2237864884472951
4.180218435982989   0.036971156036711715
4.475812271140072   0.08610967710512366
4.619202736787221   0.16546727639349604
5.088266550087869   0.16403542467143903
5.330672256071968   0.08295488428413056
5.561634977365243   0.06855773673472079
5.945162185778019   0.08637835564375518
6.225107887990858   0.08207866687663352
6.5319770169823945   0.13836666531313466
6.905219082818636   0.043060736735613184
7.604859410194504   0.29556498257187674
7.325263198237607   0.08278171594062234
8.17326163270687   0.1645186336276275
8.50690869610655   0.1847250282485654
8.056467692060641   0.1430017262707978
8.46364982084912   0.11400977307706253
8.844587726102995   0.11694849123569785
9.60658930305199   0.20765992165100283
9.650576243429022   0.060948542992971
10.002087309627415   0.1485743372705217
10.03090027105133   0.08520015275559055
11.183704620920626   0.26555427109512453
11.037785419598421   0.11888823615579877
11.278772277839883   0.08704069335397184
11.051644303671315   0.13088293407105592
11.813896363567496   0.027975021838681977
11.270250011896813   0.2097335855359685
0.28643544009659594   0.3797301123490225
0.6215300818687767   0.15425978083616163
0.859832614111972   0.1524305888525775
1.0905658423023048   0.32366363067071396
1.6128638008484262   0.2164250033245029
1.7173035636604967   0.1316229309821359
2.092271828717911   0.4521648166856139
2.2337989110485146   0.3624193585165958
2.713835208718077   0.06443890285581569
2.867859504234122   0.22353316264733153
3.314560335042658   0.04602317836282405
3.4910187929389864   0.11439475768815201
3.748886107322954   0.1793638251121086
4.146234267507393   0.1115650146296611
4.246979611457811   0.24796566443555446
4.847944705316336   0.08291303631726543
4.867173586352482   0.16265573585203075
5.319753790101561   0.1236625261331641
5.683704714771305   0.219294706126907
6.104349866433902   0.08554785585277314
6.4388691963116   0.14848319688479908
6.286612147725674   0.1568144499098365
7.237592034407217   0.14622604764692368
7.35541943345346   0.12375715524127065
7.603793850042053   0.05477866334023637
7.628344847705181   0.0916714031489746
8.103573876076913   0.04621610954822257
8.671238795764639   0.0866390174164841
8.814270192570097   0.047423689875846844
8.552106677722326   0.21244113598782655
9.467474466130252   0.06017246197211105
9.549889157614345   0.1449362209308662
9.416594688201506   0.19173486452081423
9.732540431103107   0.17500318189488653
10.211473764643246   0.10418606404108688
10.587525288770541   0.08028242035395793
11.712800049012118   0.22923044237291024
11.753504329107667   0.0877317503522595
12.375473145924836   0.2825998868344359
12.667793130729711   0.21889027870687555
0.23055441754412273   1.0882596120266368
0.7039583920722559   0.6905592367041933
0.8824523769102744   0.1528702293624563
1.1147626246458258   0.2063744588267878
1.607706690813435   0.331125106206099
1.8349979761166366   0.30085810368958493
2.1555872857846925   0.08319018849196816
2.2778966269113603   0.2339314959797989
2.500901811465535   0.39476339451599757
3.283691977783601   0.5208085799276017
3.302083745594197   0.12238652888512791
3.4597296175422594   0.2346750823122461
4.208556337218021   0.24529086761760455
3.9401605613464166   0.2159615215936698
4.79545808265529   0.33990619287825097
4.870667723756211   0.1779377607059303
4.758368993940224   0.25209652606399646
5.253319311511531   0.11939358485616222
5.575761482867154   0.10931011514349755
6.184769123236816   0.1935135507664223
6.265095224972966   0.021247066872869105
6.379962551919765   0.18318344492224106
7.65251359379617   0.37083084390414717
7.2710770126027935   0.07468385684396535
7.2452088864160125   0.1068748258570835
7.587774592356333   0.10312108521583657
7.88474691866378   0.177082961914534
8.329255434694607   0.13418508762311585
8.776225938008611   0.053430148317674564
9.391256443575562   0.20218620071048723
9.458946478911688   0.06186745691908947
9.437849862042203   0.13570166132880324
9.679823887847242   0.07352699243436696
10.112227981121142   0.038580194601221446
10.698532401216069   0.1496810462142764
10.471374407448192   0.11880138127570869
11.177984451289227   0.11987119401446274
11.19261435963423   0.08013993421386129
11.791585943637546   0.026581935408607458
11.644022468164621   0.10785542565055446

